ICNLoWPAN -- Named-Data Networking for Low Power IoT Networks

Information Centric Networking is considered a promising communication technology for the constrained IoT, but NDN was designed only for standard network infrastructure. In this paper, we design and evaluate an NDN convergence layer for low power lossy links that (1) augments the NDN stateful forwarding with a highly efficient name eliding, (2) devises stateless compression schemes for standard NDN use cases, (3) adapts NDN packets to the small MTU size of IEEE 802.15.4, and (4) generates compatibility with 6LoWPAN so that IPv6 and NDN can coexist on the same LoWPAN links. Our findings indicate that stateful compression can reduce the size of NDN data packets by more than 70% in realistic examples. Our experiments show that for common use cases ICNLoWPAN saves 33% of transmission resources over NDN, and about 20% over 6LoWPAN.

==> data/namecomp2.csv <==
0 0.000013 0.000000 0.435331 0.562662
1 0.000054 0.000000 0.435331 0.562662
2 0.000023 0.000000 0.435331 0.562662
3 0.000016 0.000000 0.435331 0.562662
4 0.000016 0.000000 0.435331 0.562662
5 0.000018 0.000000 0.435331 0.562662
6 0.000025 0.000000 0.435331 0.562662
7 0.000026 0.000000 0.435331 0.562662
8 0.000027 0.000000 0.435331 0.562662
9 0.000033 0.000000 0.435331 0.562662
10 0.000032 0.000000 0.435331 0.562662
11 0.000039 0.000002 0.435331 0.562662
12 0.000054 0.000002 0.435331 0.562662
13 0.000185 0.000002 0.435331 0.562662
14 0.000148 0.000001 0.435331 0.562662
15 0.000240 0.000010 0.435331 0.562662
16 0.000258 0.000031 0.435331 0.562662
17 0.000461 0.000012 0.435331 0.562662
18 0.000819 0.000019 0.435331 0.562662
19 0.001208 0.000019 0.435331 0.562662
20 0.002267 0.000020 0.435331 0.562662
21 0.001959 0.000030 0.435331 0.562662
22 0.003513 0.000032 0.435331 0.562662
23 0.003637 0.000033 0.435331 0.562662
24 0.004885 0.000033 0.435331 0.562662
25 0.023580 0.000041 0.435331 0.562662
26 0.025094 0.000042 0.435331 0.562662
27 0.017656 0.000067 0.435331 0.562662
28 0.029184 0.000150 0.435331 0.562662
29 0.030761 0.000327 0.435331 0.562662
30 0.016933 0.000429 0.435331 0.562662
31 0.016684 0.000658 0.435331 0.562662
32 0.031295 0.001025 0.435331 0.562662
33 0.028911 0.000968 0.435331 0.562662
34 0.042509 0.001391 0.435331 0.562662
35 0.033600 0.002882 0.435331 0.562662
36 0.038115 0.002903 0.435331 0.562662
37 0.028519 0.007131 0.435331 0.562662
38 0.029582 0.018387 0.435331 0.562662
39 0.021561 0.013327 0.435331 0.562662
40 0.030891 0.018262 0.435331 0.562662
41 0.020994 0.017185 0.435331 0.562662
42 0.031829 0.032998 0.435331 0.562662
43 0.021324 0.022779 0.435331 0.562662
44 0.025112 0.024198 0.435331 0.562662
45 0.023108 0.022144 0.435331 0.562662
46 0.022110 0.035297 0.435331 0.562662
47 0.031130 0.036958 0.435331 0.562662
48 0.036259 0.033487 0.435331 0.562662
49 0.003675 0.011772 0.435331 0.562662
50 0.034312 0.048367 0.435331 0.562662
51 0.017945 0.035686 0.435331 0.562662
52 0.032342 0.035879 0.435331 0.562662
53 0.020746 0.032837 0.435331 0.562662
54 0.013522 0.035494 0.435331 0.562662
55 0.020482 0.027544 0.435331 0.562662
56 0.020272 0.031136 0.435331 0.562662
57 0.013692 0.029009 0.435331 0.562662
58 0.022490 0.031000 0.435331 0.562662
59 0.017232 0.017368 0.435331 0.562662
60 0.015659 0.045915 0.435331 0.562662
61 0.007462 0.020834 0.435331 0.562662
62 0.006730 0.017886 0.435331 0.562662
63 0.009307 0.016189 0.435331 0.562662
64 0.006221 0.016038 0.435331 0.562662
65 0.006343 0.022245 0.435331 0.562662
66 0.003774 0.021642 0.435331 0.562662
67 0.003556 0.011975 0.435331 0.562662
68 0.003300 0.016196 0.435331 0.562662
69 0.002014 0.016603 0.435331 0.562662
70 0.002751 0.024894 0.435331 0.562662
71 0.001791 0.008763 0.435331 0.562662
72 0.001475 0.019034 0.435331 0.562662
73 0.001202 0.016328 0.435331 0.562662
74 0.001014 0.004096 0.435331 0.562662
75 0.001170 0.018615 0.435331 0.562662
76 0.000630 0.009382 0.435331 0.562662
77 0.000483 0.005184 0.435331 0.562662
78 0.000796 0.007684 0.435331 0.562662
79 0.000221 0.002755 0.435331 0.562662
80 0.000424 0.003483 0.435331 0.562662
81 0.000219 0.002704 0.435331 0.562662
82 0.000160 0.002976 0.435331 0.562662
83 0.000161 0.001653 0.435331 0.562662
84 0.000576 0.001182 0.435331 0.562662
85 0.000167 0.001806 0.435331 0.562662
86 0.000227 0.001175 0.435331 0.562662
87 0.000328 0.000834 0.435331 0.562662
88 0.001129 0.000834 0.435331 0.562662
89 0.000690 0.000520 0.435331 0.562662
90 0.003019 0.000591 0.435331 0.562662
91 0.002707 0.000335 0.435331 0.562662
92 0.006249 0.000892 0.435331 0.562662
93 0.005942 0.000718 0.435331 0.562662
94 0.003550 0.001895 0.435331 0.562662
95 0.002934 0.005782 0.435331 0.562662
96 0.002152 0.012264 0.435331 0.562662
97 0.000043 0.006520 0.435331 0.562662
98 0.000008 0.002196 0.435331 0.562662
99 0.000004 0.000012 0.435331 0.562662
100 0.000000 0.000000 0.435331 0.562662


==> data/org-example-building-1-floor-4-room-481-temp-x.coap-1.singlehop.consumer.RX.csv <==
0 17.3849
0.001024 17.5198
0.002048 17.4628
0.002816 17.65
0.00384 17.6871
0.004864 17.5284
0.005888 17.5635
0.006912 17.67
0.007936 17.6301
0.00896 17.5569
0.009984 17.3859
0.011008 17.3859
0.012032 17.3678
0.013056 17.2842
0.013824 17.1398
0.014848 17.1445
0.015872 17.0077
0.016896 16.887
0.01792 16.7891
0.018944 16.6913
0.019968 16.6019
0.020992 16.3672
0.022016 16.3292
0.02304 16.2276
0.024064 16.0993
0.024832 16.0679
0.025856 15.8408
0.02688 15.7154
0.027904 15.7382
0.028928 15.6727
0.029952 15.4598
0.030976 15.456
0.032 15.4085
0.033024 15.3068
0.034048 15.2213
0.034816 15.285
0.03584 15.0522
0.036864 14.7111
0.037888 14.9971
0.038912 15.0009
0.039936 14.6598
0.04096 14.6445
0.041984 14.6892
0.043008 14.4859
0.044032 14.406
0.045056 14.4479
0.045824 14.3709
0.046848 14.3072
0.047872 14.3091
0.048896 14.3177
0.04992 14.2246
0.050944 14.3319
0.051968 14.3671
0.052992 14.0763
0.054016 14.2863
0.05504 14.3595
0.056064 14.2597
0.056832 14.3063
0.057856 14.3709
0.05888 14.3547
0.059904 14.3186
0.060928 14.3804
0.061952 14.4441
0.062976 14.3671
0.064 14.4317
0.065024 14.5305
0.066048 14.5039
0.066816 14.5305
0.06784 14.579
0.068864 14.4298
0.069888 14.6179
0.070912 14.8137
0.071936 14.7282
0.07296 14.5514
0.073984 14.769
0.075008 14.8716
0.076032 14.8127
0.077056 14.7671
0.077824 14.9106
0.078848 14.9163
0.079872 14.9154
0.080896 15.0037
0.08192 15.0037
0.082944 15.0598
0.083968 15.1206
0.084992 14.9448
0.086016 15.074
0.08704 15.1567
0.088064 15.1063
0.088832 15.1377
0.089856 15.2061
0.09088 15.1272
0.091904 15.1443
0.092928 15.2042
0.093952 15.1481
0.094976 15.1653
0.096 15.2517
0.097024 15.2194
0.098048 15.1386
0.098816 15.2422
0.09984 15.2916
0.100864 15.0256
0.101888 15.1615
0.102912 15.3344
0.103936 15.152
0.10496 15.1415
0.105984 15.2745
0.107008 15.2346
0.108032 15.131
0.109056 15.2014
0.109824 15.247
0.110848 15.1082
0.111872 15.1386
0.112896 15.1577
0.11392 15.0845
0.114944 15.1539
0.115968 15.1786
0.116992 15.0256
0.118016 15.0541
0.11904 15.1691
0.120064 15.1263
0.120832 15.0588
0.121856 15.0826
0.12288 15.112
0.123904 15.0104
0.124928 15.036
0.125952 15.0246
0.126976 14.98
0.128 14.9638
0.129024 14.9486
0.130048 14.8783
0.130816 14.9619
0.13184 14.9011
0.132864 14.7529
0.133888 14.8289
0.134912 15.0123
0.135936 14.8042
0.13696 14.7994
0.137984 14.8973
0.139008 14.8982
0.140032 14.788
0.141056 14.8289
0.141824 14.7909
0.142848 14.8118
0.143872 14.8716
0.144896 14.8317
0.14592 14.8374
0.146944 14.8707
0.147968 14.8488
0.148992 14.7443
0.150016 14.8555
0.15104 14.9201
0.152064 14.8431
0.152832 14.8004
0.153856 14.9382
0.15488 14.8868
0.155904 14.8213
0.156928 14.8878
0.157952 14.8887
0.158976 14.9049
0.16 14.8555
0.161024 14.8621
0.162048 14.9524
0.162816 14.9819
0.16384 14.9201
0.164864 14.7681
0.165888 14.9258
0.166912 15.0351
0.167936 14.8042
0.16896 14.8184
0.169984 14.9562
0.171008 14.9277
0.172032 14.788
0.173056 14.8384
0.173824 14.923
0.174848 14.8479
0.175872 14.827
0.176896 14.8374
0.17792 14.9059
0.178944 14.8745
0.179968 14.9334
0.180992 14.7643
0.182016 14.9097
0.18304 14.9173
0.183808 14.846
0.184832 14.9429
0.185856 14.9382
0.18688 14.8536
0.187904 14.8821
0.188928 14.9828
0.189952 14.923
0.190976 14.8707
0.192 14.9961
0.193024 14.9553
0.194048 14.9116
0.194816 14.9296
0.19584 15.0778
0.196864 14.8346
0.197888 14.9543
0.198912 15.0816
0.199936 14.9401
0.20096 14.9363
0.201984 15.0037
0.203008 14.9752
0.204032 14.9524
0.205056 14.8878
0.205824 14.9353
0.206848 14.9087
0.207872 14.9078
0.208896 14.9429
0.20992 14.9163
0.210944 14.883
0.211968 15.0769
0.212992 14.8222
0.214016 14.941
0.21504 15.0512
0.215808 15.0797
0.216832 14.9496
0.217856 14.9562
0.21888 15.0256
0.219904 15.0009
0.220928 14.9049
0.221952 14.9391
0.222976 14.9752
0.224 14.9268
0.225024 14.9116
0.226048 14.9382
0.226816 14.902
0.22784 15.0132
0.228864 14.8194
0.229888 14.9135
0.230912 15.0189
0.231936 15.0161
0.23296 14.9087
0.233984 14.9325
0.235008 15.017
0.236032 14.9904
0.237056 14.8954
0.237824 14.9068
0.238848 14.9771
0.239872 14.9182
0.240896 14.8916
0.24192 14.96
0.242944 14.9914
0.243968 14.9714
0.244992 14.8412
0.246016 14.9439
0.24704 14.9933
0.247808 14.9306
0.248832 14.9306
0.249856 14.9201
0.25088 14.9572
0.251904 14.8906
0.252928 14.9163
0.253952 14.904
0.254976 14.9078
0.256 14.942
0.257024 14.8963
0.258048 14.8878
0.258816 15.0294
0.25984 14.9296
0.260864 14.8906
0.261888 14.9771
0.262912 15.0389
0.263936 14.9496
0.26496 14.9287
0.265984 15.0256
0.267008 14.9505
0.268032 14.902
0.269056 14.9923
0.269824 14.9268
0.270848 14.8555
0.271872 14.8849
0.272896 14.9173
0.27392 14.8403
0.274944 14.9239
0.275968 14.9505
0.276992 14.7975
0.278016 14.8479
0.27904 14.9249
0.279808 14.9496
0.280832 14.904
0.281856 14.902
0.28288 14.9125
0.283904 14.8232
0.284928 14.8507
0.285952 14.8469
0.286976 14.8593
0.288 14.9116
0.289024 14.8051
0.290048 14.7937
0.291072 14.8954
0.29184 14.8707
0.292864 14.7757
0.293888 14.8526
0.294912 14.8935
0.295936 14.8602
0.29696 14.8612
0.297984 14.9448
0.299008 14.8859
0.300032 14.9705
0.301056 14.9353
0.301824 14.9714
0.302848 15.0265
0.303872 14.9097
0.304896 14.9743
0.30592 15.0037
0.306944 15.0056
0.307968 15.0569
0.308992 14.9239
0.310016 15.0066
0.31104 15.1282
0.312064 15.0427
0.312832 15.0132
0.313856 15.0655
0.31488 15.0541
0.315904 14.9439
0.316928 15.0265
0.317952 15.0332
0.318976 14.9353
0.32 14.9705
0.321024 14.9771
0.322048 14.942
0.323072 15.0037
0.32384 15.0142
0.324864 14.8764
0.325888 14.9249
0.326912 15.018
0.327936 14.9904
0.32896 14.9657
0.329984 14.9154
0.331008 15.0237
0.332032 14.9809
0.333056 14.8982
0.333824 14.9068
0.334848 14.9163
0.335872 14.883
0.336896 14.8574
0.33792 14.865
0.338944 14.9173
0.339968 14.8944
0.340992 14.7462
0.342016 14.8583
0.34304 14.9154
0.344064 14.807
0.344832 14.8716
0.345856 14.9496
0.34688 14.8954
0.347904 14.8289
0.348928 14.9686
0.349952 14.9163
0.350976 14.8545
0.352 14.9325
0.353024 14.9201
0.354048 14.9382
0.355072 15.018
0.35584 14.9629
0.356864 14.7956
0.357888 14.9306
0.358912 14.98
0.359936 14.9068
0.36096 14.9182
0.361984 14.9733
0.363008 14.9401
0.364032 14.922
0.365056 14.9572
0.365824 14.9429
0.366848 14.9429
0.367872 14.9277
0.368896 14.8735
0.36992 14.9695
0.370944 15.0142
0.371968 15.0265
0.372992 14.8374
0.374016 14.9952
0.37504 15.0379
0.376064 14.8954
0.376832 14.9182
0.377856 15.0227
0.37888 14.9372
0.379904 14.9534
0.380928 14.979
0.381952 14.9847
0.382976 14.9999
0.384 15.0294
0.385024 14.9952
0.386048 15.0503
0.387072 15.0674
0.38784 15.1405
0.388864 14.9591
0.389888 15.0693
0.390912 15.1386
0.391936 15.036
0.39296 14.9952
0.393984 15.0702
0.395008 15.0759
0.396032 15.1073
0.397056 14.9334
0.397824 14.9458
0.398848 15.0446
0.399872 15.0427
0.400896 14.8716
0.40192 14.9581
0.402944 15.0693
0.403968 14.999
0.404992 14.8184
0.406016 14.9163
0.40704 15.0294
0.408064 14.9429
0.408832 14.8802
0.409856 14.9496
0.41088 14.9524
0.411904 14.8716
0.412928 14.8963
0.413952 14.903
0.414976 14.8925
0.416 14.8707
0.417024 14.9315
0.418048 14.8374
0.419072 14.8792
0.41984 14.8954
0.420864 14.7776
0.421888 14.8631
0.422912 14.9486
0.423936 14.7985
0.42496 14.8441
0.425984 14.9467
0.427008 14.9201
0.428032 14.9059
0.429056 14.9363
0.429824 14.9515
0.430848 14.9144
0.431872 14.8745
0.432896 14.9743
0.43392 14.8935
0.434944 14.96
0.435968 15.0284
0.436992 14.7548
0.438016 14.8992
0.43904 15.018
0.440064 14.8897
0.440832 14.8574
0.441856 14.9876
0.44288 14.9001
0.443904 14.8963
0.444928 14.9401
0.445952 14.8887
0.446976 14.8469
0.448 14.8298
0.449024 14.8583
0.450048 14.864
0.451072 14.9334
0.45184 14.9173
0.452864 14.8241
0.453888 14.8707
0.454912 14.98
0.455936 14.9087
0.45696 14.902
0.457984 15.0028
0.459008 14.9534
0.460032 14.9857
0.461056 14.9638
0.461824 14.9857
0.462848 14.9999
0.463872 14.9268
0.464896 15.018
0.46592 15.0009
0.466944 15.0778
0.467968 15.0769
0.468992 14.8859
0.470016 15.055
0.47104 15.113
0.472064 15.0056
0.472832 15.0474
0.473856 15.1472
0.47488 15.0655
0.475904 14.9876
0.476928 15.0788
0.477952 15.1206
0.478976 14.9942
0.48 14.9505
0.481024 15.0465
0.482048 15.0009
0.483072 14.9714
0.48384 15.0284
0.484864 14.904
0.485888 14.9296
0.486912 15.0493
0.487936 15.0009
0.48896 14.8688
0.489984 15.018
0.491008 15.0256
0.492032 14.9876
0.493056 15.0161
0.493824 14.979
0.494848 14.9287
0.495872 15.0047
0.496896 14.9838
0.49792 14.9819
0.498944 15.0693
0.499968 15.0294
0.500992 14.8897
0.502016 14.9724
0.50304 15.0066
0.504064 14.9695
0.504832 14.9011
0.505856 14.9638
0.50688 14.9743
0.507904 14.8868
0.508928 14.8925
0.509952 14.9306
0.510976 14.902
0.512 14.8878
0.513024 14.8564
0.514048 14.8982
0.515072 14.8355
0.51584 14.9695
0.516864 14.8868
0.517888 14.8612
0.518912 14.9714
0.519936 14.9752
0.52096 14.903
0.521984 14.8897
0.523008 14.9524
0.524032 14.9458
0.525056 14.8422
0.525824 14.884
0.526848 14.8593
0.527872 14.8279
0.528896 14.8621
0.52992 14.8707
0.530944 14.8868
0.531968 14.9372
0.532992 14.8023
0.534016 14.8469
0.53504 14.9534
0.536064 14.8802
0.536832 14.7928
0.537856 14.8688
0.53888 14.9296
0.539904 14.8108
0.540928 14.8488
0.541952 14.9258
0.542976 14.8213
0.544 14.8488
0.545024 14.9125
0.546048 14.8707
0.547072 14.9401
0.54784 14.9173
0.548864 14.8156
0.549888 14.9562
0.550912 14.9914
0.551936 14.904
0.55296 14.923
0.553984 15.0075
0.555008 14.9277
0.556032 14.9163
0.557056 14.9771
0.557824 14.9581
0.558848 14.846
0.559872 14.9638
0.560896 14.9116
0.56192 14.8792
0.562944 14.9923
0.563968 14.9686
0.564992 14.7833
0.566016 14.9325
0.56704 15.0189
0.568064 14.8716
0.568832 14.9505
0.569856 14.9667
0.57088 14.9752
0.571904 14.9486
0.572928 14.9553
0.573952 14.9648
0.574976 14.9543
0.576 14.979
0.577024 14.9667
0.578048 14.9819
0.579072 15.0218
0.57984 15.0085
0.580864 14.8859
0.581888 15.0218
0.582912 15.0759
0.583936 14.9676
0.58496 14.9163
0.585984 15.0009
0.587008 14.9676
0.588032 14.8678
0.589056 14.9724
0.589824 14.8773
0.590848 14.9382
0.591872 14.9106
0.592896 14.923
0.59392 14.9287
0.594944 15.0446
0.595968 15.0303
0.596992 14.7861
0.598016 14.9904
0.59904 15.0379
0.600064 14.8716
0.600832 14.8811
0.601856 15.0056
0.60288 14.8954
0.603904 14.8545
0.604928 14.9629
0.605952 14.8821
0.606976 14.9097
0.608 14.9458
0.609024 14.9448
0.610048 14.9581
0.610816 15.0522
0.61184 15.0826
0.612864 14.8564
0.613888 15.0199
0.614912 15.1348
0.615936 15.0199
0.61696 14.9382
0.617984 14.9961
0.619008 14.9724
0.620032 15.0037
0.621056 14.9752
0.621824 14.9135
0.622848 14.9334
0.623872 14.9315
0.624896 14.9391
0.62592 14.9106
0.626944 14.979
0.627968 15.0446
0.628992 14.8878
0.630016 14.9505
0.63104 15.0598
0.632064 14.9961
0.632832 14.9087
0.633856 14.9667
0.63488 14.9334
0.635904 14.8545
0.636928 14.8821
0.637952 14.9049
0.638976 14.827
0.64 14.8118
0.641024 14.8507
0.642048 14.8555
0.642816 14.9287
0.64384 14.9458
0.644864 14.7643
0.645888 14.9486
0.646912 14.9999
0.647936 14.9268
0.64896 14.9192
0.649984 14.98
0.651008 14.9942
0.652032 15.0037
0.653056 14.9249
0.653824 15.0113
0.654848 15.0142
0.655872 14.9638
0.656896 15.0009
0.65792 15.0104
0.658944 15.0465
0.659968 15.0845
0.660992 14.8469
0.662016 14.9638
0.66304 15.074
0.664064 14.9724
0.664832 14.9173
0.665856 15.0265
0.66688 15.037
0.667904 14.9372
0.668928 14.9059
0.669952 15.0056
0.670976 14.9619
0.672 14.9154
0.673024 14.8925
0.674048 14.9828
0.674816 14.9686
0.67584 15.0037
0.676864 14.8555
0.677888 14.8982
0.678912 15.0151
0.679936 14.9448
0.68096 14.8555
0.681984 14.9011
0.683008 14.9382
0.684032 14.8916
0.685056 14.7842
0.685824 14.8944
0.686848 14.8982
0.687872 14.8355
0.688896 14.883
0.68992 14.8688
0.690944 14.9733
0.691968 14.9676
0.692992 14.7139
0.694016 14.8887
0.69504 15.0009
0.696064 14.8697
0.696832 14.8194
0.697856 14.9363
0.69888 14.9258
0.699904 14.8374
0.700928 14.8469
0.701952 14.9372
0.702976 14.8792
0.704 14.8783
0.705024 14.9258
0.706048 14.8868
0.706816 14.9173
0.70784 14.9353
0.708864 14.8612
0.709888 14.8517
0.710912 14.9467
0.711936 14.9135
0.71296 14.8754
0.713984 14.902
0.715008 15.0284
0.716032 14.9315
0.717056 14.8963
0.717824 15.0218
0.718848 14.9705
0.719872 14.9838
0.720896 15.0655
0.72192 14.9505
0.722944 15.0417
0.723968 15.0892
0.724992 14.8536
0.726016 15.0341
0.72704 15.0579
0.728064 14.9952
0.728832 15.0683
0.729856 14.9534
0.73088 14.9781
0.731904 14.9885
0.732928 15.0009
0.733952 14.9448
0.734976 14.9401
0.736 14.9695
0.737024 14.9895
0.738048 14.8669
0.738816 15.0132
0.73984 15.0389
0.740864 14.7956
0.741888 14.8735
0.742912 15.1168
0.743936 14.8954
0.74496 14.8289
0.745984 15.0132
0.747008 14.9857
0.748032 14.8631
0.749056 15.0056
0.749824 15.0047
0.750848 14.9258
0.751872 14.9496
0.752896 14.9828
0.75392 14.9543
0.754944 14.9268
0.755968 14.9581
0.756992 14.827
0.758016 14.923
0.75904 14.9439
0.760064 14.9325
0.760832 14.9249
0.761856 14.9334
0.76288 14.9705
0.763904 14.8897
0.764928 14.9448
0.765952 14.9429
0.766976 14.9258
0.768 14.979
0.769024 14.9401
0.770048 14.9724
0.770816 15.0522
0.77184 14.9866
0.772864 14.8374
0.773888 14.961
0.774912 15.0598
0.775936 14.9866
0.77696 14.9372
0.777984 15.0541
0.779008 14.9572
0.780032 14.8745
0.781056 15.0189
0.781824 14.9809
0.782848 14.9686
0.783872 14.9705
0.784896 14.9657
0.78592 14.9695
0.786944 15.0522
0.787968 15.0208
0.788992 14.8545
0.790016 14.9201
0.79104 14.9952
0.792064 14.9334
0.792832 14.8612
0.793856 14.9961
0.79488 14.9277
0.795904 14.8431
0.796928 14.8973
0.797952 14.8811
0.798976 14.8498
0.8 14.8469
0.801024 14.884
0.802048 14.8792
0.802816 14.8878
0.80384 14.9895
0.804864 14.8365
0.805888 14.8944
0.806912 14.9942
0.807936 14.9657
0.80896 14.8697
0.809984 14.9163
0.811008 14.9049
0.812032 14.9296
0.813056 14.8963
0.813824 14.9097
0.814848 14.9135
0.815872 14.9344
0.816896 14.8621
0.81792 14.9315
0.818944 14.942
0.819968 14.9819
0.820992 14.8365
0.822016 14.8849
0.82304 14.9429
0.823808 14.9106
0.824832 14.8488
0.825856 14.902
0.82688 14.8536
0.827904 14.9154
0.828928 14.8878
0.829952 14.8659
0.830976 14.845
0.832 14.9135
0.833024 14.8821
0.834048 14.8412
0.834816 14.9296
0.83584 15.0237
0.836864 14.7272
0.837888 14.9049
0.838912 15.0161
0.839936 14.9106
0.84096 14.9201
0.841984 15.0009
0.843008 14.884
0.844032 14.9771
0.845056 15.0047
0.845824 14.9258
0.846848 14.9857
0.847872 14.8954
0.848896 14.9277
0.84992 14.942
0.850944 14.9847
0.851968 15.0218
0.852992 14.845
0.854016 14.9068
0.85504 15.0028
0.855808 14.9762
0.856832 14.961
0.857856 15.0047
0.85888 14.9638
0.859904 14.9876
0.860928 15.0284
0.861952 14.9876
0.862976 14.9325
0.864 15.0018
0.865024 15.0275
0.866048 14.9325
0.866816 15.0199
0.86784 15.0417
0.868864 14.8716
0.869888 14.9382
0.870912 15.0294
0.871936 14.9591
0.87296 14.9496
0.873984 14.9572
0.875008 14.9809
0.876032 14.9296
0.877056 14.8963
0.877824 14.9705
0.878848 14.9942
0.879872 14.8621
0.880896 14.9391
0.88192 14.9695
0.882944 14.9401
0.883968 14.9999
0.884992 14.8659
0.886016 14.9097
0.88704 15.0085
0.887808 14.9296
0.888832 14.9097
0.889856 14.9686
0.89088 14.922
0.891904 14.9296
0.892928 15.0493
0.893952 14.9277
0.894976 14.98
0.896 14.9439
0.897024 15.0731
0.898048 14.9125
0.898816 14.941
0.89984 15.093
0.900864 14.8574
0.901888 14.8602
0.902912 15.094
0.903936 14.9315
0.90496 14.789
0.905984 14.9391
0.907008 15.0037
0.908032 14.941
0.909056 14.9562
0.91008 14.9486
0.910848 14.9933
0.911872 15.0151
0.912896 14.9363
0.91392 14.9543
0.914944 15.0607
0.915968 15.0902
0.916992 14.8526
0.918016 14.9724
0.91904 15.0759
0.920064 15.0189
0.920832 14.9838
0.921856 14.9144
0.92288 15.0408
0.923904 14.9315
0.924928 14.9163
0.925952 14.9458
0.926976 14.9695
0.928 14.9078
0.929024 14.9125
0.930048 14.9192
0.931072 14.9562
0.93184 14.9857
0.932864 14.8051
0.933888 14.8707
0.934912 14.9838
0.935936 14.9154
0.93696 14.8612
0.937984 14.8593
0.939008 14.8935
0.940032 14.865
0.941056 14.8621
0.94208 14.8308
0.942848 14.8279
0.943872 14.827
0.944896 14.8023
0.94592 14.7956
0.946944 14.8735
0.947968 14.8697
0.948992 14.7101
0.950016 14.8403
0.95104 14.9372
0.952064 14.8403
0.952832 14.8745
0.953856 14.9325
0.95488 14.9838
0.955904 14.9182
0.956928 14.9154
0.957952 14.9942
0.958976 14.9743
0.96 14.9505
0.961024 14.9524
0.962048 14.9001
0.963072 15.0512
0.96384 15.0303
0.964864 14.8023
0.965888 15.0189
0.966912 15.0503
0.967936 14.9838
0.96896 14.9448
0.969984 15.0512
0.971008 15.0389
0.972032 14.9648
0.973056 15.0256
0.973824 15.0503
0.974848 15.0493
0.975872 15.0104
0.976896 14.9686
0.97792 15.0218
0.978944 15.151
0.979968 15.075
0.980992 14.8726
0.982016 15.0313
0.98304 15.1329
0.984064 14.9781
0.984832 14.9163
0.985856 15.0474
0.98688 15.018
0.987904 14.9201
0.988928 14.9116
0.989952 14.961
0.990976 14.9743
0.992 14.9001
0.993024 14.9448
0.994048 14.9192
0.995072 14.9838
0.99584 15.0094
0.996864 14.8032
0.997888 14.9125
0.998912 14.9961
0.999936 14.9315
1.00096 14.8602
1.00198 14.9543
1.00301 14.9638
1.00403 14.8982
1.00506 14.9572
1.00582 14.96
1.00685 14.9059
1.00787 14.9553
1.0089 14.9163
1.00992 14.9078
1.01094 14.9467
1.01197 14.9771
1.01299 14.8232
1.01402 14.8897
1.01504 15.0132
1.01606 14.8878
1.01683 14.846
1.01786 14.9743
1.01888 14.9258
1.0199 14.9049
1.02093 14.9315
1.02195 14.9619
1.02298 14.9477
1.024 14.98
1.02502 14.9866
1.02605 14.9999
1.02707 15.0512
1.02784 15.0835
1.02886 14.9258
1.02989 15.0427
1.03091 15.1016
1.03194 15.0854
1.03296 15.0094
1.03398 15.0313
1.03501 15.0522
1.03603 15.0284
1.03706 15.0256
1.03782 15.074
1.03885 15.0759
1.03987 15.0113
1.0409 15.0104
1.04192 15.0151
1.04294 15.0731
1.04397 15.0816
1.04499 14.9296
1.04602 14.9895
1.04704 14.9952
1.04806 14.9011
1.04883 15.017
1.04986 14.9771
1.05088 14.9087
1.0519 14.8811
1.05293 14.9553
1.05395 14.9135
1.05498 14.8821
1.056 14.8479
1.05702 14.8906
1.05805 14.9001
1.05907 14.9496
1.05984 14.9458
1.06086 14.8108
1.06189 14.9382
1.06291 15.0018
1.06394 14.8659
1.06496 14.8783
1.06598 14.9116
1.06701 14.9163
1.06803 14.8602
1.06906 14.8583
1.06982 14.8602
1.07085 14.8422
1.07187 14.8716
1.0729 14.8403
1.07392 14.8583
1.07494 14.9106
1.07597 14.884
1.07699 14.7937
1.07802 14.883
1.07904 14.9391
1.08006 14.8146
1.08083 14.9116
1.08186 14.8963
1.08288 14.8954
1.0839 14.8925
1.08493 14.9049
1.08595 14.8431
1.08698 14.8716
1.088 14.9059
1.08902 14.941
1.09005 14.7747
1.09107 14.9847
1.09184 14.9876
1.09286 14.8042
1.09389 15.0009
1.09491 15.0854
1.09594 14.904
1.09696 14.9372
1.09798 15.0664
1.09901 15.0094
1.10003 14.9885
1.10106 15.0541
1.10182 15.0645
1.10285 15.0503
1.10387 15.0303
1.1049 15.1101
1.10592 15.0693
1.10694 15.0902
1.10797 15.0921
1.10899 14.942
1.11002 14.961
1.11104 15.0997
1.11206 15.0132
1.11283 14.9211
1.11386 14.9296
1.11488 14.9781
1.1159 14.942
1.11693 14.9211
1.11795 14.9049
1.11898 14.9762
1.12 14.8906
1.12102 14.9125
1.12205 14.9325
1.12307 15.0389
1.12384 15.0275
1.12486 14.8403
1.12589 14.9961
1.12691 15.0636
1.12794 14.9154
1.12896 14.9496
1.12998 15.0161
1.13101 15.0018
1.13203 14.9581
1.13306 14.9334
1.13382 14.9771
1.13485 14.9211
1.13587 14.8545
1.1369 14.8916
1.13792 14.902
1.13894 14.9515
1.13997 14.9752
1.14099 14.7662
1.14202 14.9144
1.14304 14.9277
1.14406 14.8336
1.14483 14.8669
1.14586 14.9239
1.14688 14.846
1.1479 14.8564
1.14893 14.9068
1.14995 14.8298
1.15098 14.8916
1.152 14.8621
1.15302 14.8716
1.15405 14.8659
1.15507 14.9667
1.15584 14.9068
1.15686 14.7871
1.15789 14.9391
1.15891 14.9391
1.15994 14.8935
1.16096 14.884
1.16198 14.8821
1.16301 14.9458
1.16403 14.8688
1.16506 14.8583
1.16582 14.9268
1.16685 14.8726
1.16787 14.8897
1.1689 14.9239
1.16992 14.8878
1.17094 14.9809
1.17197 14.9923
1.17299 14.8422
1.17402 14.9401
1.17504 14.979
1.17606 14.9268
1.17683 14.9315
1.17786 14.9952
1.17888 15.0256
1.1799 14.9781
1.18093 15.0341
1.18195 15.0056
1.18298 15.037
1.184 14.9885
1.18502 14.9999
1.18605 14.9876
1.18707 15.0512
1.18784 15.1006
1.18886 14.903
1.18989 15.0389
1.19091 15.0892
1.19194 14.9629
1.19296 14.9268
1.19398 15.0113
1.19501 15.0484
1.19603 14.9163
1.19706 14.9857
1.19782 14.9752
1.19885 14.9885
1.19987 14.9486
1.2009 14.9781
1.20192 14.9534
1.20294 15.0246
1.20397 15.0142
1.20499 14.8431
1.20602 14.923
1.20704 15.0189
1.20806 14.9154
1.20883 14.8944
1.20986 14.9771
1.21088 14.902
1.2119 14.9125
1.21293 14.9344
1.21395 14.9182
1.21498 14.8944
1.216 14.903
1.21702 14.826
1.21805 14.8479
1.21907 14.9154
1.21984 14.8574
1.22086 14.6835
1.22189 14.7519
1.22291 14.8593
1.22394 14.7766
1.22496 14.7956
1.22598 14.865
1.22701 14.8593
1.22803 14.7434
1.22906 14.845
1.22982 14.8659
1.23085 14.7975
1.23187 14.8004
1.2329 14.8355
1.23392 14.8726
1.23494 14.8916
1.23597 14.8868
1.23699 14.8374
1.23802 14.8346
1.23904 14.9838
1.24006 14.8536
1.24083 14.9372
1.24186 14.9505
1.24288 14.9163
1.2439 14.9192
1.24493 15.0284
1.24595 14.9325
1.24698 14.9524
1.248 14.942
1.24902 14.9049
1.25005 15.0018
1.25082 14.9933
1.25184 14.9619
1.25286 14.9638
1.25389 14.9933
1.25491 15.017
1.25594 14.9999
1.25696 14.9638
1.25798 15.0854
1.25901 15.0721
1.26003 15.0351
1.26106 15.0873
1.26182 15.0313
1.26285 15.0721
1.26387 15.0949
1.2649 15.0379
1.26592 15.0113
1.26694 15.1738
1.26797 15.0807
1.26899 14.922
1.27002 15.0598
1.27104 15.1073
1.27206 14.9838
1.27283 15.0161
1.27386 15.075
1.27488 14.9847
1.2759 14.979
1.27693 15.0398
1.27795 15.0322
1.27898 14.9515
1.28 14.9743
1.28102 14.9733
1.28205 15.0351
1.28282 14.998
1.28384 14.999
1.28486 14.865
1.28589 14.9486
1.28691 15.0902
1.28794 14.9667
1.28896 14.8564
1.28998 14.9382
1.29101 14.9743
1.29203 14.9325
1.29306 14.9154
1.29382 14.9296
1.29485 14.9049
1.29587 14.884
1.2969 14.845
1.29792 14.9049
1.29894 14.9477
1.29997 14.865
1.30099 14.7016
1.30202 14.922
1.30304 14.8298
1.30406 14.8308
1.30483 14.9144
1.30586 14.9182
1.30688 14.9173
1.3079 14.8963
1.30893 14.8127
1.30995 14.8792
1.31098 14.9828
1.312 14.8298
1.31302 14.8403
1.31405 14.9401
1.31482 14.9828
1.31584 14.9154
1.31686 14.7367
1.31789 14.9001
1.31891 14.9695
1.31994 14.8498
1.32096 14.8631
1.32198 14.9154
1.32301 14.9458
1.32403 14.9078
1.32506 14.9258
1.32582 14.9486
1.32685 14.9591
1.32787 14.9809
1.3289 14.923
1.32992 14.9315
1.33094 15.0474
1.33197 14.9619
1.33299 14.7462
1.33402 14.9239
1.33504 14.9942
1.33606 14.8099
1.33683 14.922
1.33786 14.9515
1.33888 14.8659
1.3399 14.9315
1.34093 14.9961
1.34195 14.942
1.34298 14.9477
1.344 14.9733
1.34502 14.9923
1.34605 14.9695
1.34682 14.9999
1.34784 15.056
1.34886 14.9059
1.34989 15.0189
1.35091 15.0902
1.35194 14.9857
1.35296 14.9933
1.35398 15.0446
1.35501 14.9733
1.35603 14.9724
1.35706 15.0645
1.35782 14.9743
1.35885 14.9049
1.35987 15.0275
1.3609 14.9182
1.36192 14.8517
1.36294 15.0227
1.36397 14.98
1.36499 14.7491
1.36602 14.9173
1.36704 15.0123
1.36806 14.8279
1.36883 14.8792
1.36986 14.9125
1.37088 14.8431
1.3719 14.8175
1.37293 14.8555
1.37395 14.8621
1.37498 14.8488
1.376 14.8659
1.37702 14.9154
1.37805 14.8859
1.37882 14.9971
1.37984 14.9429
1.38086 14.808
1.38189 14.9534
1.38291 15.037
1.38394 14.8916
1.38496 14.9363
1.38598 15.017
1.38701 14.9363
1.38803 14.9543
1.38906 14.9391
1.38982 14.8811
1.39085 14.979
1.39187 15.0009
1.3929 14.9068
1.39392 14.9382
1.39494 15.1919
1.39597 14.8355
1.39699 14.8184
1.39802 15.0303
1.39904 15.0237
1.40006 14.8944
1.40083 14.9486
1.40186 15.0218
1.40288 14.864
1.4039 14.8935
1.40493 14.9904
1.40595 14.826
1.40698 14.8403
1.408 14.8963
1.40902 14.8754
1.41005 14.8982
1.41082 14.9448
1.41184 14.942
1.41286 14.7956
1.41389 14.8897
1.41491 15.0199
1.41594 14.9315
1.41696 14.8802
1.41798 14.9391
1.41901 15.0066
1.42003 14.9686
1.42106 14.903
1.42182 14.9486
1.42285 14.9999
1.42387 14.9363
1.4249 14.9277
1.42592 14.9724
1.42694 15.0009
1.42797 15.0332
1.42899 14.904
1.43002 14.9543
1.43104 15.074
1.43206 15.0037
1.43283 14.9315
1.43386 15.0047
1.43488 15.0009
1.4359 14.904
1.43693 14.9363
1.43795 14.9581
1.43898 14.8887
1.44 14.8925
1.44102 14.9211
1.44205 14.903
1.44282 14.9401
1.44384 14.9657
1.44486 14.8137
1.44589 14.9182
1.44691 14.9619
1.44794 14.8897
1.44896 14.8631
1.44998 14.9173
1.45101 14.865
1.45203 14.8707
1.45306 14.8992
1.45382 14.9154
1.45485 14.9097
1.45587 14.98
1.4569 14.979
1.45792 14.9334
1.45894 14.9904
1.45997 15.1215
1.46099 14.9116
1.46202 15.0189
1.46304 15.0769
1.46381 15.0493
1.46483 14.9676
1.46586 15.0047
1.46688 15.0655
1.4679 15.0047
1.46893 14.9486
1.46995 15.0018
1.47098 15.0617
1.472 15.0484
1.47302 15.0009
1.47405 15.0398
1.47482 15.0047
1.47584 15.0769
1.47686 14.8944
1.47789 15.0047
1.47891 15.0503
1.47994 14.979
1.48096 14.9258
1.48198 15.0579
1.48301 14.9933
1.48403 14.9553
1.48506 14.9743
1.48582 14.9629
1.48685 14.8526
1.48787 14.9543
1.4889 14.9714
1.48992 14.8897
1.49094 14.9125
1.49197 14.9781
1.49299 14.7519
1.49402 14.8184
1.49504 14.9534
1.49581 14.8716
1.49683 14.7823
1.49786 14.9049
1.49888 14.884
1.4999 14.846
1.50093 14.8868
1.50195 14.8175
1.50298 14.8232
1.504 14.7785
1.50502 14.8061
1.50605 14.8042
1.50707 14.8764
1.50784 14.8403
1.50886 14.7462
1.50989 14.8279
1.51091 14.9325
1.51194 14.9306
1.51296 14.845
1.51398 14.922
1.51501 14.9828
1.51603 14.9001
1.51706 14.904
1.51782 14.9125
1.51885 14.9106
1.51987 14.9258
1.5209 14.9325
1.52192 14.8393
1.52294 14.9353
1.52397 14.9743
1.52499 14.8165
1.52602 14.8802
1.52704 15.0199
1.52806 14.9182
1.52883 14.8697
1.52986 14.9657
1.53088 14.9847
1.5319 14.9249
1.53293 14.9144
1.53395 14.9439
1.53498 14.9439
1.536 15.017
1.53702 15.0075
1.53805 14.8621
1.53882 15.093
1.53984 15.0598
1.54086 14.8441
1.54189 14.9809
1.54291 15.0797
1.54394 14.9743
1.54496 14.9192
1.54598 15.0218
1.54701 15.0408
1.54803 15.0142
1.54906 15.056
1.55008 15.0332
1.55085 15.0873
1.55187 15.0237
1.5529 15.0522
1.55392 14.9534
1.55494 15.0959
1.55597 15.0826
1.55699 14.903
1.55802 14.999
1.55904 15.1158
1.56006 15.0104
1.56083 14.979
1.56186 15.0256
1.56288 15.0569
1.5639 15.0436
1.56493 15.0037
1.56595 14.9828
1.56698 14.9857
1.568 14.9686
1.56902 14.9543
1.57005 14.9135
1.57107 14.9087
1.57184 14.903
1.57286 14.8279
1.57389 14.8773
1.57491 14.9258
1.57594 14.8935
1.57696 14.8403
1.57798 14.9534
1.57901 14.9268
1.58003 14.9049
1.58106 14.9106
1.58208 14.9106
1.58285 14.9325
1.58387 14.9249
1.5849 14.8878
1.58592 14.9524
1.58694 14.9372
1.58797 14.96
1.58899 14.8403
1.59002 14.923
1.59104 14.942
1.59206 14.9154
1.59283 14.8393
1.59386 14.9201
1.59488 14.922
1.5959 14.8859
1.59693 14.8935
1.59795 14.8868
1.59898 14.9372
1.6 14.8821
1.60102 14.7795
1.60205 14.9154
1.60307 14.8963
1.60384 14.9429
1.60486 14.7814
1.60589 14.9239
1.60691 14.9876
1.60794 14.9144
1.60896 14.8621
1.60998 14.884
1.61101 14.9391
1.61203 14.8992
1.61306 14.8612
1.61382 14.8935
1.61485 14.9667
1.61587 14.8944
1.6169 14.7633
1.61792 14.9543
1.61894 15.0256
1.61997 14.9353
1.62099 14.8745
1.62202 14.9695
1.62304 14.998
1.62406 14.979
1.62483 15.0018
1.62586 15.0018
1.62688 14.96
1.6279 14.9638
1.62893 14.9942
1.62995 14.9743
1.63098 14.9733
1.632 15.018
1.63302 14.9762
1.63405 14.979
1.63507 15.1434
1.63584 15.0835
1.63686 14.8859
1.63789 15.0389
1.63891 15.1329
1.63994 15.0132
1.64096 14.9401
1.64198 15.0037
1.64301 15.0446
1.64403 14.883
1.64506 14.9334
1.64582 14.9971
1.64685 14.8707
1.64787 14.8925
1.6489 14.9296
1.64992 14.8954
1.65094 14.8868
1.65197 14.9847
1.65299 14.8156
1.65402 14.8526
1.65504 14.9809
1.65606 14.9182
1.65683 14.9306
1.65786 15.0028
1.65888 15.0009
1.6599 14.9458
1.66093 14.9705
1.66195 14.9648
1.66298 14.9809
1.664 14.9277
1.66502 14.9391
1.66605 15.0199
1.66707 15.0047
1.66784 14.9334
1.66886 14.8745
1.66989 15.0113
1.67091 15.0303
1.67194 14.8564
1.67296 14.8583
1.67398 14.9895
1.67501 14.9125
1.67603 14.8241
1.67706 14.9306
1.67782 14.8887
1.67885 14.8308
1.67987 14.8773
1.6809 14.9277
1.68192 14.8431
1.68294 14.942
1.68397 14.9971
1.68499 14.7633
1.68602 14.8963
1.68704 14.9667
1.68806 14.8631
1.68883 14.8745
1.68986 14.9315
1.69088 14.8631
1.6919 14.8697
1.69293 14.9277
1.69395 14.8726
1.69498 14.941
1.696 14.8583
1.69702 14.9201
1.69805 14.9439
1.69907 15.0132
1.69984 14.9543
1.70086 14.8583
1.70189 15.017
1.70291 15.0503
1.70394 14.9239
1.70496 14.979
1.70598 15.0579
1.70701 15.055
1.70803 14.9838
1.70906 15.0351
1.70982 15.055
1.71085 15.0009
1.71187 14.9239
1.7129 15.0427
1.71392 14.9752
1.71494 14.9743
1.71597 14.9971
1.71699 14.8289
1.71802 14.8859
1.71904 14.9619
1.72006 14.864
1.72083 14.8583
1.72186 14.9144
1.72288 14.8745
1.7239 14.8735
1.72493 14.9125
1.72595 14.8593
1.72698 14.8868
1.728 14.8165
1.72902 14.8688
1.73005 14.9676
1.73107 15.0018
1.73184 14.9296
1.73286 14.8146
1.73389 14.8954
1.73491 15.036
1.73594 14.9923
1.73696 14.9372
1.73798 14.9515
1.73901 15.0075
1.74003 14.9999
1.74106 14.9762
1.74182 14.9895
1.74285 14.9828
1.74387 14.9828
1.7449 14.9306
1.74592 14.941
1.74694 15.0246
1.74797 15.0351
1.74899 14.8403
1.75002 14.9676
1.75104 15.0949
1.75206 14.9448
1.75283 14.9714
1.75386 15.0294
1.75488 14.9781
1.7559 14.9325
1.75693 15.0246
1.75795 15.0389
1.75898 14.904
1.76 14.9828
1.76102 15.0294
1.76205 14.9705
1.76307 14.9287
1.76384 15.0009
1.76486 14.8773
1.76589 14.9534
1.76691 15.0123
1.76794 14.9277
1.76896 14.922
1.76998 14.9325
1.77101 14.9363
1.77203 14.8935
1.77306 14.9648
1.77382 14.9638
1.77485 14.7994
1.77587 14.8954
1.7769 14.9686
1.77792 14.9306
1.77894 14.8821
1.77997 14.8802
1.78099 14.8146
1.78202 14.8612
1.78304 14.923
1.78406 14.8469
1.78483 14.8735
1.78586 14.883
1.78688 14.9097
1.7879 14.9087
1.78893 14.9068
1.78995 14.9296
1.79098 14.8973
1.792 14.9363
1.79302 14.9287
1.79405 14.922
1.79507 14.8859
1.79584 14.9505
1.79686 14.8431
1.79789 14.8811
1.79891 14.9904
1.79994 14.9258
1.80096 14.8355
1.80198 14.9534
1.80301 14.8745
1.80403 14.8422
1.80506 14.942
1.80582 14.8232
1.80685 14.8745
1.80787 14.9011
1.8089 14.7557
1.80992 14.8004
1.81094 14.9657
1.81197 14.8526
1.81299 14.6854
1.81402 14.9363
1.81504 14.923
1.81606 14.827
1.81683 14.9534
1.81786 14.9353
1.81888 14.9144
1.8199 14.9781
1.82093 14.9942
1.82195 14.9486
1.82298 15.0094
1.824 14.9923
1.82502 14.979
1.82605 14.9762
1.82707 15.0759
1.82784 15.0626
1.82886 14.941
1.82989 15.0047
1.83091 15.1035
1.83194 14.9885
1.83296 14.9866
1.83398 15.0303
1.83501 15.0056
1.83603 15.0075
1.83706 15.0161
1.83782 14.9258
1.83885 15.0256
1.83987 14.9847
1.8409 14.9695
1.84192 14.9914
1.84294 15.017
1.84397 15.0104
1.84499 14.8669
1.84602 14.9629
1.84704 14.9885
1.84806 14.9562
1.84883 14.9524
1.84986 14.9334
1.85088 14.9857
1.8519 14.9486
1.85293 14.9581
1.85395 14.8811
1.85498 14.9933
1.856 14.9752
1.85702 14.9258
1.85805 14.9211
1.85907 14.979
1.85984 15.0142
1.86086 14.807
1.86189 14.9686
1.86291 15.1282
1.86394 14.8564
1.86496 14.8849
1.86598 15.094
1.86701 14.9116
1.86803 14.8241
1.86906 14.9676
1.86982 14.8764
1.87085 14.826
1.87187 14.8526
1.8729 14.9933
1.87392 14.8916
1.87494 14.9116
1.87597 15.0142
1.87699 14.8346
1.87802 14.9154
1.87904 15.0408
1.88006 14.8935
1.88083 14.9144
1.88186 15.055
1.88288 14.9268
1.8839 14.9097
1.88493 15.0493
1.88595 14.8878
1.88698 14.883
1.888 14.9401
1.88902 14.8878
1.89005 14.8764
1.89082 14.9439
1.89184 14.9676
1.89286 14.8108
1.89389 14.9657
1.89491 14.9249
1.89594 15.0436
1.89696 14.9847
1.89798 14.9828
1.89901 15.0275
1.90003 15.0531
1.90106 15.0151
1.90182 15.0417
1.90285 15.0018
1.90387 15.0921
1.9049 15.0037
1.90592 15.0075
1.90694 15.0731
1.90797 15.0664
1.90899 14.9201
1.91002 14.98
1.91104 15.0512
1.91206 14.9762
1.91283 14.9505
1.91386 15.0161
1.91488 15.0142
1.9159 14.9771
1.91693 14.8982
1.91795 14.9895
1.91898 14.9695
1.92 14.9743
1.92102 14.9572
1.92205 14.9296
1.92282 15.0845
1.92384 15.0303
1.92486 14.7852
1.92589 14.9999
1.92691 15.1339
1.92794 14.8935
1.92896 14.941
1.92998 15.0246
1.93101 14.9667
1.93203 14.9496
1.93306 14.9078
1.93382 14.9572
1.93485 14.9771
1.93587 14.9686
1.9369 14.8935
1.93792 14.8783
1.93894 15.0275
1.93997 15.0085
1.94099 14.7681
1.94202 14.9154
1.94304 15.0446
1.94406 14.8773
1.94483 14.9486
1.94586 14.9106
1.94688 14.8811
1.9479 14.9192
1.94893 14.9135
1.94995 14.8963
1.95098 14.922
1.952 14.9144
1.95302 14.8811
1.95405 14.902
1.95482 14.9724
1.95584 14.9448
1.95686 14.7795
1.95789 14.9515
1.95891 14.98
1.95994 14.8707
1.96096 14.8773
1.96198 14.9762
1.96301 14.9439
1.96403 14.8773
1.96506 14.9078
1.96582 14.9182
1.96685 14.9163
1.96787 14.845
1.9689 14.8574
1.96992 14.8878
1.97094 14.9591
1.97197 14.8982
1.97299 14.7624
1.97402 14.8393
1.97504 14.9287
1.97606 14.8612
1.97683 14.8431
1.97786 14.8773
1.97888 14.9135
1.9799 14.904
1.98093 14.9334
1.98195 14.8916
1.98298 14.9505
1.984 14.9505
1.98502 14.9467
1.98605 15.0218
1.98682 15.0009
1.98784 15.0104
1.98886 14.8859
1.98989 14.941
1.99091 15.0303
1.99194 14.9572
1.99296 14.9363
1.99398 14.9809
1.99501 14.9933
1.99603 14.9296
1.99706 14.9543
1.99782 14.8916
1.99885 14.9477
1.99987 14.96
2.0009 14.9001
2.00192 14.8621
2.00294 15.0085
2.00397 15.0047
2.00499 14.7985
2.00602 14.8897
2.00704 15.0161
2.00806 14.8887
2.00883 14.8061
2.00986 14.9296
2.01088 14.922
2.0119 14.7481
2.01293 14.8925
2.01395 14.9192
2.01498 14.9496
2.016 14.8346
2.01702 14.8916
2.01805 14.9087
2.01882 14.979
2.01984 14.9809
2.02086 14.7728
2.02189 14.8298
2.02291 15.0389
2.02394 14.9325
2.02496 14.8621
2.02598 14.9353
2.02701 14.9581
2.02803 14.8507
2.02906 14.9876
2.02982 14.9353
2.03085 14.9809
2.03187 15.0075
2.0329 14.9372
2.03392 14.9752
2.03494 15.1272
2.03597 14.999
2.03699 14.864
2.03802 15.0379
2.03904 15.0873
2.04006 14.9724
2.04083 15.0142
2.04186 15.093
2.04288 15.0047
2.0439 15.0104
2.04493 15.0151
2.04595 15.0313
2.04698 14.9676
2.048 15.0237
2.04902 15.0066
2.05005 14.9553
2.05082 15.112
2.05184 15.0455
2.05286 14.8355
2.05389 15.0132
2.05491 15.0731
2.05594 14.9239
2.05696 14.9619
2.05798 14.9287
2.05901 14.9125
2.06003 14.8716
2.06106 14.8678
2.06182 14.8963
2.06285 14.9106
2.06387 14.8422
2.0649 14.8346
2.06592 14.9106
2.06694 14.9771
2.06797 14.9192
2.06899 14.7738
2.07002 14.9144
2.07104 14.9733
2.07206 14.8612
2.07283 14.8944
2.07386 15.0009
2.07488 14.8973
2.0759 14.9325
2.07693 14.9942
2.07795 14.9353
2.07898 14.9534
2.08 14.9524
2.08102 14.9391
2.08205 15.0142
2.08282 14.9524
2.08384 15.0018
2.08486 14.9201
2.08589 14.9667
2.08691 14.9828
2.08794 14.9068
2.08896 14.9182
2.08998 15.0018
2.09101 14.8811
2.09203 14.9192
2.09306 14.904
2.09382 14.9192
2.09485 14.883
2.09587 14.8802
2.0969 14.922
2.09792 14.8127
2.09894 14.9401
2.09997 14.9439
2.10099 14.7044
2.10202 14.807
2.10304 14.8944
2.10381 14.9325
2.10483 14.8659
2.10586 14.8963
2.10688 14.8783
2.1079 14.8849
2.10893 14.9315
2.10995 14.9125
2.11098 14.9401
2.112 14.942
2.11302 14.9296
2.11405 14.941
2.11482 15.0094
2.11584 14.9752
2.11686 14.8678
2.11789 14.9467
2.11891 15.036
2.11994 14.9781
2.12096 14.8992
2.12198 15.0294
2.12301 15.0151
2.12403 14.9458
2.12506 15.0056
2.12582 15.0465
2.12685 14.9543
2.12787 14.9477
2.1289 15.0275
2.12992 14.941
2.13094 14.9752
2.13197 15.0702
2.13299 14.8897
2.13402 14.9163
2.13504 15.0541
2.13606 14.9515
2.13683 14.9572
2.13786 14.9809
2.13888 14.9923
2.1399 14.9296
2.14093 15.0341
2.14195 14.9581
2.14298 14.9553
2.144 14.9809
2.14502 15.0142
2.14605 14.9477
2.14707 15.0085
2.14784 15.0987
2.14886 14.8659
2.14989 14.9477
2.15091 15.0835
2.15194 14.941
2.15296 14.8403
2.15398 14.8726
2.15501 14.9496
2.15603 14.8716
2.15706 14.8393
2.15808 14.8849
2.15885 14.8469
2.15987 14.9192
2.1609 14.8935
2.16192 14.883
2.16294 15.0085
2.16397 14.9999
2.16499 14.7671
2.16602 15.0009
2.16704 15.0389
2.16806 14.9049
2.16883 14.9496
2.16986 14.9391
2.17088 14.9762
2.1719 14.9268
2.17293 14.9211
2.17395 14.9733
2.17498 14.9382
2.176 14.8992
2.17702 14.9249
2.17805 14.9505
2.17907 14.9904
2.17984 14.9382
2.18086 14.7329
2.18189 14.9325
2.18291 14.9733
2.18394 14.8118
2.18496 14.846
2.18598 14.9885
2.18701 14.8859
2.18803 14.826
2.18906 14.9619
2.19008 14.9572
2.19085 14.942
2.19187 14.9562
2.1929 15.0075
2.19392 14.9496
2.19494 15.0208
2.19597 15.0512
2.19699 14.8175
2.19802 14.9097
2.19904 15.0465
2.20006 14.8773
2.20083 14.8669
2.20186 14.942
2.20288 14.942
2.2039 14.864
2.20493 14.8659
2.20595 14.9154
2.20698 14.8982
2.208 14.8678
2.20902 14.9163
2.21005 14.8545
2.21107 14.9087
2.21184 15.0104
2.21286 14.7652
2.21389 14.846
2.21491 14.9866
2.21594 14.9315
2.21696 14.807
2.21798 14.9505
2.21901 15.0161
2.22003 14.8507
2.22106 14.9543
2.22208 14.9467
2.22285 14.9553
2.22387 14.9458
2.2249 15.0284
2.22592 14.9458
2.22694 14.9752
2.22797 15.0712
2.22899 14.8906
2.23002 14.9011
2.23104 15.0873
2.23206 14.9762
2.23283 14.8754
2.23386 15.0047
2.23488 14.9942
2.2359 15.0047
2.23693 14.9591
2.23795 14.9961
2.23898 15.0265
2.24 14.9619
2.24102 14.9676
2.24205 14.9971
2.24307 15.0237
2.24384 14.9999
2.24486 14.9087
2.24589 15.0028
2.24691 15.0085
2.24794 14.9743
2.24896 14.9486
2.24998 15.0265
2.25101 14.9239
2.25203 14.9505
2.25306 14.9515
2.25382 14.9828
2.25485 14.9353
2.25587 14.8935
2.2569 14.9971
2.25792 14.9239
2.25894 15.0237
2.25997 14.9942
2.26099 14.7956
2.26202 14.9648
2.26304 15.0246
2.26406 14.9382
2.26483 14.9239
2.26586 14.999
2.26688 14.9315
2.2679 14.9458
2.26893 14.9999
2.26995 14.8935
2.27098 14.8849
2.272 14.8878
2.27302 14.9135
2.27405 14.8792
2.27507 14.9325
2.27584 14.9448
2.27686 14.7253
2.27789 14.8821
2.27891 14.9629
2.27994 14.8773
2.28096 14.8308
2.28198 14.8764
2.28301 14.9059
2.28403 14.8574
2.28506 14.8868
2.28582 14.9173
2.28685 14.8935
2.28787 14.8754
2.2889 14.922
2.28992 14.8992
2.29094 14.904
2.29197 14.9154
2.29299 14.7823
2.29402 14.9173
2.29504 14.9543
2.29606 14.826
2.29683 14.9648
2.29786 14.941
2.29888 14.942
2.2999 14.9173
2.30093 14.9819
2.30195 14.9325
2.30298 14.923
2.304 14.9933
2.30502 14.9771
2.30605 14.9173
2.30707 15.0541
2.30784 15.0807
2.30886 14.8156
2.30989 14.9296
2.31091 15.1187
2.31194 14.9097
2.31296 14.8973
2.31398 15.0218
2.31501 15.0123
2.31603 15.0018
2.31706 15.0674
2.31782 14.96
2.31885 15.0332
2.31987 15.1558
2.3209 15.0161
2.32192 15.0275
2.32294 15.1615
2.32397 15.1101
2.32499 14.9477
2.32602 15.0465
2.32704 15.1253
2.32806 14.9258
2.32883 14.9724
2.32986 15.0132
2.33088 15.0303
2.3319 14.923
2.33293 14.9344
2.33395 14.9999
2.33498 14.9192
2.336 14.8811
2.33702 14.8773
2.33805 14.9334
2.33907 14.8982
2.33984 14.8384
2.34086 14.7652
2.34189 14.827
2.34291 14.9125
2.34394 14.8213
2.34496 14.8013
2.34598 14.8783
2.34701 14.8925
2.34803 14.8403
2.34906 14.9116
2.34982 14.9268
2.35085 14.883
2.35187 14.8735
2.3529 14.9391
2.35392 14.9315
2.35494 14.9429
2.35597 15.0009
2.35699 14.8127
2.35802 14.8754
2.35904 15.0037
2.36006 14.9657
2.36083 14.8783
2.36186 15.0465
2.36288 15.0056
2.3639 14.9049
2.36493 14.96
2.36595 14.9914
2.36698 14.9344
2.368 14.922
2.36902 14.9277
2.37005 14.9011
2.37107 15.0208
2.37184 14.9695
2.37286 14.8232
2.37389 14.9914
2.37491 14.9885
2.37594 14.9467
2.37696 14.9078
2.37798 15.0332
2.37901 14.961
2.38003 14.9211
2.38106 15.0636
2.38182 14.9914
2.38285 14.9296
2.38387 14.998
2.3849 14.999
2.38592 14.9344
2.38694 15.0218
2.38797 14.9781
2.38899 14.846
2.39002 14.903
2.39104 14.942
2.39206 14.942
2.39283 14.9125
2.39386 14.9562
2.39488 15.0047
2.3959 14.8621
2.39693 14.902
2.39795 14.9752
2.39898 14.9496
2.4 14.8583
2.40102 14.8944
2.40205 14.9211
2.40307 14.9657
2.40384 14.8621
2.40486 14.7586
2.40589 14.9686
2.40691 14.9505
2.40794 14.883
2.40896 14.8745
2.40998 14.9629
2.41101 14.9534
2.41203 14.8992
2.41306 14.9382
2.41382 15.0246
2.41485 14.96
2.41587 14.9619
2.4169 15.0493
2.41792 15.0028
2.41894 15.0294
2.41997 15.075
2.42099 14.9391
2.42202 14.9961
2.42304 15.0541
2.42406 14.9857
2.42483 15.0037
2.42586 15.0094
2.42688 14.9657
2.4279 14.9942
2.42893 14.9847
2.42995 14.9477
2.43098 15.0807
2.432 15.0332
2.43302 15.0028
2.43405 14.9648
2.43507 15.1244
2.43584 15.1006
2.43686 14.9135
2.43789 15.1092
2.43891 15.1795
2.43994 15.0104
2.44096 15.0797
2.44198 15.1139
2.44301 15.0484
2.44403 15.0607
2.44506 15.0151
2.44582 15.0398
2.44685 15.0151
2.44787 14.9971
2.4489 14.9809
2.44992 15.0142
2.45094 14.9771
2.45197 15.0218
2.45299 14.8754
2.45402 14.8346
2.45504 14.9914
2.45606 14.9097
2.45683 14.865
2.45786 14.8764
2.45888 14.8441
2.4599 14.8536
2.46093 14.8042
2.46195 14.8241
2.46298 14.8336
2.464 14.7833
2.46502 14.7605
2.46605 14.7491
2.46682 14.8498
2.46784 14.7491
2.46886 14.636
2.46989 14.7139
2.47091 14.8773
2.47194 14.7272
2.47296 14.6968
2.47398 14.8165
2.47501 14.8564
2.47603 14.7253
2.47706 14.7548
2.47782 14.807
2.47885 14.7557
2.47987 14.8317
2.4809 14.8336
2.48192 14.7918
2.48294 14.902
2.48397 14.9344
2.48499 14.7434
2.48602 14.788
2.48704 14.9762
2.48806 14.9059
2.48883 14.865
2.48986 14.9135
2.49088 14.8925
2.4919 14.922
2.49293 14.9315
2.49395 14.942
2.49498 14.9923
2.496 14.9087
2.49702 14.9515
2.49805 14.9895
2.49882 15.0778
2.49984 15.056
2.50086 14.9714
2.50189 14.9315
2.50291 15.0892
2.50394 15.0246
2.50496 14.96
2.50598 15.0598
2.50701 15.0607
2.50803 14.9999
2.50906 15.0664
2.50982 15.0702
2.51085 15.0655
2.51187 15.0617
2.5129 15.0531
2.51392 15.0085
2.51494 15.0911
2.51597 15.075
2.51699 14.9249
2.51802 15.0455
2.51904 15.0883
2.52006 14.9895
2.52083 14.9971
2.52186 15.1035
2.52288 14.9914
2.5239 14.9477
2.52493 15.093
2.52595 15.0313
2.52698 14.9629
2.528 15.0474
2.52902 15.0408
2.53005 14.9543
2.53082 15.0655
2.53184 15.0873
2.53286 14.8232
2.53389 14.9629
2.53491 15.0797
2.53594 14.9401
2.53696 14.8859
2.53798 15.2441
2.53901 15.2004
2.54003 13.5015
2.54106 12.8259
2.54182 12.5095
2.54285 11.4167
2.54387 10.4361
2.5449 9.96295
2.54592 9.39093
2.54694 8.79421
2.54797 8.38088
2.54899 8.04261
2.55002 7.89438
2.55104 7.61217
2.55206 7.50195
2.55283 7.29956
2.55386 7.10952
2.55488 6.98504
2.5559 6.85392
2.55693 6.7513
2.55795 6.64202
2.55898 6.51185
2.56 6.49665
2.56102 6.37977
2.56205 6.26765
2.56282 6.22109
2.56384 6.18213
2.56486 6.04245
2.56589 6.05766
2.56691 5.94078
2.56794 5.95694
2.56896 5.89707
2.56998 5.83246
2.57101 5.72699
2.57203 5.72414
2.57306 5.71749
2.57382 5.64527
2.57485 5.64432
2.57587 5.56451
2.5769 5.5569
2.57792 5.55595
2.57894 5.52555
2.57997 5.50274
2.58099 5.42958
2.58202 5.46949
2.58304 5.45999
2.58406 5.39917
2.58483 5.39822
2.58586 5.42008
2.58688 5.36877
2.5879 5.37542
2.58893 5.36402
2.58995 5.35926
2.59098 5.33646
2.592 5.3032
2.59302 5.33456
2.59405 5.32221
2.59482 5.307
2.59584 5.36402
2.59686 5.34596
2.59789 5.32221
2.59891 5.40582
2.59994 5.39062
2.60096 5.37827
2.60198 5.39157
2.60301 5.43813
2.60403 5.44953
2.60506 5.41723
2.60582 5.42768
2.60685 5.49229
2.60787 5.48374
2.6089 5.49229
2.60992 5.51225
2.61094 5.58446
2.61197 5.55215
2.61299 5.59681
2.61402 5.64337
2.61504 5.65668
2.61606 5.64527
2.61683 5.74219
2.61786 5.72319
2.61888 5.75645
2.6199 5.83911
2.62093 5.86857
2.62195 5.85336
2.62298 5.90182
2.624 5.96549
2.62502 5.95599
2.62605 5.97404
2.62682 6.03675
2.62784 6.64012
2.62886 9.11728
2.62989 8.7239
2.63091 7.81741
2.63194 7.64163
2.63296 8.33527
2.63398 8.71344
2.63501 7.06296
2.63603 6.87102
2.63706 8.91774
2.63782 9.2484
2.63885 8.69634
2.63987 10.458
2.6409 10.7573
2.64192 9.68549
2.64294 8.86072
2.64397 10.2052
2.64499 11.2438
2.64602 9.86698
2.64704 9.65794
2.64806 11.1231
2.64883 11.2999
2.64986 10.2889
2.65088 10.343
2.6519 11.584
2.65293 11.3236
2.65395 11.7864
2.65498 11.697
2.656 9.73965
2.65702 9.53631
2.65805 12.9066
2.65882 12.7888
2.65984 10.324
2.66086 9.03841
2.66189 10.9369
2.66291 13.1984
2.66394 11.7075
2.66496 10.5473
2.66598 12.6406
2.66701 13.8283
2.66803 13.0986
2.66906 13.9699
2.66982 14.6037
2.67085 14.4859
2.67187 15.0721
2.6729 15.3724
2.67392 16.3007
2.67494 16.1335
2.67597 15.1985
2.67699 13.7751
2.67802 15.8028
2.67904 17.4476
2.68006 15.6194
2.68083 13.8948
2.68186 13.9956
2.68288 16.8461
2.6839 16.8395
2.68493 14.6407
2.68595 14.979
2.68698 16.5478
2.688 15.3581
2.68902 15.2109
2.69005 15.6993
2.69082 15.5159
2.69184 15.3581
2.69286 15.6261
2.69389 16.2304
2.69491 16.3444
2.69594 15.6061
2.69696 13.7143
2.69798 15.2375
2.69901 17.632
2.70003 15.934
2.70106 14.1172
2.70182 13.7827
2.70285 16.2409
2.70387 16.9782
2.7049 14.9714
2.70592 14.6018
2.70694 16.1981
2.70797 15.6812
2.70899 12.7537
2.71002 14.236
2.71104 15.7515
2.71206 14.4887
2.71283 13.9737
2.71386 16.6856
2.71488 16.314
2.7159 14.33
2.71693 15.1539
2.71795 16.047
2.71898 15.9815
2.72 15.3458
2.72102 15.6974
2.72205 16.7948
2.72282 16.372
2.72384 17.0894
2.72486 17.3773
2.72589 16.41
2.72691 14.8488
2.72794 17.3013
2.72896 18.9119
2.72998 16.8414
2.73101 15.2945
2.73203 15.7401
2.73306 18.5289
2.73382 18.1774
2.73485 16.239
2.73587 16.7255
2.7369 17.9541
2.73792 17.497
2.73894 16.888
2.73997 17.6671
2.74099 17.3707
2.74202 16.7378
2.74304 17.7317
2.74381 17.6034
2.74483 18.0652
2.74586 17.9512
2.74688 16.7293
2.7479 15.6926
2.74893 18.5422
2.74995 19.2093
2.75098 17.0067
2.752 15.6422
2.75302 16.5003
2.75405 19.0211
2.75507 18.1745
2.75584 16.4091
2.75686 17.1854
2.75789 18.2334
2.75891 17.4191
2.75994 17.2557
2.76096 17.9778
2.76198 17.3849
2.76301 16.7929
2.76403 17.993
2.76506 17.7526
2.76608 18.1755
2.76685 17.9835
2.76787 16.4756
2.7689 15.8807
2.76992 18.9233
2.77094 19.0373
2.77197 16.6856
2.77299 15.5662
2.77402 16.8756
2.77504 19.0297
2.77606 17.6681
2.77683 16.2713
2.77786 17.4001
2.77888 18.0747
2.7799 16.9725
2.78093 17.1483
2.78195 17.7678
2.78298 17.1293
2.784 16.6704
2.78502 17.764
2.78605 17.5398
2.78707 17.9455
2.78784 17.7422
2.78886 15.9292
2.78989 15.9653
2.79091 19.1304
2.79194 18.5869
2.79296 16.3188
2.79398 15.4541
2.79501 17.2186
2.79603 18.9765
2.79706 17.2699
2.79808 16.2152
2.79885 17.5664
2.79987 18.0443
2.8009 16.8214
2.80192 17.2766
2.80294 17.7536
2.80397 17.1816
2.80499 16.9592
2.80602 17.784
2.80704 17.8743
2.80806 18.0852
2.80883 17.7374
2.80986 15.8494
2.81088 16.4936
2.8119 19.3946
2.81293 18.2353
2.81395 16.2361
2.81498 15.608
2.816 17.7621
2.81702 18.9803
2.81805 17.0514
2.81907 16.4091
2.81984 17.7384
2.82086 17.9797
2.82189 16.7559
2.82291 17.4229
2.82394 17.6519
2.82496 17.058
2.82598 17.1616
2.82701 17.555
2.82803 17.8495
2.82906 18.0196
2.83008 17.4391
2.83085 15.5615
2.83187 16.8994
2.8329 19.328
2.83392 17.6795
2.83494 15.8741
2.83597 15.5824
2.83699 18.051
2.83802 18.7788
2.83904 16.7483
2.84006 16.4499
2.84083 17.8895
2.84186 17.8933
2.84288 16.7169
2.8439 17.5882
2.84493 17.5683
2.84595 16.9564
2.84698 17.4315
2.848 17.5702
2.84902 17.956
2.85005 18.051
2.85107 17.2538
2.85184 15.5643
2.85286 17.65
2.85389 19.4839
2.85491 17.4125
2.85594 15.9587
2.85696 16.0147
2.85798 18.5375
2.85901 18.605
2.86003 16.6932
2.86106 16.7492
2.86208 18.0358
2.86285 17.7441
2.86387 16.9298
2.8649 17.6785
2.86592 17.4695
2.86694 16.7948
2.86797 17.6348
2.86899 17.5559
2.87002 17.9436
2.87104 17.8648
2.87206 16.9649
2.87283 15.5681
2.87386 18.0263
2.87488 19.3138
2.8759 17.0637
2.87693 15.6337
2.87795 16.1478
2.87898 18.7446
2.88 18.3066
2.88102 16.2741
2.88205 16.9098
2.88307 18.1156
2.88384 17.4039
2.88486 16.9611
2.88589 17.7184
2.88691 17.3165
2.88794 16.5905
2.88896 17.6795
2.88998 17.4828
2.89101 17.8961
2.89203 17.7241
2.89306 16.5554
2.89382 15.5187
2.89485 18.3104
2.89587 19.0591
2.8969 16.8053
2.89792 15.323
2.89894 16.2817
2.89997 18.852
2.90099 17.8638
2.90202 16.1278
2.90304 17.0647
2.90406 18.0101
2.90483 17.1873
2.90586 17.0134
2.90688 17.7916
2.9079 17.2072
2.90893 16.5601
2.90995 17.7621
2.91098 17.6129
2.912 17.9636
2.91302 17.7925
2.91405 16.3055
2.91507 15.7648
2.91584 18.8577
2.91686 18.9166
2.91789 16.696
2.91891 15.4712
2.91994 16.8338
2.92096 19.0648
2.92198 17.7555
2.92301 16.1953
2.92403 17.4077
2.92506 18.1812
2.92582 17.0428
2.92685 17.2015
2.92787 17.8676
2.9289 17.2557
2.92992 16.7065
2.93094 17.8381
2.93197 17.745
2.93299 18.0044
2.93402 17.7859
2.93504 16.0736
2.93606 16.0879
2.93683 19.1675
2.93786 18.604
2.93888 16.4062
2.9399 15.5064
2.94093 17.287
2.94195 19.0677
2.94298 17.3707
2.944 16.1896
2.94502 17.5692
2.94605 18.1061
2.94707 16.8461
2.94784 17.2861
2.94886 17.8096
2.94989 17.1293
2.95091 16.8804
2.95194 17.7251
2.95296 17.784
2.95398 18.0073
2.95501 17.6367
2.95603 15.6879
2.95706 16.4053
2.95782 19.328
2.95885 18.0871
2.95987 16.0299
2.9609 15.5605
2.96192 17.707
2.96294 18.9005
2.96397 16.9697
2.96499 16.3644
2.96602 17.7099
2.96704 17.9854
2.96806 16.7198
2.96883 17.4752
2.96986 17.6624
2.97088 17.0267
2.9719 17.1635
2.97293 17.6025
2.97395 17.8267
2.97498 17.9493
2.976 17.4448
2.97702 15.571
2.97805 16.906
2.97907 19.3176
2.97984 17.6339
2.98086 15.8665
2.98189 15.6299
2.98291 18.0652
2.98394 18.718
2.98496 16.7245
2.98598 16.4376
2.98701 17.8543
2.98803 17.7773
2.98906 16.678
2.98982 17.573
2.99085 17.4704
2.99187 16.8861
2.9929 17.3735
2.99392 17.4448
2.99494 17.8172
2.99597 17.9085
2.99699 17.1303
2.99802 15.4503
2.99904 17.3916
3.00006 19.2995
3.00083 17.2785
3.00186 15.6622
3.00288 15.7639
3.0039 18.4596
3.00493 18.4805
3.00595 16.4528
3.00698 16.5715
3.008 17.9902
3.00902 17.5816
3.01005 16.8167
3.01107 17.7336
3.01184 17.3783
3.01286 16.7663
3.01389 17.6814
3.01491 17.592
3.01594 18.0177
3.01696 17.9218
3.01798 17.0552
3.01901 15.6632
3.02003 18.1954
3.02106 19.3993
3.02182 17.1664
3.02285 15.7335
3.02387 16.3245
3.0249 18.8606
3.02592 18.3608
3.02694 16.5164
3.02797 17.0941
3.02899 18.1622
3.03002 17.5208
3.03104 17.1616
3.03206 17.9047
3.03283 17.3545
3.03386 16.7074
3.03488 17.8952
3.0359 17.612
3.03693 17.9569
3.03795 17.8714
3.03898 16.5886
3.04 15.5662
3.04102 18.5318
3.04205 19.1589
3.04307 16.8338
3.04384 15.5653
3.04486 16.5031
3.04589 18.9575
3.04691 18.0111
3.04794 16.2798
3.04896 17.25
3.04998 18.1622
3.05101 17.2452
3.05203 17.1578
3.05306 17.8286
3.05382 17.2851
3.05485 16.6381
3.05587 17.8267
3.0569 17.6472
3.05792 17.9541
3.05894 17.7574
3.05997 16.2675
3.06099 15.6746
3.06202 18.8035
3.06304 18.8102
3.06406 16.5554
3.06483 15.3876
3.06586 16.7578
3.06688 18.9309
3.0679 17.5464
3.06893 16.1516
3.06995 17.2671
3.07098 17.9902
3.072 16.8918
3.07302 17.1958
3.07405 17.726
3.07507 16.9659
3.07584 16.5554
3.07686 17.1939
3.07789 16.2903
3.07891 15.9663
3.07994 15.1985
3.08096 12.7508
3.08198 12.0847
3.08301 14.8773
3.08403 14.2968
3.08506 11.7275
3.08582 9.9753
3.08685 11.5973
3.08787 13.5376
3.0889 11.8491
3.08992 10.229
3.09094 11.5289
3.09197 12.0458
3.09299 10.725
3.09402 10.6442
3.09504 11.6543
3.09606 10.8048
3.09683 9.92779
3.09786 11.1241
3.09888 10.9844
3.0999 11.2239
3.10093 11.0576
3.10195 9.76341
3.10298 8.42459
3.104 11.1421
3.10502 12.5066
3.10605 10.2955
3.10682 8.19749
3.10784 8.66023
3.10886 11.7104
3.10989 11.2932
3.11091 8.96335
3.11194 9.23415
3.11296 10.993
3.11398 9.90689
3.11501 9.43464
3.11603 10.0181
3.11706 9.94014
3.11782 9.38998
3.11885 9.94204
3.11987 10.5084
3.1209 10.7279
3.12192 10.0238
3.12294 8.17088
3.12397 9.01846
3.12499 11.8823
3.12602 10.9607
3.12704 8.71915
3.12806 7.74235
3.12883 10.2936
3.12986 11.8662
3.13088 9.80237
3.1319 8.70679
3.13293 10.7497
3.13395 10.8732
3.13498 8.94054
3.136 10.0703
3.13702 10.6803
3.13805 9.83562
3.13882 9.78241
3.13984 10.4599
3.14086 11.0243
3.14189 10.9473
3.14291 9.95155
3.14394 8.33242
3.14496 10.2813
3.14598 12.747
3.14701 10.8314
3.14803 9.07832
3.14906 8.81607
3.14982 10.1796
3.15085 12.1199
3.15187 10.7535
3.1529 9.79571
3.15392 9.4717
3.15494 8.98805
3.15597 11.5032
3.15699 11.9584
3.15802 9.83467
3.15904 10.4228
3.16006 11.3255
3.16083 10.4466
3.16186 10.6594
3.16288 11.3445
3.1639 10.9416
3.16493 11.049
3.16595 11.527
3.16698 10.9806
3.168 11.1877
3.16902 11.5688
3.17005 11.5203
3.17082 10.7915
3.17184 11.4329
3.17286 11.3075
3.17389 10.7782
3.17491 10.9217
3.17594 11.2543
3.17696 11.4405
3.17798 11.6866
3.17901 11.0785
3.18003 8.95954
3.18106 10.1653
3.18182 12.9732
3.18285 11.4481
3.18387 9.2123
3.1849 8.66403
3.18592 11.354
3.18694 12.3403
3.18797 10.2243
3.18899 9.50686
3.19002 11.3379
3.19104 11.4044
3.19206 9.61993
3.19283 10.6917
3.19386 11.0614
3.19488 10.1463
3.1959 10.2794
3.19693 10.7212
3.19795 11.3911
3.19898 11.1554
3.2 10.057
3.20102 8.49015
3.20205 10.8827
3.20282 12.9142
3.20384 10.6642
3.20486 9.13628
3.20589 9.02226
3.20691 10.5112
3.20794 12.3508
3.20896 10.7231
3.20998 9.59142
3.21101 10.0532
3.21203 8.86643
3.21306 10.8552
3.21382 10.5226
3.21485 8.70869
3.21587 10.8134
3.2169 9.51731
3.21792 9.61803
3.21894 10.0722
3.21997 8.48635
3.22099 10.2613
3.22202 9.11253
3.22304 8.69634
3.22406 10.0808
3.22483 8.19844
3.22586 9.70355
3.22688 9.29021
3.2279 8.11577
3.22893 9.9544
3.22995 8.38278
3.23098 9.13818
3.232 9.44604
3.23302 7.90008
3.23405 9.84322
3.23482 8.65263
3.23584 8.68114
3.23686 9.60663
3.23789 7.95329
3.23891 9.72065
3.23994 8.93579
3.24096 8.09297
3.24198 9.76911
3.24301 8.10627
3.24403 9.19709
3.24506 9.14863
3.24582 7.90578
3.24685 9.80522
3.24787 8.28681
3.2489 8.85312
3.24992 9.4603
3.25094 7.78321
3.25197 9.67409
3.25299 8.66689
3.25402 8.35712
3.25504 9.66079
3.25606 7.89248
3.25683 9.42989
3.25786 8.99755
3.25888 7.95899
3.2599 9.66364
3.26093 8.23075
3.26195 9.11158
3.26298 9.25505
3.264 7.79271
3.26502 9.80142
3.26605 8.51866
3.26682 8.63743
3.26784 9.59237
3.26886 7.93144
3.26989 9.69594
3.27091 8.84742
3.27194 8.24405
3.27296 9.84797
3.27398 8.08537
3.27501 9.43464
3.27603 9.20469
3.27706 8.00935
3.27782 9.96105
3.27885 8.44549
3.27987 8.989
3.2809 9.50401
3.28192 7.95424
3.28294 9.83372
3.28397 8.70109
3.28499 8.41413
3.28602 9.78241
3.28704 8.04356
3.28806 9.54866
3.28883 8.9852
3.28986 8.14428
3.29088 9.79571
3.2919 8.16138
3.29293 9.25505
3.29395 9.31017
3.29498 7.83737
3.296 9.84037
3.29702 8.57567
3.29805 8.7429
3.29882 9.55437
3.29984 7.93524
3.30086 9.81092
3.30189 8.87213
3.30291 8.28016
3.30394 9.87268
3.30496 8.17469
3.30598 9.50401
3.30701 9.18664
3.30803 8.09677
3.30906 9.98955
3.30982 8.44739
3.31085 9.09447
3.31187 9.56862
3.3129 8.00745
3.31392 9.85178
3.31494 8.68494
3.31597 8.66403
3.31699 9.64843
3.31802 7.9856
3.31904 9.733
3.32006 8.94434
3.32083 8.11102
3.32186 9.83467
3.32288 8.10817
3.3239 9.30161
3.32493 9.31682
3.32595 7.91148
3.32698 9.81757
3.328 8.4759
3.32902 8.86548
3.33005 9.54486
3.33082 7.89913
3.33184 9.83752
3.33286 8.78566
3.33389 8.32482
3.33491 9.76151
3.33594 8.06256
3.33696 9.4983
3.33798 9.09162
3.33901 7.93714
3.34003 9.85178
3.34106 8.27636
3.34182 9.07357
3.34285 9.39663
3.34387 7.83167
3.3449 9.86413
3.34592 8.56712
3.34694 8.56331
3.34797 9.66744
3.34899 7.92288
3.35002 9.61138
3.35104 8.99945
3.35206 8.21934
3.35283 9.82422
3.35386 8.16043
3.35488 9.2522
3.3559 9.29971
3.35693 8.06446
3.35795 9.85463
3.35898 8.39798
3.36 9.01941
3.36102 9.57432
3.36205 7.91528
3.36307 9.81757
3.36384 8.80371
3.36486 8.4759
3.36589 9.82327
3.36691 8.07777
3.36794 9.56387
3.36896 9.13438
3.36998 8.15568
3.37101 9.91259
3.37203 8.32102
3.37306 9.22845
3.37408 9.38143
3.37485 7.9799
3.37587 9.87553
3.3769 8.56807
3.37792 8.78376
3.37894 9.68834
3.37997 7.91813
3.38099 9.7178
3.38202 8.96715
3.38304 8.28966
3.38406 9.75676
3.38483 8.10152
3.38586 9.51351
3.38688 9.256
3.3879 7.87157
3.38893 9.94775
3.38995 8.54811
3.39098 9.04031
3.392 9.45079
3.39302 7.92764
3.39405 9.9905
3.39507 8.83412
3.39584 8.43124
3.39686 9.69214
3.39789 8.11387
3.39891 9.76056
3.39994 9.04221
3.40096 8.10627
3.40198 10.84
3.40301 10.7012
3.40403 8.77521
3.40506 7.53521
3.40608 9.27976
3.40685 10.9378
3.40787 8.08537
3.4089 9.56387
3.40992 12.0524
3.41094 9.962
3.41197 8.13098
3.41299 8.21934
3.41402 11.1564
3.41504 11.5811
3.41606 9.59427
3.41683 9.2541
3.41786 8.63458
3.41888 10.3098
3.4199 11.926
3.42093 10.3278
3.42195 9.4812
3.42298 10.9112
3.424 10.5777
3.42502 10.2775
3.42605 10.2813
3.42707 10.4219
3.42784 10.4219
3.42886 10.4219
3.42989 11.1279
3.43091 11.3179
3.43194 10.5236
3.43296 8.4816
3.43398 10.0732
3.43501 12.7613
3.43603 11.0813
3.43706 8.91679
3.43808 8.55571
3.43885 11.317
3.43987 12.1892
3.4409 9.9924
3.44192 9.53536
3.44294 11.2495
3.44397 11.1003
3.44499 9.74915
3.44602 10.6585
3.44704 10.9806
3.44806 10.2499
3.44883 10.3582
3.44986 10.7982


==> data/org-example-building-1-floor-4-room-481-temp-x.coap-1.singlehop.consumer.TX.csv <==
0 14.9268
0.001024 15.3942
0.002048 15.6204
0.003072 15.895
0.004096 16.2247
0.00512 16.4148
0.006144 16.4803
0.007168 16.64
0.008192 16.6856
0.009216 16.7815
0.009984 16.8651
0.011008 16.9117
0.012032 16.9573
0.013056 17.0238
0.01408 17.1169
0.015104 17.1445
0.016128 17.2462
0.017152 17.3374
0.018176 17.3754
0.0192 17.3982
0.020224 17.4362
0.020992 17.6339
0.022016 17.5854
0.02304 17.5977
0.024064 17.7469
0.025088 17.7536
0.026112 17.7279
0.027136 17.7773
0.02816 17.7735
0.029184 17.7802
0.030208 17.8486
0.031232 17.8087
0.032 17.8096
0.033024 17.8609
0.034048 17.8248
0.035072 17.8524
0.036096 17.8001
0.03712 17.8629
0.038144 17.7868
0.039168 17.7982
0.040192 17.7821
0.041216 17.7963
0.041984 17.7374
0.043008 17.7203
0.044032 17.6785
0.045056 17.6519
0.04608 17.6814
0.047104 17.5835
0.048128 17.5854
0.049152 17.5768
0.050176 17.5502
0.0512 17.5502
0.052224 17.4286
0.052992 17.4999
0.054016 17.4847
0.05504 17.4666
0.056064 17.4191
0.057088 17.4286
0.058112 17.3668
0.059136 17.3821
0.06016 17.306
0.061184 17.3383
0.062208 17.307
0.063232 17.1882
0.064 17.2224
0.065024 17.193
0.066048 17.1312
0.067072 17.1407
0.068096 17.1388
0.06912 17.1702
0.070144 17.1141
0.071168 17.1055
0.072192 17.1844
0.073216 17.1141
0.073984 17.077
0.075008 17.1626
0.076032 17.1226
0.077056 17.0333
0.07808 17.0894
0.079104 17.0675
0.080128 17.021
0.081152 17.0666
0.082176 17.0742
0.0832 17.04
0.084224 17.0628
0.084992 17.1017
0.086016 17.1027
0.08704 17.1008
0.088064 17.1322
0.089088 17.0808
0.090112 17.1455
0.091136 17.1141
0.09216 17.0846
0.093184 17.1512
0.094208 17.1179
0.095232 17.1207
0.096 17.1379
0.097024 17.1046
0.098048 17.1844
0.099072 17.1141
0.100096 17.2386
0.10112 17.2072
0.102144 17.173
0.103168 17.2585
0.104192 17.2433
0.105216 17.1844
0.105984 17.2699
0.107008 17.326
0.108032 17.2965
0.109056 17.2376
0.11008 17.2918
0.111104 17.3621
0.112128 17.2519
0.113152 17.268
0.114176 17.3935
0.1152 17.2376
0.116224 17.2528
0.116992 17.3535
0.118016 17.3821
0.11904 17.23
0.120064 17.2851
0.121088 17.3298
0.122112 17.2804
0.123136 17.3764
0.12416 17.2177
0.125184 17.2946
0.126208 17.6595
0.127232 16.1078
0.128 15.438
0.129024 15.437
0.130048 14.6712
0.131072 13.7191
0.132096 13.6193
0.13312 13.395
0.134144 12.9142
0.135168 12.8202
0.136192 12.9114
0.137216 12.7603
0.137984 12.7983
0.139008 12.9114
0.140032 12.8629
0.141056 13.1081
0.14208 13.6782
0.143104 14.1904
0.144128 14.5828
0.145152 15.0436
0.146176 15.3553
0.1472 15.6641
0.148224 15.8589
0.148992 16.01
0.150016 16.1962
0.15104 16.3587
0.152064 16.3283
0.153088 16.3615
0.154112 16.4708
0.155136 16.5003
0.15616 16.5364
0.157184 16.6086
0.158208 16.64
0.158976 16.6618
0.16 16.7511
0.161024 16.8034
0.162048 16.8566
0.163072 16.8899
0.164096 16.9583
0.16512 17.0305
0.166144 17.0732
0.167168 17.1797
0.168192 17.1987
0.169216 17.306
0.169984 17.384
0.171008 17.3754
0.172032 17.4619
0.173056 17.5303
0.17408 17.5217
0.175104 17.6148
0.176128 17.6947
0.177152 17.6719
0.178176 17.6956
0.1792 17.7707
0.180224 17.7688
0.180992 17.8106
0.182016 17.784
0.18304 17.841
0.184064 17.7669
0.185088 17.8705
0.186112 17.8552
0.187136 17.803
0.18816 17.898
0.189184 17.8448
0.190208 17.8305
0.190976 17.8676
0.192 17.8267
0.193024 17.86
0.194048 17.7916
0.195072 17.7868
0.196096 17.8153
0.19712 17.8134
0.198144 17.8011
0.199168 17.7868
0.200192 17.7659
0.201216 17.8324
0.20224 17.7061
0.203008 17.6804
0.204032 17.7526
0.205056 17.6956
0.20608 17.6129
0.207104 17.611
0.208128 17.6472
0.209152 17.5702
0.210176 17.5673
0.2112 17.6196
0.212224 17.4657
0.213248 17.5607
0.214016 17.5312
0.21504 17.4533
0.216064 17.4828
0.217088 17.4353
0.218112 17.4153
0.219136 17.3935
0.22016 17.3469
0.221184 17.3345
0.222208 17.326
0.223232 17.2956
0.224 17.3013
0.225024 17.3573
0.226048 17.2443
0.227072 17.3193
0.228096 17.3554
0.22912 17.2946
0.230144 17.3535
0.231168 17.3383
0.232192 17.2851
0.233216 17.3592
0.23424 17.3241
0.235008 17.3307
0.236032 17.3089
0.237056 17.3003
0.23808 17.3516
0.239104 17.3497
0.240128 17.3535
0.241152 17.3697
0.242176 17.4011
0.2432 17.4125
0.244224 17.4163
0.244992 17.4685
0.246016 17.422
0.24704 17.384
0.248064 17.535
0.249088 17.5056
0.250112 17.4429
0.251136 17.4885
0.25216 17.4809
0.253184 17.4875
0.254208 17.4647
0.255232 17.441
0.256 17.4419
0.257024 17.4315
0.258048 17.4723
0.259072 17.4125
0.260096 17.4733
0.26112 17.4628
0.262144 17.4334
0.263168 17.4514
0.264192 17.4324
0.265216 17.4771
0.26624 17.4657
0.267008 17.4533
0.268032 17.5398
0.269056 17.4837
0.27008 17.422
0.271104 17.4799
0.272128 17.5027
0.273152 17.422
0.274176 17.4666
0.2752 17.4799
0.276224 17.4533
0.276992 17.5303
0.278016 17.4676
0.27904 17.4267
0.280064 17.4666
0.281088 17.5084
0.282112 17.4324
0.283136 17.4448
0.28416 17.4999
0.285184 17.4666
0.286208 17.4438
0.287232 17.5037
0.288 17.5284
0.289024 17.4201
0.290048 17.5236
0.291072 17.4676
0.292096 17.4229
0.29312 17.5445
0.294144 17.4524
0.295168 17.479
0.296192 17.4714
0.297216 17.4638
0.29824 17.478
0.299008 17.5198
0.300032 17.4885
0.301056 17.4894
0.30208 17.5559
0.303104 17.4723
0.304128 17.5236
0.305152 17.5331
0.306176 17.4942
0.3072 17.4771
0.308224 17.4752
0.308992 17.4885
0.310016 17.4828
0.31104 17.4809
0.312064 17.4685
0.313088 17.4961
0.314112 17.5493
0.315136 17.4676
0.31616 17.4847
0.317184 17.5189
0.318208 17.4828
0.319232 17.4448
0.32 17.478
0.321024 17.4866
0.322048 17.3925
0.323072 17.4904
0.324096 17.4723
0.32512 17.4049
0.326144 17.4666
0.327168 17.4571
0.328192 17.441
0.329216 17.4429
0.33024 17.4505
0.331008 17.3735
0.332032 17.3954
0.333056 17.3155
0.33408 17.3488
0.335104 17.3792
0.336128 17.3013
0.337152 17.3003
0.338176 17.3364
0.3392 17.3573
0.340224 17.2462
0.340992 17.3279
0.342016 17.3079
0.34304 17.3136
0.344064 17.3526
0.345088 17.3269
0.346112 17.4011
0.347136 17.4657
0.34816 17.3326
0.349184 17.4438
0.350208 17.497
0.351232 17.4467
0.352 17.3507
0.353024 17.4714
0.354048 17.459
0.355072 17.4571
0.356096 17.4305
0.35712 17.479
0.358144 17.4799
0.359168 17.441
0.360192 17.5151
0.361216 17.4894
0.36224 17.4875
0.363008 17.4894
0.364032 17.5673
0.365056 17.4894
0.36608 17.5027
0.367104 17.5464
0.368128 17.4476
0.369152 17.4419
0.370176 17.4837
0.3712 17.4885
0.372224 17.4495
0.372992 17.4267
0.374016 17.4666
0.37504 17.4866
0.376064 17.4752
0.377088 17.516
0.378112 17.46
0.379136 17.4999
0.38016 17.5426
0.381184 17.5179
0.382208 17.4799
0.383232 17.5388
0.384 17.5265
0.385024 17.536
0.386048 17.516
0.387072 17.5369
0.388096 17.5626
0.38912 17.5835
0.390144 17.5559
0.391168 17.5635
0.392192 17.5407
0.393216 17.5436
0.39424 17.5901
0.395008 17.5664
0.396032 17.4951
0.397056 17.5512
0.39808 17.4951
0.399104 17.4875
0.400128 17.5407
0.401152 17.4581
0.402176 17.4552
0.4032 17.5255
0.404224 17.4609
0.404992 17.4182
0.406016 17.4448
0.40704 17.4562
0.408064 17.4875
0.409088 17.4315
0.410112 17.441
0.411136 17.4486
0.41216 17.4381
0.413184 17.5122
0.414208 17.4115
0.415232 17.3402
0.416 17.4885
0.417024 17.4647
0.418048 17.4182
0.419072 17.4115
0.420096 17.4866
0.42112 17.44
0.422144 17.3621
0.423168 17.4315
0.424192 17.4885
0.425216 17.3954
0.42624 17.441
0.427008 17.4999
0.428032 17.4695
0.429056 17.421
0.43008 17.4942
0.431104 17.4305
0.432128 17.4619
0.433152 17.478
0.434176 17.4685
0.4352 17.4685
0.436224 17.4714
0.436992 17.4894
0.438016 17.4353
0.43904 17.402
0.440064 17.44
0.441088 17.422
0.442112 17.3611
0.443136 17.4267
0.44416 17.4068
0.445184 17.4134
0.446208 17.3602
0.447232 17.3554
0.448 17.3878
0.449024 17.3307
0.450048 17.3545
0.451072 17.3678
0.452096 17.3212
0.45312 17.3364
0.454144 17.3393
0.455168 17.3364
0.456192 17.3298
0.457216 17.3659
0.45824 17.4229
0.459008 17.3592
0.460032 17.4011
0.461056 17.3849
0.46208 17.3992
0.463104 17.3573
0.464128 17.3583
0.465152 17.4277
0.466176 17.4172
0.4672 17.3288
0.468224 17.4182
0.468992 17.421
0.470016 17.3393
0.47104 17.4267
0.472064 17.3963
0.473088 17.4153
0.474112 17.4894
0.475136 17.422
0.47616 17.4828
0.477184 17.5303
0.478208 17.4552
0.479232 17.5037
0.48 17.5483
0.481024 17.4448
0.482048 17.479
0.483072 17.5151
0.484096 17.5293
0.48512 17.4904
0.486144 17.4885
0.487168 17.5027
0.488192 17.5246
0.489216 17.5084
0.49024 17.5388
0.491008 17.5151
0.492032 17.516
0.493056 17.4685
0.49408 17.5208
0.495104 17.5246
0.496128 17.5179
0.497152 17.5635
0.498176 17.5122
0.4992 17.5132
0.500224 17.5265
0.500992 17.535
0.502016 17.5018
0.50304 17.516
0.504064 17.4932
0.505088 17.4391
0.506112 17.5426
0.507136 17.4894
0.50816 17.4486
0.509184 17.4125
0.510208 17.3374
0.511232 17.4552
0.512 17.364
0.513024 17.3697
0.514048 17.4134
0.515072 17.4106
0.516096 17.3726
0.51712 17.364
0.518144 17.4438
0.519168 17.403
0.520192 17.4353
0.521216 17.4296
0.521984 17.4305
0.523008 17.4495
0.524032 17.4248
0.525056 17.4106
0.52608 17.3745
0.527104 17.3906
0.528128 17.3868
0.529152 17.4771
0.530176 17.3754
0.5312 17.3745
0.532224 17.4429
0.532992 17.3944
0.534016 17.3897
0.53504 17.4125
0.536064 17.4438
0.537088 17.3374
0.538112 17.4115
0.539136 17.4676
0.54016 17.3393
0.541184 17.4448
0.542208 17.3726
0.543232 17.3374
0.544 17.4001
0.545024 17.384
0.546048 17.4049
0.547072 17.3906
0.548096 17.4372
0.54912 17.4334
0.550144 17.4182
0.551168 17.4961
0.552192 17.4524
0.553216 17.4315
0.553984 17.497
0.555008 17.5103
0.556032 17.574
0.557056 17.4429
0.55808 17.536
0.559104 17.5645
0.560128 17.6082
0.561152 17.4961
0.562176 17.5246
0.5632 17.5996
0.564224 17.5521
0.564992 17.5274
0.566016 17.5854
0.56704 17.5692
0.568064 17.5417
0.569088 17.5683
0.570112 17.5084
0.571136 17.5388
0.57216 17.5255
0.573184 17.4742
0.574208 17.5825
0.575232 17.5322
0.576 17.4419
0.577024 17.5626
0.578048 17.5502
0.579072 17.46
0.580096 17.5027
0.58112 17.555
0.582144 17.5094
0.583168 17.5284
0.584192 17.5132
0.585216 17.5208
0.585984 17.5217
0.587008 17.5303
0.588032 17.5189
0.589056 17.384
0.59008 17.4552
0.591104 17.4381
0.592128 17.4362
0.593152 17.4049
0.594176 17.4391
0.5952 17.5008
0.596224 17.4685
0.596992 17.4543
0.598016 17.4533
0.59904 17.4657
0.600064 17.4457
0.601088 17.4476
0.602112 17.4068
0.603136 17.3897
0.60416 17.4153
0.605184 17.363
0.606208 17.3545
0.607232 17.3611
0.608 17.3754
0.609024 17.364
0.610048 17.3602
0.611072 17.3459
0.612096 17.3602
0.61312 17.3878
0.614144 17.3108
0.615168 17.3279
0.616192 17.3488
0.617216 17.3013
0.617984 17.3735
0.619008 17.3849
0.620032 17.3497
0.621056 17.3611
0.62208 17.4039
0.623104 17.4372
0.624128 17.3621
0.625152 17.3935
0.626176 17.5065
0.6272 17.4837
0.628224 17.4771
0.628992 17.4951
0.630016 17.5559
0.63104 17.4885
0.632064 17.5341
0.633088 17.5293
0.634112 17.5768
0.635136 17.5407
0.63616 17.5597
0.637184 17.5654
0.638208 17.5911
0.639232 17.5958
0.64 17.5673
0.641024 17.5322
0.642048 17.6129
0.643072 17.6633
0.644096 17.5702
0.64512 17.5673
0.646144 17.6586
0.647168 17.6348
0.648192 17.6015
0.649216 17.6975
0.649984 17.5559
0.651008 17.5322
0.652032 17.5046
0.653056 17.573
0.65408 17.4286
0.655104 17.4837
0.656128 17.5113
0.657152 17.459
0.658176 17.3878
0.6592 17.4381
0.660224 17.3783
0.660992 17.3155
0.662016 17.306
0.66304 17.307
0.664064 17.3146
0.665088 17.3136
0.666112 17.2585
0.667136 17.3241
0.66816 17.2633
0.669184 17.2405
0.670208 17.3051
0.671232 17.2775
0.672 17.3032
0.673024 17.2633
0.674048 17.2756
0.675072 17.3973
0.676096 17.3336
0.67712 17.3079
0.678144 17.3726
0.679168 17.3383
0.680192 17.3849
0.681216 17.44
0.681984 17.4201
0.683008 17.4125
0.684032 17.3754
0.685056 17.4742
0.68608 17.421
0.687104 17.4628
0.688128 17.4609
0.689152 17.4885
0.690176 17.4182
0.6912 17.4647
0.692224 17.5673
0.692992 17.5284
0.694016 17.5236
0.69504 17.5778
0.696064 17.5255
0.697088 17.5445
0.698112 17.5977
0.699136 17.5759
0.70016 17.5103
0.701184 17.5179
0.702208 17.5664
0.703232 17.5331
0.704 17.5236
0.705024 17.536
0.706048 17.5426
0.707072 17.5692
0.708096 17.4989
0.70912 17.555
0.710144 17.5645
0.711168 17.5474
0.712192 17.5407
0.713216 17.5417
0.713984 17.5559
0.715008 17.5084
0.716032 17.5816
0.717056 17.536
0.71808 17.5597
0.719104 17.5759
0.720128 17.5635
0.721152 17.5787
0.722176 17.5835
0.7232 17.5322
0.724224 17.5645
0.724992 17.5018
0.726016 17.5559
0.72704 17.5113
0.728064 17.4153
0.729088 17.497
0.730112 17.4809
0.731136 17.3925
0.73216 17.4818
0.733184 17.4201
0.734208 17.4163
0.734976 17.4144
0.736 17.421
0.737024 17.364
0.738048 17.3992
0.739072 17.422
0.740096 17.3326
0.74112 17.363
0.742144 17.3697
0.743168 17.3764
0.744192 17.3602
0.745216 17.4305
0.745984 17.4258
0.747008 17.2709
0.748032 17.4562
0.749056 17.4277
0.75008 17.3592
0.751104 17.4172
0.752128 17.46
0.753152 17.4628
0.754176 17.403
0.7552 17.4286
0.756224 17.4448
0.756992 17.3773
0.758016 17.421
0.75904 17.4562
0.760064 17.3488
0.761088 17.3745
0.762112 17.4296
0.763136 17.2984
0.76416 17.3954
0.765184 17.4334
0.766208 17.3944
0.766976 17.3773
0.768 17.4087
0.769024 17.3897
0.770048 17.3726
0.771072 17.3602
0.772096 17.3992
0.77312 17.384
0.774144 17.3317
0.775168 17.3355
0.776192 17.3497
0.777216 17.3155
0.777984 17.3554
0.779008 17.344
0.780032 17.384
0.781056 17.3745
0.78208 17.3811
0.783104 17.4191
0.784128 17.441
0.785152 17.4647
0.786176 17.4847
0.7872 17.497
0.788224 17.4343
0.788992 17.5407
0.790016 17.4628
0.79104 17.4334
0.792064 17.5141
0.793088 17.497
0.794112 17.4258
0.795136 17.4742
0.79616 17.4058
0.797184 17.4457
0.798208 17.4429
0.799232 17.4163
0.8 17.4172
0.801024 17.5274
0.802048 17.4315
0.803072 17.3992
0.804096 17.4666
0.80512 17.4685
0.806144 17.4381
0.807168 17.4505
0.808192 17.4514
0.809216 17.4742
0.81024 17.4419
0.811008 17.4476
0.812032 17.3954
0.813056 17.4315
0.81408 17.4457
0.815104 17.4562
0.816128 17.4068
0.817152 17.4552
0.818176 17.4932
0.8192 17.4362
0.820224 17.4799
0.821248 17.4809
0.822016 17.4153
0.82304 17.5113
0.824064 17.4704
0.825088 17.4847
0.826112 17.4486
0.827136 17.4448
0.82816 17.4505
0.829184 17.5179
0.830208 17.4638
0.831232 17.44
0.832 17.4362
0.833024 17.4486
0.834048 17.4239
0.835072 17.4685
0.836096 17.4714
0.83712 17.4391
0.838144 17.4552
0.839168 17.5179
0.840192 17.5018
0.841216 17.4866
0.84224 17.5113
0.843008 17.5341
0.844032 17.5322
0.845056 17.5901
0.84608 17.5293
0.847104 17.5977
0.848128 17.5854
0.849152 17.5977
0.850176 17.6339
0.8512 17.5284
0.852224 17.5664
0.853248 17.535
0.854016 17.4875
0.85504 17.5284
0.856064 17.4932
0.857088 17.5379
0.858112 17.4989
0.859136 17.441
0.86016 17.5075
0.861184 17.4856
0.862208 17.4847
0.863232 17.4315
0.864 17.4714
0.865024 17.4809
0.866048 17.4419
0.867072 17.363
0.868096 17.4609
0.86912 17.4457
0.870144 17.4239
0.871168 17.3773
0.872192 17.4229
0.873216 17.4457
0.87424 17.4552
0.875008 17.4096
0.876032 17.44
0.877056 17.4068
0.87808 17.4353
0.879104 17.4077
0.880128 17.4087
0.881152 17.4685
0.882176 17.4429
0.8832 17.4429
0.884224 17.4913
0.884992 17.4885
0.886016 17.3992
0.88704 17.5132
0.888064 17.46
0.889088 17.3916
0.890112 17.4695
0.891136 17.517
0.89216 17.4476
0.893184 17.4163
0.894208 17.5217
0.895232 17.5103
0.896 17.4248
0.897024 17.5588
0.898048 17.574
0.899072 17.4476
0.900096 17.46
0.90112 17.5274
0.902144 17.4714
0.903168 17.4429
0.904192 17.478
0.905216 17.3726
0.90624 17.4505
0.907008 17.4894
0.908032 17.4201
0.909056 17.4362
0.91008 17.4638
0.911104 17.4628
0.912128 17.4647
0.913152 17.4714
0.914176 17.4315
0.9152 17.441
0.916224 17.4638
0.916992 17.422
0.918016 17.4324
0.91904 17.4543
0.920064 17.4505
0.921088 17.402
0.922112 17.4752
0.923136 17.4448
0.92416 17.4182
0.925184 17.4723
0.926208 17.5303
0.927232 17.4372
0.928 17.4837
0.929024 17.5293
0.930048 17.5018
0.931072 17.4562
0.932096 17.5084
0.93312 17.5075
0.934144 17.4923
0.935168 17.4913
0.936192 17.5341
0.937216 17.4695
0.93824 17.4828
0.939008 17.5417
0.940032 17.517
0.941056 17.5075
0.94208 17.4248
0.943104 17.4248
0.944128 17.459
0.945152 17.4106
0.946176 17.383
0.9472 17.3878
0.948224 17.3383
0.948992 17.3849
0.950016 17.4182
0.95104 17.3212
0.952064 17.2851
0.953088 17.3935
0.954112 17.3212
0.955136 17.3402
0.95616 17.3707
0.957184 17.3032
0.958208 17.3459
0.959232 17.3535
0.96 17.3716
0.961024 17.3773
0.962048 17.4239
0.963072 17.4058
0.964096 17.4286
0.96512 17.4771
0.966144 17.4182
0.967168 17.4334
0.968192 17.4334
0.969216 17.4628
0.97024 17.4666
0.971008 17.5027
0.972032 17.5094
0.973056 17.4847
0.97408 17.5103
0.975104 17.5521
0.976128 17.5132
0.977152 17.5426
0.978176 17.5445
0.9792 17.5521
0.980224 17.5531
0.980992 17.574
0.982016 17.611
0.98304 17.5654
0.984064 17.5379
0.985088 17.6785
0.986112 17.6348
0.987136 17.5787
0.98816 17.6567
0.989184 17.6072
0.990208 17.592
0.991232 17.6225
0.992 17.5968
0.993024 17.6091
0.994048 17.535
0.995072 17.5502
0.996096 17.5787
0.99712 17.5683
0.998144 17.4856
0.999168 17.5018
1.00019 17.479
1.00122 17.4666
1.00224 17.4533
1.00301 17.4353
1.00403 17.4248
1.00506 17.4267
1.00608 17.3583
1.0071 17.3954
1.00813 17.4125
1.00915 17.3602
1.01018 17.4011
1.0112 17.4286
1.01222 17.3773
1.01299 17.4334
1.01402 17.422
1.01504 17.4134
1.01606 17.402
1.01709 17.4552
1.01811 17.4334
1.01914 17.3944
1.02016 17.4638
1.02118 17.4239
1.02221 17.3992
1.02323 17.4619
1.024 17.46
1.02502 17.383
1.02605 17.4438
1.02707 17.4486
1.0281 17.3906
1.02912 17.3764
1.03014 17.4324
1.03117 17.3611
1.03219 17.3203
1.03322 17.3602
1.03424 17.4248
1.03501 17.459
1.03603 17.3935
1.03706 17.3735
1.03808 17.4077
1.0391 17.4419
1.04013 17.4818
1.04115 17.4077
1.04218 17.4571
1.0432 17.3868
1.04422 17.4676
1.04499 17.4733
1.04602 17.3887
1.04704 17.403
1.04806 17.4533
1.04909 17.4847
1.05011 17.4476
1.05114 17.4524
1.05216 17.5151
1.05318 17.4714
1.05421 17.4733
1.05523 17.4799
1.056 17.4628
1.05702 17.4486
1.05805 17.5094
1.05907 17.4885
1.0601 17.4267
1.06112 17.5037
1.06214 17.4913
1.06317 17.4087
1.06419 17.4942
1.06522 17.5227
1.06624 17.46
1.06701 17.4771
1.06803 17.5483
1.06906 17.5046
1.07008 17.4932
1.0711 17.5635
1.07213 17.5616
1.07315 17.5227
1.07418 17.6272
1.0752 17.5369
1.07622 17.5521
1.07699 17.6015
1.07802 17.5483
1.07904 17.4837
1.08006 17.5778
1.08109 17.5122
1.08211 17.4495
1.08314 17.5607
1.08416 17.5588
1.08518 17.4619
1.08621 17.4267
1.08723 17.5616
1.088 17.5398
1.08902 17.3764
1.09005 17.5265
1.09107 17.4609
1.0921 17.3925
1.09312 17.4286
1.09414 17.4476
1.09517 17.3821
1.09619 17.3811
1.09722 17.3859
1.09824 17.402
1.09901 17.3868
1.10003 17.44
1.10106 17.4239
1.10208 17.3992
1.1031 17.3849
1.10413 17.4096
1.10515 17.4562
1.10618 17.3687
1.1072 17.4134
1.10822 17.3906
1.10899 17.3868
1.11002 17.4049
1.11104 17.4267
1.11206 17.363
1.11309 17.3241
1.11411 17.3697
1.11514 17.3897
1.11616 17.3659
1.11718 17.3678
1.11821 17.3783
1.11923 17.4001
1.12 17.4087
1.12102 17.4077
1.12205 17.4258
1.12307 17.4543
1.1241 17.4267
1.12512 17.4552
1.12614 17.4267
1.12717 17.4685
1.12819 17.4125
1.12922 17.5255
1.13024 17.5398
1.13101 17.422
1.13203 17.4647
1.13306 17.4951
1.13408 17.4201
1.1351 17.4761
1.13613 17.4771
1.13715 17.4562
1.13818 17.4286
1.1392 17.44
1.14022 17.4324
1.14099 17.4296
1.14202 17.4001
1.14304 17.4514
1.14406 17.4372
1.14509 17.4647
1.14611 17.4685
1.14714 17.4505
1.14816 17.4391
1.14918 17.4752
1.15021 17.4856
1.15123 17.5474
1.152 17.3878
1.15302 17.4647
1.15405 17.5094
1.15507 17.5445
1.1561 17.4742
1.15712 17.4866
1.15814 17.5046
1.15917 17.4885
1.16019 17.4951
1.16122 17.4467
1.16198 17.5255
1.16301 17.5179
1.16403 17.4913
1.16506 17.5094
1.16608 17.4818
1.1671 17.5008
1.16813 17.5379
1.16915 17.5084
1.17018 17.4524
1.1712 17.498
1.17222 17.5208
1.17299 17.4799
1.17402 17.3954
1.17504 17.4334
1.17606 17.5018
1.17709 17.4524
1.17811 17.4657
1.17914 17.4533
1.18016 17.4505
1.18118 17.4932
1.18221 17.4942
1.18323 17.4505
1.184 17.4818
1.18502 17.516
1.18605 17.3668
1.18707 17.3935
1.1881 17.5312
1.18912 17.3821
1.19014 17.3374
1.19117 17.5122
1.19219 17.4486
1.19322 17.4115
1.19398 17.4324
1.19501 17.4182
1.19603 17.3963
1.19706 17.3716
1.19808 17.3973
1.1991 17.4172
1.20013 17.3089
1.20115 17.4296
1.20218 17.478
1.2032 17.3878
1.20422 17.4144
1.20499 17.3944
1.20602 17.4809
1.20704 17.3716
1.20806 17.4324
1.20909 17.4419
1.21011 17.4372
1.21114 17.4875
1.21216 17.4666
1.21318 17.498
1.21421 17.4885
1.21523 17.5198
1.216 17.516
1.21702 17.4904
1.21805 17.5284
1.21907 17.573
1.2201 17.5046
1.22112 17.4486
1.22214 17.536
1.22317 17.478
1.22419 17.516
1.22522 17.5189
1.22598 17.4733
1.22701 17.516
1.22803 17.5436
1.22906 17.4305
1.23008 17.4391
1.2311 17.5151
1.23213 17.4923
1.23315 17.4096
1.23418 17.4752
1.2352 17.5369
1.23622 17.4647
1.23699 17.3897
1.23802 17.4771
1.23904 17.4875
1.24006 17.4324
1.24109 17.4315
1.24211 17.5027
1.24314 17.4923
1.24416 17.4391
1.24518 17.4049
1.24621 17.4951
1.24723 17.4657
1.248 17.4391
1.24902 17.4837
1.25005 17.5616
1.25107 17.4885
1.2521 17.4989
1.25312 17.5198
1.25414 17.4866
1.25517 17.4771
1.25619 17.422
1.25722 17.4619
1.25798 17.4543
1.25901 17.4239
1.26003 17.422
1.26106 17.4552
1.26208 17.459
1.2631 17.4372
1.26413 17.4182
1.26515 17.4742
1.26618 17.4761
1.2672 17.421
1.26822 17.4429
1.26899 17.4647
1.27002 17.4524
1.27104 17.4372
1.27206 17.4258
1.27309 17.4752
1.27411 17.5008
1.27514 17.459
1.27616 17.5141
1.27718 17.5179
1.27821 17.5103
1.27923 17.4942
1.28 17.4894
1.28102 17.4932
1.28205 17.4856
1.28307 17.479
1.2841 17.4486
1.28512 17.516
1.28614 17.4514
1.28717 17.459
1.28819 17.5217
1.28922 17.4913
1.28998 17.4771
1.29101 17.4647
1.29203 17.4058
1.29306 17.4191
1.29408 17.4144
1.2951 17.3602
1.29613 17.4562
1.29715 17.4258
1.29818 17.3726
1.2992 17.3925
1.30022 17.3535
1.30099 17.3963
1.30202 17.3916
1.30304 17.4182
1.30406 17.3897
1.30509 17.3697
1.30611 17.422
1.30714 17.3992
1.30816 17.4448
1.30918 17.4286
1.31021 17.3754
1.31123 17.4391
1.312 17.4438
1.31302 17.4951
1.31405 17.4571
1.31507 17.4847
1.3161 17.479
1.31712 17.535
1.31814 17.5217
1.31917 17.5198
1.32019 17.4875
1.32122 17.574
1.32198 17.593
1.32301 17.4961
1.32403 17.5246
1.32506 17.5939
1.32608 17.4543
1.3271 17.5075
1.32813 17.5008
1.32915 17.4391
1.33018 17.4571
1.3312 17.4448
1.33222 17.4647
1.33299 17.4571
1.33402 17.4505
1.33504 17.3963
1.33606 17.3811
1.33709 17.4163
1.33811 17.3469
1.33914 17.3355
1.34016 17.4191
1.34118 17.2975
1.34221 17.384
1.34323 17.4286
1.344 17.4229
1.34502 17.4533
1.34605 17.4096
1.34707 17.4438
1.3481 17.4961
1.34912 17.478
1.35014 17.4505
1.35117 17.4552
1.35219 17.4704
1.35322 17.479
1.35398 17.4248
1.35501 17.5094
1.35603 17.4733
1.35706 17.4543
1.35808 17.5227
1.3591 17.5379
1.36013 17.5132
1.36115 17.535
1.36218 17.5455
1.3632 17.4723
1.36422 17.5635
1.36499 17.4752
1.36602 17.5322
1.36704 17.5407
1.36806 17.4628
1.36909 17.4885
1.37011 17.5179
1.37114 17.4638
1.37216 17.5018
1.37318 17.5113
1.37421 17.4961
1.37498 17.4961
1.376 17.4704
1.37702 17.4913
1.37805 17.5255
1.37907 17.4315
1.3801 17.5635
1.38112 17.4467
1.38214 17.4039
1.38317 17.4837
1.38419 17.4837
1.38522 17.3878
1.38598 17.3764
1.38701 17.4619
1.38803 17.3649
1.38906 17.3497
1.39008 17.4087
1.3911 17.3992
1.39213 17.3355
1.39315 17.3469
1.39418 17.3678
1.3952 17.3431
1.39622 17.3488
1.39699 17.2956
1.39802 17.3402
1.39904 17.3478
1.40006 17.3212
1.40109 17.3611
1.40211 17.3079
1.40314 17.3649
1.40416 17.4011
1.40518 17.3288
1.40621 17.4058
1.40698 17.4828
1.408 17.4106
1.40902 17.363
1.41005 17.5056
1.41107 17.4296
1.4121 17.3697
1.41312 17.4229
1.41414 17.4704
1.41517 17.3564
1.41619 17.4163
1.41722 17.4258
1.41798 17.4144
1.41901 17.4334
1.42003 17.402
1.42106 17.4239
1.42208 17.421
1.4231 17.4885
1.42413 17.44
1.42515 17.4723
1.42618 17.4201
1.4272 17.4942
1.42822 17.4305
1.42925 17.4239
1.43002 17.4524
1.43104 17.4647
1.43206 17.4248
1.43309 17.4942
1.43411 17.4951
1.43514 17.5056
1.43616 17.5635
1.43718 17.5056
1.43821 17.5445
1.43923 17.5379
1.44 17.5996
1.44102 17.5996
1.44205 17.478
1.44307 17.5635
1.4441 17.6139
1.44512 17.5483
1.44614 17.5056
1.44717 17.5056
1.44819 17.5312
1.44922 17.5493
1.45024 17.5141
1.45101 17.4809
1.45203 17.4752
1.45306 17.4866
1.45408 17.4837
1.4551 17.4761
1.45613 17.5018
1.45715 17.5141
1.45818 17.4201
1.4592 17.5455
1.46022 17.4628
1.46125 17.4856
1.46202 17.4828
1.46304 17.4875
1.46406 17.5179
1.46509 17.4419
1.46611 17.5094
1.46714 17.4809
1.46816 17.4429
1.46918 17.4809
1.47021 17.4894
1.47123 17.498
1.472 17.4448
1.47302 17.4856
1.47405 17.4733
1.47507 17.4448
1.4761 17.441
1.47712 17.497
1.47814 17.574
1.47917 17.4334
1.48019 17.3668
1.48122 17.5198
1.48224 17.5018
1.48301 17.3735
1.48403 17.4543
1.48506 17.4087
1.48608 17.3013
1.4871 17.307
1.48813 17.3564
1.48915 17.3298
1.49018 17.287
1.4912 17.3849
1.49222 17.3146
1.49325 17.3469
1.49402 17.4201
1.49504 17.3193
1.49606 17.3859
1.49709 17.478
1.49811 17.3992
1.49914 17.4229
1.50016 17.4381
1.50118 17.4609
1.50221 17.4182
1.50323 17.5227
1.504 17.4961
1.50502 17.44
1.50605 17.5179
1.50707 17.497
1.5081 17.5303
1.50912 17.5151
1.51014 17.535
1.51117 17.5483
1.51219 17.4942
1.51322 17.5027
1.51424 17.4942
1.51501 17.5331
1.51603 17.478
1.51706 17.4533
1.51808 17.4657
1.5191 17.5255
1.52013 17.4524
1.52115 17.3507
1.52218 17.4628
1.5232 17.4837
1.52422 17.4505
1.52499 17.4182
1.52602 17.5635
1.52704 17.4267
1.52806 17.5094
1.52909 17.5217
1.53011 17.4296
1.53114 17.517
1.53216 17.498
1.53318 17.4847
1.53421 17.5274
1.53523 17.5806
1.536 17.4942
1.53702 17.4505
1.53805 17.5645
1.53907 17.4961
1.5401 17.5103
1.54112 17.5474
1.54214 17.4818
1.54317 17.5198
1.54419 17.5436
1.54522 17.5122
1.54624 17.517
1.54701 17.4847
1.54803 17.4961
1.54906 17.4277
1.55008 17.498
1.5511 17.459
1.55213 17.4961
1.55315 17.4771
1.55418 17.5103
1.5552 17.4961
1.55622 17.497
1.55699 17.4999
1.55802 17.5046
1.55904 17.6101
1.56006 17.5854
1.56109 17.4999
1.56211 17.5274
1.56314 17.5721
1.56416 17.4866
1.56518 17.5037
1.56621 17.4828
1.56723 17.4571
1.568 17.4733
1.56902 17.345
1.57005 17.3897
1.57107 17.4571
1.5721 17.345
1.57312 17.3535
1.57414 17.4077
1.57517 17.3792
1.57619 17.3868
1.57722 17.3745
1.57824 17.4286
1.57901 17.4267
1.58003 17.364
1.58106 17.3849
1.58208 17.4144
1.5831 17.3944
1.58413 17.3355
1.58515 17.4647
1.58618 17.3697
1.5872 17.3878
1.58822 17.5056
1.58899 17.3973
1.59002 17.3992
1.59104 17.4486
1.59206 17.4761
1.59309 17.4296
1.59411 17.4552
1.59514 17.4894
1.59616 17.4809
1.59718 17.4267
1.59821 17.5284
1.59923 17.5227
1.6 17.4429
1.60102 17.479
1.60205 17.5521
1.60307 17.5759
1.6041 17.5027
1.60512 17.497
1.60614 17.5531
1.60717 17.5578
1.60819 17.5094
1.60922 17.5407
1.61024 17.5616
1.61101 17.5521
1.61203 17.5265
1.61306 17.5578
1.61408 17.5103
1.6151 17.4942
1.61613 17.497
1.61715 17.5084
1.61818 17.5227
1.6192 17.497
1.62022 17.4885
1.62099 17.4961
1.62202 17.5683
1.62304 17.4457
1.62406 17.497
1.62509 17.4847
1.62611 17.4628
1.62714 17.4818
1.62816 17.4106
1.62918 17.4267
1.63021 17.4229
1.63123 17.4486
1.632 17.384
1.63302 17.3592
1.63405 17.4419
1.63507 17.4457
1.6361 17.3754
1.63712 17.441
1.63814 17.4125
1.63917 17.4448
1.64019 17.4039
1.64122 17.3973
1.64224 17.4552
1.64301 17.3963
1.64403 17.4068
1.64506 17.4628
1.64608 17.3925
1.6471 17.4039
1.64813 17.4144
1.64915 17.5113
1.65018 17.3421
1.6512 17.4058
1.65222 17.4505
1.65299 17.4495
1.65402 17.3973
1.65504 17.5075
1.65606 17.5075
1.65709 17.5303
1.65811 17.5179
1.65914 17.4951
1.66016 17.5084
1.66118 17.5835
1.66221 17.5189
1.66323 17.4049
1.664 17.5322
1.66502 17.4809
1.66605 17.4657
1.66707 17.5132
1.6681 17.4828
1.66912 17.4856
1.67014 17.479
1.67117 17.5322
1.67219 17.4666
1.67322 17.5578
1.67424 17.5607
1.67501 17.5008
1.67603 17.5217
1.67706 17.5578
1.67808 17.4847
1.6791 17.5037
1.68013 17.5236
1.68115 17.4552
1.68218 17.478
1.6832 17.4628
1.68422 17.3992
1.68499 17.4201
1.68602 17.383
1.68704 17.4315
1.68806 17.4277
1.68909 17.4552
1.69011 17.4514
1.69114 17.402
1.69216 17.4467
1.69318 17.4666
1.69421 17.4942
1.69523 17.4239
1.696 17.4989
1.69702 17.4866
1.69805 17.5075
1.69907 17.498
1.7001 17.535
1.70112 17.4894
1.70214 17.5065
1.70317 17.5227
1.70419 17.4866
1.70522 17.4904
1.70624 17.4657
1.70701 17.4638
1.70803 17.4742
1.70906 17.364
1.71008 17.4429
1.7111 17.4305
1.71213 17.3745
1.71315 17.4077
1.71418 17.4239
1.7152 17.4115
1.71622 17.364
1.71699 17.4125
1.71802 17.4277
1.71904 17.3754
1.72006 17.4106
1.72109 17.4106
1.72211 17.3925
1.72314 17.3954
1.72416 17.4799
1.72518 17.3887
1.72621 17.3707
1.72723 17.4115
1.728 17.4809
1.72902 17.4543
1.73005 17.4571
1.73107 17.4752
1.7321 17.4904
1.73312 17.497
1.73414 17.5046
1.73517 17.4714
1.73619 17.4372
1.73722 17.4733
1.73824 17.5179
1.73901 17.4125
1.74003 17.4562
1.74106 17.4866
1.74208 17.3488
1.7431 17.4695
1.74413 17.4324
1.74515 17.4334
1.74618 17.44
1.7472 17.4096
1.74822 17.4476
1.74899 17.441
1.75002 17.4182
1.75104 17.3668
1.75206 17.403
1.75309 17.4267
1.75411 17.3916
1.75514 17.4172
1.75616 17.3849
1.75718 17.4163
1.75821 17.3583
1.75923 17.4106
1.76 17.4533
1.76102 17.4258
1.76205 17.4182
1.76307 17.4457
1.7641 17.4894
1.76512 17.4087
1.76614 17.4353
1.76717 17.4647
1.76819 17.4248
1.76922 17.4505
1.77024 17.479
1.77101 17.4362
1.77203 17.4562
1.77306 17.517
1.77408 17.3497
1.7751 17.4666
1.77613 17.5246
1.77715 17.4581
1.77818 17.4581
1.7792 17.4809
1.78022 17.4495
1.78099 17.4894
1.78202 17.4999
1.78304 17.5151
1.78406 17.4106
1.78509 17.5464
1.78611 17.5341
1.78714 17.421
1.78816 17.5018
1.78918 17.5949
1.79021 17.4191
1.79123 17.4761
1.792 17.5369
1.79302 17.4666
1.79405 17.4657
1.79507 17.4809
1.7961 17.479
1.79712 17.3992
1.79814 17.3906
1.79917 17.4315
1.80019 17.4476
1.80122 17.383
1.80198 17.4619
1.80301 17.4448
1.80403 17.4353
1.80506 17.4514
1.80608 17.3887
1.8071 17.4676
1.80813 17.4666
1.80915 17.403
1.81018 17.4305
1.8112 17.5179
1.81222 17.4581
1.81299 17.4001
1.81402 17.4666
1.81504 17.4647
1.81606 17.4248
1.81709 17.4885
1.81811 17.5113
1.81914 17.4647
1.82016 17.4581
1.82118 17.4353
1.82221 17.4134
1.82323 17.403
1.824 17.4666
1.82502 17.3973
1.82605 17.403
1.82707 17.4334
1.8281 17.3935
1.82912 17.4524
1.83014 17.5284
1.83117 17.3678
1.83219 17.4467
1.83322 17.5075
1.83398 17.478
1.83501 17.4609
1.83603 17.574
1.83706 17.4144
1.83808 17.4942
1.8391 17.6053
1.84013 17.5806
1.84115 17.5825
1.84218 17.5863
1.8432 17.5692
1.84422 17.6652
1.84499 17.5664
1.84602 17.5749
1.84704 17.573
1.84806 17.5407
1.84909 17.5502
1.85011 17.5493
1.85114 17.5322
1.85216 17.5436
1.85318 17.441
1.85421 17.5502
1.85523 17.4942
1.856 17.5075
1.85702 17.479
1.85805 17.4486
1.85907 17.402
1.8601 17.4505
1.86112 17.4267
1.86214 17.4391
1.86317 17.3716
1.86419 17.3859
1.86522 17.4638
1.86598 17.4381
1.86701 17.4714
1.86803 17.4799
1.86906 17.4134
1.87008 17.4818
1.8711 17.4723
1.87213 17.4676
1.87315 17.4495
1.87418 17.4923
1.8752 17.4628
1.87622 17.4448
1.87699 17.44
1.87802 17.4647
1.87904 17.4191
1.88006 17.4049
1.88109 17.4657
1.88211 17.4429
1.88314 17.4334
1.88416 17.3802
1.88518 17.459
1.88621 17.4058
1.88723 17.3687
1.888 17.4125
1.88902 17.4258
1.89005 17.3678
1.89107 17.3811
1.8921 17.4144
1.89312 17.3573
1.89414 17.3668
1.89517 17.3935
1.89619 17.3554
1.89722 17.3897
1.89798 17.4419
1.89901 17.3507
1.90003 17.3611
1.90106 17.4961
1.90208 17.4372
1.9031 17.3859
1.90413 17.4467
1.90515 17.5379
1.90618 17.3859
1.9072 17.4657
1.90822 17.4932
1.90899 17.4296
1.91002 17.4495
1.91104 17.4932
1.91206 17.422
1.91309 17.4087
1.91411 17.517
1.91514 17.4429
1.91616 17.3802
1.91718 17.5312
1.91821 17.3973
1.91923 17.4324
1.92 17.4856
1.92102 17.3878
1.92205 17.4058
1.92307 17.4742
1.9241 17.4695
1.92512 17.3954
1.92614 17.4467
1.92717 17.4942
1.92819 17.4429
1.92922 17.516
1.92998 17.4619
1.93101 17.4581
1.93203 17.5189
1.93306 17.5702
1.93408 17.326
1.9351 17.4723
1.93613 17.5939
1.93715 17.459
1.93818 17.4343
1.9392 17.5664
1.94022 17.5151
1.94099 17.4533
1.94202 17.5692
1.94304 17.4961
1.94406 17.4856
1.94509 17.5341
1.94611 17.5046
1.94714 17.4733
1.94816 17.4885
1.94918 17.4467
1.95021 17.4277
1.95123 17.46
1.952 17.4476
1.95302 17.4619
1.95405 17.3935
1.95507 17.479
1.9561 17.4476
1.95712 17.4267
1.95814 17.4495
1.95917 17.4505
1.96019 17.4923
1.96122 17.4324
1.96198 17.4334
1.96301 17.4837
1.96403 17.4828
1.96506 17.4011
1.96608 17.4885
1.9671 17.517
1.96813 17.4505
1.96915 17.4524
1.97018 17.5246
1.9712 17.5331
1.97222 17.5284
1.97299 17.4961
1.97402 17.5426
1.97504 17.5483
1.97606 17.554
1.97709 17.5502
1.97811 17.5084
1.97914 17.5151
1.98016 17.5626
1.98118 17.4695
1.98221 17.517
1.98323 17.5417
1.984 17.4932
1.98502 17.4932
1.98605 17.4989
1.98707 17.5521
1.9881 17.4552
1.98912 17.422
1.99014 17.5398
1.99117 17.4771
1.99219 17.4286
1.99322 17.5018
1.99398 17.5483
1.99501 17.4115
1.99603 17.4752
1.99706 17.5018
1.99808 17.5046
1.9991 17.478
2.00013 17.4058
2.00115 17.4913
2.00218 17.478
2.0032 17.441
2.00422 17.4201
2.00499 17.4125
2.00602 17.4096
2.00704 17.4277
2.00806 17.3383
2.00909 17.3849
2.01011 17.4391
2.01114 17.3231
2.01216 17.3887
2.01318 17.4562
2.01421 17.4153
2.01523 17.4096
2.016 17.3935
2.01702 17.4267
2.01805 17.4305
2.01907 17.3726
2.0201 17.4267
2.02112 17.4315
2.02214 17.3687
2.02317 17.4486
2.02419 17.3992
2.02522 17.44
2.02624 17.4457
2.02701 17.3735
2.02803 17.4362
2.02906 17.422
2.03008 17.402
2.0311 17.4809
2.03213 17.4495
2.03315 17.4391
2.03418 17.497
2.0352 17.517
2.03622 17.4001
2.03725 17.479
2.03802 17.535
2.03904 17.4524
2.04006 17.4144
2.04109 17.497
2.04211 17.4714
2.04314 17.4467
2.04416 17.4514
2.04518 17.479
2.04621 17.5008
2.04723 17.4951
2.048 17.5341
2.04902 17.4837
2.05005 17.5474
2.05107 17.5645
2.0521 17.5132
2.05312 17.5008
2.05414 17.5227
2.05517 17.4875
2.05619 17.5284
2.05722 17.5113
2.05824 17.384
2.05901 17.4666
2.06003 17.4799
2.06106 17.4619
2.06208 17.4353
2.0631 17.4733
2.06413 17.4581
2.06515 17.4125
2.06618 17.479
2.0672 17.4353
2.06822 17.3906
2.06925 17.4448
2.07002 17.5008
2.07104 17.4657
2.07206 17.4182
2.07309 17.4571
2.07411 17.441
2.07514 17.4638
2.07616 17.4533
2.07718 17.5008
2.07821 17.4552
2.07923 17.5265
2.08 17.4657
2.08102 17.4847
2.08205 17.535
2.08307 17.4676
2.0841 17.4562
2.08512 17.5255
2.08614 17.4448
2.08717 17.5179
2.08819 17.4894
2.08922 17.478
2.09024 17.3992
2.09101 17.5455
2.09203 17.5027
2.09306 17.46
2.09408 17.4657
2.0951 17.4695
2.09613 17.4381
2.09715 17.4495
2.09818 17.516
2.0992 17.4533
2.10022 17.4087
2.10125 17.4951
2.10202 17.516
2.10304 17.4514
2.10406 17.4723
2.10509 17.5141
2.10611 17.4391
2.10714 17.4315
2.10816 17.4495
2.10918 17.5037
2.11021 17.4704
2.11123 17.4429
2.112 17.4628
2.11302 17.4676
2.11405 17.4134
2.11507 17.4191
2.1161 17.3897
2.11712 17.3982
2.11814 17.3849
2.11917 17.3649
2.12019 17.3649
2.12122 17.325
2.12224 17.4163
2.12301 17.3298
2.12403 17.3573
2.12506 17.3526
2.12608 17.3469
2.1271 17.364
2.12813 17.4438
2.12915 17.3726
2.13018 17.3935
2.1312 17.4704
2.13222 17.4761
2.13325 17.3802
2.13402 17.4077
2.13504 17.4733
2.13606 17.4733
2.13709 17.3716
2.13811 17.4068
2.13914 17.4106
2.14016 17.3735
2.14118 17.4429
2.14221 17.5626
2.14323 17.4486
2.144 17.4628
2.14502 17.4866
2.14605 17.5274
2.14707 17.4609
2.1481 17.4818
2.14912 17.4923
2.15014 17.4923
2.15117 17.6148
2.15219 17.4961
2.15322 17.3764
2.15424 17.6158
2.15501 17.5312
2.15603 17.459
2.15706 17.536
2.15808 17.5816
2.1591 17.4714
2.16013 17.5569
2.16115 17.5683
2.16218 17.4809
2.1632 17.5474
2.16422 17.5189
2.16499 17.5189
2.16602 17.4856
2.16704 17.5018
2.16806 17.4932
2.16909 17.384
2.17011 17.4153
2.17114 17.4058
2.17216 17.4343
2.17318 17.4115
2.17421 17.3792
2.17523 17.3992
2.176 17.3535
2.17702 17.3963
2.17805 17.3431
2.17907 17.3488
2.1801 17.3668
2.18112 17.3231
2.18214 17.3526
2.18317 17.3868
2.18419 17.3687
2.18522 17.3478
2.18624 17.3935
2.18701 17.4049
2.18803 17.3649
2.18906 17.3944
2.19008 17.4191
2.1911 17.3878
2.19213 17.3707
2.19315 17.4628
2.19418 17.4923
2.1952 17.403
2.19622 17.4609
2.19699 17.5046
2.19802 17.4714
2.19904 17.4267
2.20006 17.4923
2.20109 17.5151
2.20211 17.4552
2.20314 17.5103
2.20416 17.5654
2.20518 17.5246
2.20621 17.479
2.20723 17.6377
2.208 17.5863
2.20902 17.4999
2.21005 17.6168
2.21107 17.6339
2.2121 17.5312
2.21312 17.5873
2.21414 17.6063
2.21517 17.5113
2.21619 17.4685
2.21722 17.592
2.21824 17.5398
2.21901 17.4752
2.22003 17.5426
2.22106 17.5046
2.22208 17.4419
2.2231 17.5806
2.22413 17.4894
2.22515 17.4353
2.22618 17.5445
2.2272 17.5075
2.22822 17.4562
2.22899 17.4524
2.23002 17.4533
2.23104 17.4904
2.23206 17.3859
2.23309 17.4818
2.23411 17.4714
2.23514 17.4543
2.23616 17.4514
2.23718 17.4182
2.23821 17.4571
2.23923 17.4514
2.24 17.4581
2.24102 17.459
2.24205 17.4733
2.24307 17.4581
2.2441 17.4476
2.24512 17.4771
2.24614 17.4733
2.24717 17.4524
2.24819 17.4144
2.24922 17.4334
2.25024 17.4647
2.25101 17.3982
2.25203 17.4286
2.25306 17.4153
2.25408 17.2994
2.2551 17.3649
2.25613 17.3783
2.25715 17.3963
2.25818 17.3336
2.2592 17.3573
2.26022 17.3792
2.26099 17.3735
2.26202 17.4087
2.26304 17.4011
2.26406 17.4486
2.26509 17.422
2.26611 17.3973
2.26714 17.4229
2.26816 17.4676
2.26918 17.4058
2.27021 17.3973
2.27123 17.4267
2.272 17.4258
2.27302 17.4704
2.27405 17.4923
2.27507 17.4191
2.2761 17.4115
2.27712 17.5141
2.27814 17.498
2.27917 17.3859
2.28019 17.5151
2.28122 17.4904
2.28224 17.4875
2.28301 17.4771
2.28403 17.5284
2.28506 17.4039
2.28608 17.4913
2.2871 17.5654
2.28813 17.4457
2.28915 17.5018
2.29018 17.4989
2.2912 17.5046
2.29222 17.4761
2.29299 17.5179
2.29402 17.5417
2.29504 17.4163
2.29606 17.5521
2.29709 17.5398
2.29811 17.4989
2.29914 17.5198
2.30016 17.5103
2.30118 17.4761
2.30221 17.5265
2.30323 17.5122
2.304 17.4942
2.30502 17.5151
2.30605 17.4989
2.30707 17.4581
2.3081 17.4818
2.30912 17.4999
2.31014 17.4429
2.31117 17.364
2.31219 17.5008
2.31322 17.4191
2.31424 17.4248
2.31501 17.5027
2.31603 17.4315
2.31706 17.4296
2.31808 17.4381
2.3191 17.4134
2.32013 17.4039
2.32115 17.4372
2.32218 17.4001
2.3232 17.4068
2.32422 17.4419
2.32499 17.3992
2.32602 17.4134
2.32704 17.3821
2.32806 17.3859
2.32909 17.3773
2.33011 17.4172
2.33114 17.4068
2.33216 17.384
2.33318 17.4144
2.33421 17.4201
2.33523 17.4495
2.336 17.4438
2.33702 17.3745
2.33805 17.4685
2.33907 17.5094
2.3401 17.4058
2.34112 17.4666
2.34214 17.4818
2.34317 17.4248
2.34419 17.4581
2.34522 17.5341
2.34624 17.5132
2.34701 17.4647
2.34803 17.4552
2.34906 17.5768
2.35008 17.4932
2.3511 17.4286
2.35213 17.5493
2.35315 17.5084
2.35418 17.4543
2.3552 17.4571
2.35622 17.4685
2.35699 17.4011
2.35802 17.4524
2.35904 17.4267
2.36006 17.4049
2.36109 17.4229
2.36211 17.3973
2.36314 17.4391
2.36416 17.46
2.36518 17.4286
2.36621 17.4429
2.36723 17.5369
2.368 17.478
2.36902 17.4239
2.37005 17.535
2.37107 17.4676
2.3721 17.4172
2.37312 17.5132
2.37414 17.4267
2.37517 17.4638
2.37619 17.4286
2.37722 17.4752
2.37798 17.4894
2.37901 17.4125
2.38003 17.479
2.38106 17.4638
2.38208 17.4476
2.3831 17.5141
2.38413 17.5341
2.38515 17.5198
2.38618 17.4923
2.3872 17.5455
2.38822 17.5132
2.38899 17.5493
2.39002 17.4837
2.39104 17.4913
2.39206 17.4495
2.39309 17.5103
2.39411 17.5018
2.39514 17.4457
2.39616 17.4704
2.39718 17.5046
2.39821 17.4543
2.39923 17.4438
2.4 17.5084
2.40102 17.4885
2.40205 17.4391
2.40307 17.5046
2.4041 17.4752
2.40512 17.4248
2.40614 17.4182
2.40717 17.4077
2.40819 17.4486
2.40922 17.4229
2.40998 17.4106
2.41101 17.4486
2.41203 17.4277
2.41306 17.46
2.41408 17.4334
2.4151 17.4106
2.41613 17.4343
2.41715 17.4201
2.41818 17.4894
2.4192 17.4324
2.42022 17.4818
2.42099 17.5303
2.42202 17.5037
2.42304 17.4828
2.42406 17.4828
2.42509 17.4999
2.42611 17.4894
2.42714 17.5208
2.42816 17.536
2.42918 17.5179
2.43021 17.5379
2.43123 17.5379
2.432 17.5198
2.43302 17.4818
2.43405 17.5379
2.43507 17.5407
2.4361 17.4552
2.43712 17.5312
2.43814 17.5635
2.43917 17.5217
2.44019 17.5702
2.44122 17.5303
2.44198 17.5303
2.44301 17.5417
2.44403 17.5008
2.44506 17.4913
2.44608 17.517
2.4471 17.4647
2.44813 17.4571
2.44915 17.4467
2.45018 17.4087
2.4512 17.403
2.45222 17.4248
2.45299 17.3279
2.45402 17.3497
2.45504 17.3592
2.45606 17.364
2.45709 17.3773
2.45811 17.3032
2.45914 17.2766
2.46016 17.3716
2.46118 17.2889
2.46221 17.2804
2.46323 17.3184
2.464 17.3136
2.46502 17.3222
2.46605 17.3697
2.46707 17.383
2.4681 17.4039
2.46912 17.3802
2.47014 17.4134
2.47117 17.4562
2.47219 17.4951
2.47322 17.4771
2.47398 17.5103
2.47501 17.4761
2.47603 17.4761
2.47706 17.4581
2.47808 17.4923
2.4791 17.4761
2.48013 17.4619
2.48115 17.4666
2.48218 17.4809
2.4832 17.4742
2.48422 17.5255
2.48499 17.3526
2.48602 17.3849
2.48704 17.4999
2.48806 17.4267
2.48909 17.403
2.49011 17.4391
2.49114 17.5664
2.49216 17.441
2.49318 17.4666
2.49421 17.4875
2.49523 17.4638
2.496 17.459
2.49702 17.5331
2.49805 17.4742
2.49907 17.4457
2.5001 17.46
2.50112 17.4685
2.50214 17.4799
2.50317 17.4315
2.50419 17.4695
2.50522 17.4704
2.50598 17.4647
2.50701 17.4581
2.50803 17.4685
2.50906 17.4818
2.51008 17.4695
2.5111 17.4438
2.51213 17.5417
2.51315 17.4695
2.51418 17.4419
2.5152 17.5065
2.51622 17.4581
2.51699 17.4315
2.51802 17.498
2.51904 17.5417
2.52006 17.441
2.52109 17.4942
2.52211 17.5464
2.52314 17.4761
2.52416 17.4923
2.52518 17.5132
2.52621 17.5122
2.52723 17.4828
2.528 17.5474
2.52902 17.5094
2.53005 17.536
2.53107 17.5303
2.5321 17.4201
2.53312 17.4913
2.53414 17.555
2.53517 17.4714
2.53619 17.46
2.53722 17.4809
2.53798 17.4505
2.53901 17.4163
2.54003 17.4239
2.54106 17.4847
2.54208 17.3925
2.5431 17.3754
2.54413 17.4372
2.54515 17.4495
2.54618 17.3982
2.5472 17.4524
2.54822 17.4267
2.54899 17.3963
2.55002 17.4438
2.55104 17.4932
2.55206 17.4372
2.55309 17.384
2.55411 17.4201
2.55514 17.4334
2.55616 17.4125
2.55718 17.2642
2.55821 17.3868
2.55923 17.4619
2.56 17.3079
2.56102 17.3707
2.56205 17.3811
2.56307 17.4011
2.5641 17.3431
2.56512 17.3573
2.56614 17.4391
2.56717 17.4334
2.56819 17.3602
2.56922 17.4049
2.56998 17.4096
2.57101 17.4704
2.57203 17.4277
2.57306 17.383
2.57408 17.4638
2.5751 17.4932
2.57613 17.4381
2.57715 17.46
2.57818 17.5692
2.5792 17.4704
2.58022 17.5094
2.58099 17.5265
2.58202 17.5103
2.58304 17.4847
2.58406 17.5664
2.58509 17.4837
2.58611 17.4828
2.58714 17.5103
2.58816 17.555
2.58918 17.4951
2.59021 17.4913
2.59123 17.5084
2.592 17.5208
2.59302 17.516
2.59405 17.5151
2.59507 17.4524
2.5961 17.4904
2.59712 17.4809
2.59814 17.5018
2.59917 17.478
2.60019 17.4894
2.60122 17.4666
2.60198 17.5065
2.60301 17.4172
2.60403 17.4457
2.60506 17.478
2.60608 17.4723
2.6071 17.4666
2.60813 17.4685
2.60915 17.4894
2.61018 17.4476
2.6112 17.3982
2.61222 17.5075
2.61299 17.4619
2.61402 17.4172
2.61504 17.4581
2.61606 17.4923
2.61709 17.4685
2.61811 17.4571
2.61914 17.5293
2.62016 17.4894
2.62118 17.4486
2.62221 17.4581
2.62323 17.5084
2.624 17.4856
2.62502 17.4657
2.62605 17.5217
2.62707 17.3944
2.6281 17.4847
2.62912 17.5331
2.63014 17.4989
2.63117 17.3916
2.63219 17.4866
2.63322 17.5692
2.63398 17.4343
2.63501 17.4495
2.63603 17.4942
2.63706 17.4676
2.63808 17.4704
2.6391 17.5008
2.64013 17.4742
2.64115 17.497
2.64218 17.4913
2.6432 17.4391
2.64422 17.5008
2.64525 17.4619
2.64602 17.479
2.64704 17.4476
2.64806 17.4923
2.64909 17.5825
2.65011 17.3611
2.65114 17.3906
2.65216 17.5075
2.65318 17.4476
2.65421 17.4248
2.65523 17.4742
2.656 17.5065
2.65702 17.4856
2.65805 17.4714
2.65907 17.4999
2.6601 17.4875
2.66112 17.4647
2.66214 17.5179
2.66317 17.4609
2.66419 17.4752
2.66522 17.5122
2.66624 17.4809
2.66701 17.4837
2.66803 17.535
2.66906 17.5322
2.67008 17.4448
2.6711 17.5578
2.67213 17.555
2.67315 17.5141
2.67418 17.5075
2.6752 17.5578
2.67622 17.4714
2.67725 17.4828
2.67802 17.4999
2.67904 17.4343
2.68006 17.4742
2.68109 17.4429
2.68211 17.4334
2.68314 17.4533
2.68416 17.4362
2.68518 17.4581
2.68621 17.4799
2.68723 17.4714
2.688 17.4638
2.68902 17.4391
2.69005 17.4315
2.69107 17.5217
2.6921 17.4134
2.69312 17.4324
2.69414 17.4847
2.69517 17.4191
2.69619 17.4267
2.69722 17.5065
2.69824 17.4761
2.69901 17.4552
2.70003 17.497
2.70106 17.4685
2.70208 17.4334
2.7031 17.4752
2.70413 17.4885
2.70515 17.4163
2.70618 17.3811
2.7072 17.4714
2.70822 17.4049
2.70925 17.4372
2.71002 17.4457
2.71104 17.3649
2.71206 17.4058
2.71309 17.3783
2.71411 17.4524
2.71514 17.4666
2.71616 17.4248
2.71718 17.4125
2.71821 17.3925
2.71923 17.4961
2.72 17.4533
2.72102 17.4448
2.72205 17.4144
2.72307 17.5265
2.7241 17.5436
2.72512 17.4799
2.72614 17.5255
2.72717 17.517
2.72819 17.5303
2.72922 17.5208
2.73024 17.4875
2.73101 17.5388
2.73203 17.5322
2.73306 17.5331
2.73408 17.5369
2.7351 17.5626
2.73613 17.5369
2.73715 17.5265
2.73818 17.5217
2.7392 17.5265
2.74022 17.5483
2.74125 17.5787
2.74202 17.5388
2.74304 17.5255
2.74406 17.5949
2.74509 17.5208
2.74611 17.5113
2.74714 17.5056
2.74816 17.4809
2.74918 17.4182
2.75021 17.4524
2.75123 17.4315
2.752 17.4248
2.75302 17.3982
2.75405 17.4153
2.75507 17.3878
2.7561 17.383
2.75712 17.4486
2.75814 17.4657
2.75917 17.3811
2.76019 17.4058
2.76122 17.422
2.76224 17.3421
2.76301 17.4106
2.76403 17.3849
2.76506 17.3697
2.76608 17.4049
2.7671 17.3897
2.76813 17.421
2.76915 17.3764
2.77018 17.4191
2.7712 17.4115
2.77222 17.4353
2.77325 17.3925
2.77402 17.4609
2.77504 17.4419
2.77606 17.4125
2.77709 17.4733
2.77811 17.4153
2.77914 17.3783
2.78016 17.3944
2.78118 17.4201
2.78221 17.3583
2.78323 17.3583
2.784 17.4191
2.78502 17.2946
2.78605 17.3535
2.78707 17.4761
2.7881 17.4096
2.78912 17.4011
2.79014 17.4153
2.79117 17.4657
2.79219 17.4932
2.79322 17.5113
2.79424 17.4837
2.79501 17.4989
2.79603 17.5436
2.79706 17.5141
2.79808 17.5474
2.7991 17.5787
2.80013 17.6072
2.80115 17.5455
2.80218 17.5683
2.8032 17.6053
2.80422 17.5683
2.80499 17.5445
2.80602 17.5702
2.80704 17.5664
2.80806 17.5512
2.80909 17.5236
2.81011 17.4657
2.81114 17.5379
2.81216 17.5113
2.81318 17.4942
2.81421 17.5322
2.81523 17.4818
2.816 17.4989
2.81702 17.5398
2.81805 17.4419
2.81907 17.4676
2.8201 17.4657
2.82112 17.4372
2.82214 17.4353
2.82317 17.3954
2.82419 17.3859
2.82522 17.4704
2.82624 17.3906
2.82701 17.2642
2.82803 17.3906
2.82906 17.4191
2.83008 17.3402
2.8311 17.3507
2.83213 17.4077
2.83315 17.3992
2.83418 17.3897
2.8352 17.4239
2.83622 17.4248
2.83699 17.3469
2.83802 17.4182
2.83904 17.4115
2.84006 17.4296
2.84109 17.3783
2.84211 17.3954
2.84314 17.4372
2.84416 17.4068
2.84518 17.3916
2.84621 17.4476
2.84723 17.4638
2.848 17.3697
2.84902 17.3992
2.85005 17.4334
2.85107 17.4258
2.8521 17.4077
2.85312 17.3792
2.85414 17.403
2.85517 17.4343
2.85619 17.4191
2.85722 17.4248
2.85824 17.4543
2.85901 17.4448
2.86003 17.4562
2.86106 17.3935
2.86208 17.5018
2.8631 17.44
2.86413 17.3421
2.86515 17.4714
2.86618 17.4676
2.8672 17.4524
2.86822 17.4628
2.86899 17.4505
2.87002 17.4714
2.87104 17.4951
2.87206 17.5227
2.87309 17.516
2.87411 17.5417
2.87514 17.5806
2.87616 17.5996
2.87718 17.5692
2.87821 17.5236
2.87923 17.5977
2.88 17.5464
2.88102 17.4609
2.88205 17.4809
2.88307 17.5749
2.8841 17.4752
2.88512 17.4552
2.88614 17.4904
2.88717 17.459
2.88819 17.4666
2.88922 17.4619
2.89024 17.4913
2.89101 17.4362
2.89203 17.4552
2.89306 17.4514
2.89408 17.4438
2.8951 17.5217
2.89613 17.536
2.89715 17.4866
2.89818 17.4942
2.8992 17.4543
2.90022 17.4904
2.90099 17.4904
2.90202 17.4638
2.90304 17.4752
2.90406 17.4676
2.90509 17.4533
2.90611 17.4752
2.90714 17.4381
2.90816 17.4163
2.90918 17.4153
2.91021 17.4381
2.91123 17.4144
2.912 17.4562
2.91302 17.4182
2.91405 17.4771
2.91507 17.4001
2.9161 17.4685
2.91712 17.4239
2.91814 17.44
2.91917 17.4486
2.92019 17.4163
2.92122 17.4533
2.92224 17.4438
2.92301 17.4619
2.92403 17.4486
2.92506 17.3649
2.92608 17.4324
2.9271 17.3716
2.92813 17.441
2.92915 17.4077
2.93018 17.4353
2.9312 17.4163
2.93222 17.4106
2.93299 17.4581
2.93402 17.4543
2.93504 17.4334
2.93606 17.3887
2.93709 17.4163
2.93811 17.4362
2.93914 17.4666
2.94016 17.4182
2.94118 17.4419
2.94221 17.4619
2.94323 17.3745
2.944 17.4913
2.94502 17.459
2.94605 17.4334
2.94707 17.5046
2.9481 17.4847
2.94912 17.4628
2.95014 17.5445
2.95117 17.5037
2.95219 17.5331
2.95322 17.5711
2.95424 17.5189
2.95501 17.5179
2.95603 17.5122
2.95706 17.5436
2.95808 17.5189
2.9591 17.403
2.96013 17.4847
2.96115 17.5132
2.96218 17.4524
2.9632 17.4875
2.96422 17.4429
2.96499 17.3887
2.96602 17.4267
2.96704 17.4039
2.96806 17.3897
2.96909 17.4343
2.97011 17.3621
2.97114 17.3811
2.97216 17.4362
2.97318 17.345
2.97421 17.3402
2.97523 17.3678
2.976 17.3678
2.97702 17.3507
2.97805 17.3935
2.97907 17.3821
2.9801 17.4172
2.98112 17.4552
2.98214 17.4391
2.98317 17.4913
2.98419 17.5189
2.98522 17.5084
2.98624 17.5303
2.98701 17.5284
2.98803 17.5151
2.98906 17.5303
2.99008 17.4904
2.9911 17.4866
2.99213 17.5065
2.99315 17.4999
2.99418 17.5046
2.9952 17.5189
2.99622 17.535
2.99699 17.5293
2.99802 17.5008
2.99904 17.5027
3.00006 17.5322
3.00109 17.4628
3.00211 17.5075
3.00314 17.5151
3.00416 17.4942
3.00518 17.4761
3.00621 17.3821
3.00723 17.4457
3.008 17.44
3.00902 17.4467
3.01005 17.364
3.01107 17.4296
3.0121 17.3916
3.01312 17.4125
3.01414 17.4381
3.01517 17.4894
3.01619 17.4362
3.01722 17.5179
3.01798 17.5132
3.01901 17.4685
3.02003 17.4875
3.02106 17.4334
3.02208 17.3707
3.0231 17.4296
3.02413 17.4685
3.02515 17.3992
3.02618 17.4277
3.0272 17.421
3.02822 17.3821
3.02899 17.3621
3.03002 17.4277
3.03104 17.3649
3.03206 17.364
3.03309 17.4685
3.03411 17.4011
3.03514 17.3089
3.03616 17.4343
3.03718 17.4533
3.03821 17.3222
3.03923 17.4495
3.04 17.4315
3.04102 17.4087
3.04205 17.4353
3.04307 17.4277
3.0441 17.4495
3.04512 17.4486
3.04614 17.4562
3.04717 17.4904
3.04819 17.4961
3.04922 17.5094
3.04998 17.5265
3.05101 17.5341
3.05203 17.5151
3.05306 17.5341
3.05408 17.5645
3.0551 17.4628
3.05613 17.4761
3.05715 17.5303
3.05818 17.4676
3.0592 17.4305
3.06022 17.4419
3.06099 17.4134
3.06202 17.4125
3.06304 17.3678
3.06406 17.4049
3.06509 17.4049
3.06611 17.4134
3.06714 17.4229
3.06816 17.4372
3.06918 17.3707
3.07021 17.4277
3.07123 17.4571
3.072 17.3849
3.07302 17.3745
3.07405 17.5246
3.07507 17.4961
3.0761 17.3535
3.07712 17.5037
3.07814 17.5322
3.07917 17.4514
3.08019 17.421
3.08122 17.5027
3.08198 17.554
3.08301 17.5037
3.08403 17.4695
3.08506 17.5141
3.08608 17.5008
3.0871 17.4828
3.08813 17.5179
3.08915 17.5616
3.09018 17.4904
3.0912 17.4866
3.09222 17.5369
3.09299 17.5037
3.09402 17.4248
3.09504 17.5607
3.09606 17.555
3.09709 17.4125
3.09811 17.517
3.09914 17.5322
3.10016 17.421
3.10118 17.44
3.10221 17.479
3.10323 17.3707
3.104 17.5056
3.10502 17.46
3.10605 17.4011
3.10707 17.4885
3.1081 17.4666
3.10912 17.3821
3.11014 17.441
3.11117 17.4182
3.11219 17.3726
3.11322 17.4058
3.11398 17.4324
3.11501 17.3973
3.11603 17.4419
3.11706 17.3935
3.11808 17.4524
3.1191 17.4438
3.12013 17.402
3.12115 17.4571
3.12218 17.5122
3.1232 17.4923
3.12422 17.4514
3.12499 17.5274
3.12602 17.4923
3.12704 17.517
3.12806 17.5445
3.12909 17.4913
3.13011 17.4571
3.13114 17.5635
3.13216 17.5198
3.13318 17.441
3.13421 17.5265
3.13523 17.4913
3.136 17.5008
3.13702 17.5322
3.13805 17.4514
3.13907 17.5075
3.1401 17.5132
3.14112 17.4068
3.14214 17.4818
3.14317 17.4771
3.14419 17.4457
3.14522 17.4609
3.14598 17.5056
3.14701 17.4296
3.14803 17.3621
3.14906 17.478
3.15008 17.4391
3.1511 17.5208
3.15213 17.4068
3.15315 17.3583
3.15418 17.4638
3.1552 17.4467
3.15622 17.3963
3.15699 17.3935
3.15802 17.4201
3.15904 17.4676
3.16006 17.4343
3.16109 17.3935
3.16211 17.4951
3.16314 17.4514
3.16416 17.3507
3.16518 17.478
3.16621 17.4828
3.16723 17.4429
3.168 17.4353
3.16902 17.4847
3.17005 17.4514
3.17107 17.4277
3.1721 17.459
3.17312 17.4476
3.17414 17.422
3.17517 17.4799
3.17619 17.478
3.17722 17.421
3.17798 17.5265
3.17901 17.4809
3.18003 17.3887
3.18106 17.4419
3.18208 17.4229
3.1831 17.4676
3.18413 17.3649
3.18515 17.3944
3.18618 17.4381
3.1872 17.3868
3.18822 17.3783
3.18899 17.4229
3.19002 17.4058
3.19104 17.3687
3.19206 17.3982
3.19309 17.4258
3.19411 17.3716
3.19514 17.3792
3.19616 17.4039
3.19718 17.4068
3.19821 17.3792
3.19923 17.3802
3.2 17.403
3.20102 17.4058
3.20205 17.3697
3.20307 17.4448
3.2041 17.4068
3.20512 17.4467
3.20614 17.478
3.20717 17.4837
3.20819 17.4353
3.20922 17.4277
3.20998 17.5027
3.21101 17.4923
3.21203 17.4353
3.21306 17.4856
3.21408 17.4315
3.2151 17.4999
3.21613 17.4999
3.21715 17.4676
3.21818 17.4609
3.2192 17.5274
3.22022 17.5683
3.22099 17.5255
3.22202 17.5569
3.22304 17.592
3.22406 17.5825
3.22509 17.5797
3.22611 17.5597
3.22714 17.5217
3.22816 17.5597
3.22918 17.5806
3.23021 17.5388
3.23123 17.5654
3.232 17.5768
3.23302 17.5132
3.23405 17.5065
3.23507 17.5645
3.2361 17.5322
3.23712 17.5018
3.23814 17.5787
3.23917 17.535
3.24019 17.4571
3.24122 17.5056
3.24224 17.5977
3.24301 17.4258
3.24403 17.5065
3.24506 17.5493
3.24608 17.4609
3.2471 17.5065
3.24813 17.5208
3.24915 17.4723
3.25018 17.5141
3.2512 17.5198
3.25222 17.4847
3.25299 17.4771
3.25402 17.4695
3.25504 17.5265
3.25606 17.4999
3.25709 17.4524
3.25811 17.535
3.25914 17.4752
3.26016 17.5208
3.26118 17.478
3.26221 17.498
3.26323 17.4942
3.264 17.3573
3.26502 17.3707
3.26605 17.4771
3.26707 17.4182
3.2681 17.3459
3.26912 17.3592
3.27014 17.4201
3.27117 17.3735
3.27219 17.2756
3.27322 17.3897
3.27424 17.422
3.27501 17.2414
3.27603 17.344
3.27706 17.3735
3.27808 17.3193
3.2791 17.3089
3.28013 17.4077
3.28115 17.3554
3.28218 17.3003
3.2832 17.3821
3.28422 17.3659
3.28525 17.3431
3.28602 17.3821
3.28704 17.4011
3.28806 17.4704
3.28909 17.4438
3.29011 17.4182
3.29114 17.4182
3.29216 17.4153
3.29318 17.4134
3.29421 17.3906
3.29523 17.459
3.296 17.4163
3.29702 17.3659
3.29805 17.4609
3.29907 17.4771
3.3001 17.3982
3.30112 17.4704
3.30214 17.4628
3.30317 17.4476
3.30419 17.5141
3.30522 17.5369
3.30624 17.4704
3.30701 17.4894
3.30803 17.5607
3.30906 17.5369
3.31008 17.5198
3.3111 17.5189
3.31213 17.4989
3.31315 17.4837
3.31418 17.517
3.3152 17.5616
3.31622 17.4543
3.31725 17.4524
3.31802 17.5094
3.31904 17.4951
3.32006 17.4657
3.32109 17.4742
3.32211 17.4343
3.32314 17.4476
3.32416 17.4647
3.32518 17.5379
3.32621 17.4856
3.32723 17.4049
3.328 17.5122
3.32902 17.4742
3.33005 17.3887
3.33107 17.498
3.3321 17.4372
3.33312 17.3687
3.33414 17.4495
3.33517 17.4125
3.33619 17.4201
3.33722 17.3849
3.33824 17.3649
3.33901 17.4391
3.34003 17.4172
3.34106 17.4039
3.34208 17.4486
3.3431 17.4191
3.34413 17.4391
3.34515 17.441
3.34618 17.4486
3.3472 17.459
3.34822 17.4362
3.34925 17.498
3.35002 17.3754
3.35104 17.4286
3.35206 17.4448
3.35309 17.4229
3.35411 17.3298
3.35514 17.3963
3.35616 17.364
3.35718 17.3649
3.35821 17.4011
3.35923 17.4239
3.36 17.4049
3.36102 17.4543
3.36205 17.4676
3.36307 17.5065
3.3641 17.421
3.36512 17.5103
3.36614 17.5464
3.36717 17.4334
3.36819 17.5474
3.36922 17.5521
3.37024 17.4191
3.37101 17.4932
3.37203 17.5331
3.37306 17.4438
3.37408 17.3887
3.3751 17.5521
3.37613 17.4362
3.37715 17.3792
3.37818 17.4495
3.3792 17.4552
3.38022 17.4087
3.38125 17.3678
3.38202 17.4552
3.38304 17.4372
3.38406 17.3982
3.38509 17.3935
3.38611 17.4742
3.38714 17.4049
3.38816 17.3859
3.38918 17.4771
3.39021 17.4581
3.39123 17.4087
3.392 17.4733
3.39302 17.4923
3.39405 17.4191
3.39507 17.4533
3.3961 17.5265
3.39712 17.402
3.39814 17.4372
3.39917 17.498
3.40019 17.4362
3.40122 17.3754
3.40224 17.4989
3.40301 17.4172
3.40403 17.4438
3.40506 17.5151
3.40608 17.4419
3.4071 17.422
3.40813 17.5037
3.40915 17.4571
3.41018 17.4647
3.4112 17.4438
3.41222 17.4381
3.41325 17.4923
3.41402 17.4571
3.41504 17.459
3.41606 17.4324
3.41709 17.4201
3.41811 17.5379
3.41914 17.4752
3.42016 17.516
3.42118 17.5284
3.42221 17.573
3.42323 17.593
3.424 17.5227
3.42502 17.632
3.42605 17.6072
3.42707 17.5445
3.4281 17.5645
3.42912 17.6348
3.43014 17.5198
3.43117 17.555
3.43219 17.6015
3.43322 17.5436
3.43424 17.5559
3.43501 17.5958
3.43603 17.5673
3.43706 17.5436
3.43808 17.6101
3.4391 17.6015
3.44013 17.4951
3.44115 17.5398
3.44218 17.5987
3.4432 17.5179
3.44422 17.4628
3.44499 17.5749
3.44602 17.5236
3.44704 17.4229
3.44806 17.4125
3.44909 17.4343
3.45011 17.422
3.45114 17.4125
3.45216 17.364
3.45318 17.4229
3.45421 17.4191
3.45523 17.3678
3.456 17.4258
3.45702 17.4286
3.45805 17.4334
3.45907 17.4191
3.4601 17.4286
3.46112 17.384
3.46214 17.3735
3.46317 17.4106
3.46419 17.3659
3.46522 17.4248
3.46624 17.3697
3.46701 17.4144
3.46803 17.3935
3.46906 17.4011
3.47008 17.4163
3.4711 17.4685
3.47213 17.422
3.47315 17.4077
3.47418 17.4315
3.4752 17.4372
3.47622 17.383
3.47699 17.4153
3.47802 17.4267
3.47904 17.3944
3.48006 17.3336
3.48109 17.4258
3.48211 17.4448
3.48314 17.3954
3.48416 17.403
3.48518 17.4533
3.48621 17.4666
3.48723 17.4885
3.488 17.4856
3.48902 17.498
3.49005 17.5227
3.49107 17.4429
3.4921 17.5113
3.49312 17.4733
3.49414 17.4429
3.49517 17.4752
3.49619 17.4087
3.49722 17.4571
3.49824 17.4828
3.49901 17.459
3.50003 17.4923
3.50106 17.5084
3.50208 17.4182
3.5031 17.4951
3.50413 17.4562
3.50515 17.4961
3.50618 17.4799
3.5072 17.5274
3.50822 17.4885
3.50899 17.4676
3.51002 17.5094
3.51104 17.4638
3.51206 17.4628
3.51309 17.4961
3.51411 17.4733
3.51514 17.4419
3.51616 17.5227
3.51718 17.4809
3.51821 17.402
3.51923 17.4894
3.52 17.459
3.52102 17.4229
3.52205 17.4657
3.52307 17.4761
3.5241 17.4229
3.52512 17.4562
3.52614 17.4609
3.52717 17.3754
3.52819 17.4115
3.52922 17.4685
3.53024 17.4818
3.53101 17.3982
3.53203 17.5027
3.53306 17.5103
3.53408 17.4087
3.5351 17.498
3.53613 17.5274
3.53715 17.498
3.53818 17.44
3.5392 17.4989
3.54022 17.4685
3.54099 17.5217
3.54202 17.4258
3.54304 17.422
3.54406 17.5056
3.54509 17.4856
3.54611 17.44
3.54714 17.4258
3.54816 17.4904
3.54918 17.5132
3.55021 17.478
3.55123 17.4315
3.552 17.5312
3.55302 17.5008
3.55405 17.4476
3.55507 17.5189
3.5561 17.5863
3.55712 17.3545
3.55814 17.4847
3.55917 17.4353
3.56019 17.3821
3.56122 17.4324
3.56224 17.44
3.56301 17.3764
3.56403 17.4372
3.56506 17.3668
3.56608 17.3212
3.5671 17.4248
3.56813 17.3906
3.56915 17.4096
3.57018 17.4999
3.5712 17.3963
3.57222 17.3859
3.57299 17.4752
3.57402 17.4913
3.57504 17.3573
3.57606 17.421
3.57709 17.4761
3.57811 17.4391
3.57914 17.5075
3.58016 17.4419
3.58118 17.4866
3.58221 17.5151
3.58323 17.4381
3.584 17.4875
3.58502 17.5464
3.58605 17.4875
3.58707 17.4619
3.5881 17.4752
3.58912 17.4533
3.59014 17.4476
3.59117 17.4362
3.59219 17.4495
3.59322 17.4153
3.59424 17.4476
3.59501 17.4771
3.59603 17.4714
3.59706 17.4761
3.59808 17.4742
3.5991 17.516
3.60013 17.517
3.60115 17.5151
3.60218 17.459
3.6032 17.4989
3.60422 17.5559
3.60499 17.4923
3.60602 17.4875
3.60704 17.516
3.60806 17.5075
3.60909 17.4999
3.61011 17.5379
3.61114 17.5464
3.61216 17.517
3.61318 17.5331
3.61421 17.5369
3.61523 17.497
3.616 17.5635
3.61702 17.4904
3.61805 17.4353
3.61907 17.4818
3.6201 17.4704
3.62112 17.4932
3.62214 17.3916
3.62317 17.5141
3.62419 17.44
3.62522 17.4286
3.62624 17.5037
3.62701 17.4932
3.62803 17.4752
3.62906 17.5046
3.63008 17.4885
3.6311 17.4885
3.63213 17.5417
3.63315 17.5179
3.63418 17.5075
3.6352 17.5103
3.63622 17.5084
3.63699 17.4657
3.63802 17.3668
3.63904 17.4201
3.64006 17.4106
3.64109 17.3811
3.64211 17.3745
3.64314 17.3212
3.64416 17.3954
3.64518 17.364
3.64621 17.3697
3.64723 17.4153
3.648 17.4163
3.64902 17.5293
3.65005 17.3668
3.65107 17.3821
3.6521 17.4277
3.65312 17.4419
3.65414 17.3773
3.65517 17.4923
3.65619 17.421
3.65722 17.4248
3.65798 17.4609
3.65901 17.4837
3.66003 17.5265
3.66106 17.5246
3.66208 17.5103
3.6631 17.5331
3.66413 17.5464
3.66515 17.517
3.66618 17.4951
3.6672 17.5474
3.66822 17.5122
3.66899 17.4277
3.67002 17.4676
3.67104 17.479
3.67206 17.3317
3.67309 17.4723
3.67411 17.4999
3.67514 17.3859
3.67616 17.4438
3.67718 17.4372
3.67821 17.4894
3.67923 17.4628
3.68 17.5037
3.68102 17.4419
3.68205 17.478
3.68307 17.4866
3.6841 17.3878
3.68512 17.4533
3.68614 17.4258
3.68717 17.3649
3.68819 17.4429
3.68922 17.4362
3.68998 17.3887
3.69101 17.3906
3.69203 17.4163
3.69306 17.4011
3.69408 17.3649
3.6951 17.4201
3.69613 17.3687
3.69715 17.3668
3.69818 17.3954
3.6992 17.4438
3.70022 17.3745
3.70099 17.3716
3.70202 17.4847
3.70304 17.3811
3.70406 17.4552
3.70509 17.4448
3.70611 17.4258
3.70714 17.4619
3.70816 17.5312
3.70918 17.4372
3.71021 17.5483
3.71123 17.5132
3.712 17.4571
3.71302 17.5274
3.71405 17.5369
3.71507 17.4486
3.7161 17.5122
3.71712 17.3773
3.71814 17.4752
3.71917 17.5132
3.72019 17.459
3.72122 17.4989
3.72198 17.4552
3.72301 17.4438
3.72403 17.478
3.72506 17.5198
3.72608 17.4666
3.7271 17.459
3.72813 17.5113
3.72915 17.5103
3.73018 17.5141
3.7312 17.5474
3.73222 17.5141
3.73299 17.4362
3.73402 17.478
3.73504 17.5141
3.73606 17.5008
3.73709 17.4666
3.73811 17.4666
3.73914 17.4961
3.74016 17.5027
3.74118 17.5502
3.74221 17.5151
3.74323 17.4999
3.744 17.5578
3.74502 17.4552
3.74605 17.4847
3.74707 17.5008
3.7481 17.497
3.74912 17.4609
3.75014 17.4894
3.75117 17.4752
3.75219 17.5037
3.75322 17.5132
3.75398 17.4514
3.75501 17.5046
3.75603 17.5198
3.75706 17.5141
3.75808 17.4628
3.7591 17.4932
3.76013 17.516
3.76115 17.459
3.76218 17.46
3.7632 17.46
3.76422 17.4172
3.76499 17.3944
3.76602 17.402
3.76704 17.4505
3.76806 17.3554
3.76909 17.4087
3.77011 17.4049
3.77114 17.3859
3.77216 17.4381
3.77318 17.3963
3.77421 17.3773
3.77523 17.4011
3.776 17.4391
3.77702 17.3821
3.77805 17.3868
3.77907 17.4704
3.7801 17.3878
3.78112 17.4011
3.78214 17.441
3.78317 17.4068
3.78419 17.3687
3.78522 17.4134
3.78598 17.4305
3.78701 17.3697
3.78803 17.4391
3.78906 17.4125
3.79008 17.4115
3.7911 17.4733
3.79213 17.403
3.79315 17.422
3.79418 17.422
3.7952 17.4723
3.79622 17.4438
3.79699 17.4039
3.79802 17.4476
3.79904 17.4733
3.80006 17.4125
3.80109 17.3707
3.80211 17.4039
3.80314 17.4495
3.80416 17.4068
3.80518 17.4163
3.80621 17.4657
3.80723 17.3878
3.808 17.4628
3.80902 17.5844
3.81005 17.4362
3.81107 17.4514
3.8121 17.479
3.81312 17.4961
3.81414 17.4723
3.81517 17.4847
3.81619 17.478
3.81722 17.536
3.81798 17.5331
3.81901 17.497
3.82003 17.5065
3.82106 17.4951
3.82208 17.4467
3.8231 17.4533
3.82413 17.5208
3.82515 17.4391
3.82618 17.3916
3.8272 17.5445
3.82822 17.4353
3.82899 17.4429
3.83002 17.4315
3.83104 17.4837
3.83206 17.3859
3.83309 17.4486
3.83411 17.4733
3.83514 17.4533
3.83616 17.4619
3.83718 17.4581
3.83821 17.4172
3.83923 17.4571
3.84 17.44
3.84102 17.4514
3.84205 17.4267
3.84307 17.4457
3.8441 17.4856
3.84512 17.4144
3.84614 17.4828
3.84717 17.5094
3.84819 17.5113
3.84922 17.5113
3.84998 17.5027
3.85101 17.5075
3.85203 17.5027
3.85306 17.4866
3.85408 17.5008
3.8551 17.4666
3.85613 17.4742
3.85715 17.4733
3.85818 17.5103
3.8592 17.4372
3.86022 17.517
3.86125 17.5103
3.86202 17.5474
3.86304 17.5132
3.86406 17.5151
3.86509 17.5056
3.86611 17.5436
3.86714 17.5436
3.86816 17.5189
3.86918 17.5284
3.87021 17.5255
3.87123 17.535
3.872 17.4932
3.87302 17.5379
3.87405 17.5854
3.87507 17.479
3.8761 17.5569
3.87712 17.5369
3.87814 17.5341
3.87917 17.5056
3.88019 17.5037
3.88122 17.5103
3.88224 17.517
3.88301 17.4932
3.88403 17.5037
3.88506 17.516
3.88608 17.4505
3.8871 17.4429
3.88813 17.5284
3.88915 17.4894
3.89018 17.4714
3.8912 17.3992
3.89222 17.4999
3.89325 17.4495
3.89402 17.4286
3.89504 17.3973
3.89606 17.4495
3.89709 17.4495
3.89811 17.3878
3.89914 17.4001
3.90016 17.5018
3.90118 17.3773
3.90221 17.4153
3.90323 17.4704
3.904 17.4077
3.90502 17.3925
3.90605 17.4258
3.90707 17.3602
3.9081 17.3117
3.90912 17.4353
3.91014 17.3507
3.91117 17.3621
3.91219 17.4172
3.91322 17.3488
3.91424 17.4077
3.91501 17.3954
3.91603 17.344
3.91706 17.4296
3.91808 17.3697
3.9191 17.3925
3.92013 17.4742
3.92115 17.5198
3.92218 17.4457
3.9232 17.5008
3.92422 17.4942
3.92525 17.5721
3.92602 17.5018
3.92704 17.441
3.92806 17.5645
3.92909 17.5018
3.93011 17.4343
3.93114 17.5198
3.93216 17.478
3.93318 17.4989
3.93421 17.4761
3.93523 17.5151
3.936 17.5151
3.93702 17.4087
3.93805 17.4229
3.93907 17.4733
3.9401 17.459
3.94112 17.4182
3.94214 17.3916
3.94317 17.4524
3.94419 17.3792
3.94522 17.4353
3.94624 17.4809
3.94701 17.5008
3.94803 17.44
3.94906 17.4666
3.95008 17.4628
3.9511 17.4467
3.95213 17.4723
3.95315 17.4286
3.95418 17.3887
3.9552 17.4391
3.95622 17.3954
3.95725 17.4286
3.95802 17.4296
3.95904 17.3678
3.96006 17.4543
3.96109 17.4476
3.96211 17.3982
3.96314 17.5151
3.96416 17.5008
3.96518 17.46
3.96621 17.5588
3.96723 17.5075
3.968 17.4761
3.96902 17.5398
3.97005 17.4467
3.97107 17.4894
3.9721 17.5018
3.97312 17.459
3.97414 17.516
3.97517 17.4571
3.97619 17.4495
3.97722 17.4647
3.97824 17.4818
3.97901 17.4818
3.98003 17.4258
3.98106 17.4875
3.98208 17.5037
3.9831 17.5322
3.98413 17.5046
3.98515 17.5844
3.98618 17.5825
3.9872 17.5445
3.98822 17.5303
3.98925 17.5626
3.99002 17.5559
3.99104 17.5208
3.99206 17.5417
3.99309 17.5455
3.99411 17.5426
3.99514 17.5379
3.99616 17.5265
3.99718 17.4828
3.99821 17.4913
3.99923 17.4733
4 17.5084
4.00102 17.4153
4.00205 17.4429
4.00307 17.3887
4.0041 17.4372
4.00512 17.4324
4.00614 17.4125
4.00717 17.384
4.00819 17.4267
4.00922 17.3944
4.01024 17.3526
4.01101 17.421
4.01203 17.3992
4.01306 17.3507
4.01408 17.3887
4.0151 17.3821
4.01613 17.4334
4.01715 17.3421
4.01818 17.4239
4.0192 17.4315
4.02022 17.3507
4.02099 17.4001
4.02202 17.4448
4.02304 17.4163
4.02406 17.3621
4.02509 17.4505
4.02611 17.4305
4.02714 17.3697
4.02816 17.4543
4.02918 17.479
4.03021 17.4077
4.03123 17.4457
4.032 17.5018
4.03302 17.4096
4.03405 17.4666
4.03507 17.5227
4.0361 17.516
4.03712 17.4866
4.03814 17.4552
4.03917 17.5331
4.04019 17.5322
4.04122 17.5854
4.04224 17.517
4.04301 17.478
4.04403 17.5379
4.04506 17.517
4.04608 17.4828
4.0471 17.5246
4.04813 17.4343
4.04915 17.4666
4.05018 17.5417
4.0512 17.4239
4.05222 17.4267
4.05299 17.4533
4.05402 17.4163
4.05504 17.4049
4.05606 17.4666
4.05709 17.4581
4.05811 17.4419
4.05914 17.4476
4.06016 17.5008
4.06118 17.4372
4.06221 17.4961
4.06323 17.4951
4.064 17.4495
4.06502 17.4372
4.06605 17.4628
4.06707 17.3935
4.0681 17.4647
4.06912 17.4324
4.07014 17.4704
4.07117 17.459
4.07219 17.478
4.07322 17.5065
4.07424 17.4942
4.07501 17.4448
4.07603 17.4609
4.07706 17.4191
4.07808 17.4429
4.0791 17.4324
4.08013 17.3687
4.08115 17.3783
4.08218 17.3678
4.0832 17.3554
4.08422 17.3554
4.08499 17.4049
4.08602 17.4191
4.08704 17.4286
4.08806 17.4248
4.08909 17.4771
4.09011 17.4334
4.09114 17.441
4.09216 17.459
4.09318 17.4467
4.09421 17.4524
4.09523 17.4533
4.096 17.4001
4.09702 17.4685
4.09805 17.3906
4.09907 17.4267
4.1001 17.4552
4.10112 17.4172
4.10214 17.3792
4.10317 17.4305
4.10419 17.4353
4.10522 17.4191
4.10624 17.4638
4.10701 17.422
4.10803 17.4761
4.10906 17.4714
4.11008 17.4258
4.1111 17.4695
4.11213 17.479
4.11315 17.4923
4.11418 17.4172
4.1152 17.4628
4.11622 17.4144
4.11699 17.4695
4.11802 17.4552
4.11904 17.4419
4.12006 17.3935
4.12109 17.574
4.12211 17.4818
4.12314 17.4495
4.12416 17.5445
4.12518 17.5721
4.12621 17.4524
4.12723 17.5103
4.128 17.5122
4.12902 17.4894
4.13005 17.4419
4.13107 17.5065
4.1321 17.4847
4.13312 17.5103
4.13414 17.46
4.13517 17.4429
4.13619 17.5521
4.13722 17.498
4.13824 17.4286
4.13901 17.5189
4.14003 17.5246
4.14106 17.4324
4.14208 17.4657
4.1431 17.554
4.14413 17.4362
4.14515 17.3678
4.14618 17.4647
4.1472 17.4514
4.14822 17.3545
4.14899 17.4011
4.15002 17.4495
4.15104 17.4343
4.15206 17.3592
4.15309 17.4362
4.15411 17.4543
4.15514 17.4324
4.15616 17.4419
4.15718 17.4619
4.15821 17.4505
4.15923 17.3821
4.16 17.4723
4.16102 17.403
4.16205 17.3916
4.16307 17.4324
4.1641 17.4609
4.16512 17.4343
4.16614 17.4628
4.16717 17.46
4.16819 17.4552
4.16922 17.4628
4.17024 17.4324
4.17101 17.3954
4.17203 17.4752
4.17306 17.5445
4.17408 17.5103
4.1751 16.9564
4.17613 16.5525
4.17715 16.1344
4.17818 15.4427
4.1792 14.2939
4.18022 13.2544
4.18099 12.3945
4.18202 11.4605
4.18304 10.6623
4.18406 9.94489
4.18509 9.47455
4.18611 9.02036
4.18714 8.5063
4.18816 8.16233
4.18918 7.97134
4.19021 7.81741
4.19123 7.43354
4.192 7.30906
4.19302 7.2511
4.19405 7.06296
4.19507 6.86342
4.1961 6.69619
4.19712 6.65248
4.19814 6.54986
4.19917 6.35602
4.20019 6.27335
4.20122 6.24769
4.20224 6.07191
4.20301 5.97024
4.20403 5.93033
4.20506 5.84481
4.20608 5.7821
4.2071 5.69658
4.20813 5.69563
4.20915 5.55595
4.21018 5.49419
4.2112 5.51605
4.21222 5.46094
4.21299 5.40297
4.21402 5.34216
4.21504 5.36877
4.21606 5.33266
4.21709 5.25569
4.21811 5.26805
4.21914 5.2747
4.22016 5.16828
4.22118 5.21674
4.22221 5.20438
4.22323 5.17208
4.224 5.17968
4.22502 5.11507
4.22605 5.16638
4.22707 5.15307
4.2281 5.14262
4.22912 5.13977
4.23014 5.18538
4.23117 5.15972
4.23219 5.15782
4.23322 5.19393
4.23424 5.15402
4.23501 5.20723
4.23603 5.2652
4.23706 5.27185
4.23808 5.24524
4.2391 5.30225
4.24013 5.33361
4.24115 5.35641
4.24218 5.39442
4.2432 5.42958
4.24422 5.42008
4.24499 5.45808
4.24602 5.55976
4.24704 5.5531
4.24806 5.57116
4.24909 5.64907
4.25011 5.67378
4.25114 5.65858
4.25216 5.72414
4.25318 5.7612
4.25421 5.72129
4.25523 5.84006
4.256 5.81156
4.25702 5.87142
4.25805 5.92368
4.25907 5.97594
4.2601 5.94933
4.26112 6.01775
4.26214 6.10042
4.26317 6.05386
4.26419 6.14032
4.26522 6.18783
4.26624 6.21919
4.26701 6.17738
4.26803 6.20684
4.26906 6.36362
4.27008 6.2648
4.2711 6.32181
4.27213 6.39402
4.27315 6.41683
4.27418 6.44058
4.2752 6.5014
4.27622 6.4976
4.27699 6.49475
4.27802 6.55651
4.27904 6.56316
4.28006 6.55556
4.28109 6.57266
4.28211 6.58406
4.28314 6.55176
4.28416 6.60877
4.28518 6.62682
4.28621 6.54035
4.28723 6.56316
4.288 6.56126
4.28902 6.62397
4.29005 6.55651
4.29107 6.51565
4.2921 6.57551
4.29312 6.55556
4.29414 6.51945
4.29517 6.47859
4.29619 6.5147
4.29722 6.5185
4.29798 6.5071
4.29901 6.45769
4.30003 6.47479
4.30106 6.48429
4.30208 6.41018
4.3031 6.39117
4.30413 6.38452
4.30515 6.27715
4.30618 6.31991
4.3072 6.2743
4.30822 6.21064
4.30899 6.23059
4.31002 6.23629
4.31104 6.14317
4.31206 6.18498
4.31309 6.16978
4.31411 6.11277
4.31514 6.12607
4.31616 6.16218
4.31718 6.013
4.31821 6.06621
4.31923 6.10232
4.32 6.05861
4.32102 5.95028
4.32205 6.0073
4.32307 6.06716
4.3241 5.98069
4.32512 5.91513
4.32614 5.99969
4.32717 5.98639
4.32819 5.92843
4.32922 5.90087
4.32998 5.95028
4.33101 5.96169
4.33203 5.84386
4.33306 5.83056
4.33408 5.91418
4.3351 5.84101
4.33613 5.87522
4.33715 5.94933
4.33818 5.79255
4.3392 5.84386
4.34022 5.99779
4.34099 5.86667
4.34202 5.83816
4.34304 5.90658
4.34406 5.92653
4.34509 5.88377
4.34611 5.87807
4.34714 5.96929
4.34816 5.99019
4.34918 5.7821
4.35021 5.89707
4.35123 5.95789
4.352 5.94553
4.35302 5.88377
4.35405 5.97879
4.35507 6.0054
4.3561 5.97784
4.35712 6.0092
4.35814 5.99969
4.35917 6.0453
4.36019 6.0187
4.36122 6.04435
4.36198 6.10327
4.36301 6.06241
4.36403 6.02915
4.36506 6.05005
4.36608 6.20304
4.3671 6.84917
4.36813 7.83262
4.36915 8.5101
4.37018 8.81226
4.3712 9.30637
4.37222 9.9696
4.37299 10.3421
4.37402 10.5483
4.37504 10.8941
4.37606 10.9901
4.37709 11.0272
4.37811 11.0842
4.37914 11.1165
4.38016 11.1545
4.38118 11.3008
4.38221 11.8358
4.38323 12.4591
4.384 12.8268
4.38502 13.2126
4.38605 13.5993
4.38707 13.8825
4.3881 14.0345
4.38912 14.2683
4.39014 14.5704
4.39117 14.6588
4.39219 14.8184
4.39322 14.9277
4.39398 15.1434
4.39501 15.1748
4.39603 15.3173
4.39706 15.4703
4.39808 15.514
4.3991 15.6926
4.40013 15.8294
4.40115 15.8532
4.40218 15.9482
4.4032 16.0375
4.40422 16.1943
4.40499 16.2827
4.40602 16.3055
4.40704 16.3824
4.40806 16.5392
4.40909 16.7445
4.41011 16.6276
4.41114 16.6922
4.41216 16.8813
4.41318 16.7084
4.41421 16.6941
4.41523 17.0732
4.416 16.9431
4.41702 16.6998
4.41805 16.9079
4.41907 16.8965
4.4201 16.8347
4.42112 16.8651
4.42214 16.7359
4.42317 16.7027
4.42419 16.6675
4.42522 16.6219
4.42598 16.5269
4.42701 16.4946
4.42803 16.391
4.42906 16.3853
4.43008 16.3283
4.4311 16.2912
4.43213 16.2323
4.43315 15.9986
4.43418 16.1031
4.4352 16.1687
4.43622 15.9748
4.43699 15.9017
4.43802 15.9159
4.43904 15.9045
4.44006 15.7905
4.44109 15.7791
4.44211 15.6936
4.44314 15.6831
4.44416 15.7126
4.44518 15.6765
4.44621 15.6156
4.44723 15.7069
4.448 15.5282
4.44902 15.17
4.45005 15.5026
4.45107 15.5339
4.4521 15.2156
4.45312 15.151
4.45414 15.2935
4.45517 15.1624
4.45619 15.0056
4.45722 15.056
4.45798 15.1016
4.45901 14.9971
4.46003 14.9591
4.46106 15.0503
4.46208 15.0265
4.4631 15.0284
4.46413 15.0237
4.46515 14.8327
4.46618 14.9657
4.4672 15.0113
4.46822 14.9277
4.46899 14.9591
4.47002 14.999
4.47104 14.8944
4.47206 14.9144
4.47309 14.9439
4.47411 14.9543
4.47514 14.8764
4.47616 14.9068
4.47718 14.942
4.47821 14.9819
4.47923 14.9695
4.48 14.9543
4.48102 14.8783
4.48205 15.0142
4.48307 15.0113
4.4841 15.0968
4.48512 15.0854
4.48614 15.0113
4.48717 15.1263
4.48819 15.1909
4.48922 15.1215
4.49024 15.2052
4.49101 15.1605
4.49203 15.228
4.49306 15.2299
4.49408 15.323
4.4951 15.3733
4.49613 15.3287
4.49715 15.266
4.49818 15.4114
4.4992 15.4475
4.50022 15.2821
4.50125 15.3619
4.50202 15.4893
4.50304 15.379
4.50406 15.4427
4.50509 15.4427
4.50611 15.4256
4.50714 15.3382
4.50816 15.4646
4.50918 15.4446
4.51021 15.3401
4.51123 15.5406
4.512 15.5111
4.51302 15.3106
4.51405 15.4332
4.51507 15.5254
4.5161 15.3676
4.51712 15.4123
4.51814 15.4532
4.51917 15.3657
4.52019 15.3809
4.52122 15.4028
4.52224 15.3629
4.52301 15.2935
4.52403 15.3496
4.52506 15.2992
4.52608 15.322
4.5271 15.3885
4.52813 15.3249
4.52915 15.1434
4.53018 15.3249
4.5312 15.4114
4.53222 15.2061
4.53325 15.113
4.53402 15.3391
4.53504 15.2907
4.53606 15.1767
4.53709 15.2308
4.53811 15.3192
4.53914 15.1852
4.54016 15.1767
4.54118 15.3078
4.54221 15.1795
4.54323 15.1852
4.544 15.2983
4.54502 15.1073
4.54605 15.1776
4.54707 15.2954
4.5481 15.189
4.54912 15.1006
4.55014 15.2261
4.55117 15.1814
4.55219 15.0702
4.55322 15.1386
4.55424 15.1453
4.55501 15.1111
4.55603 15.1035
4.55706 15.0484
4.55808 15.1786
4.5591 15.2185
4.56013 15.1272
4.56115 15.0569
4.56218 15.1472
4.5632 15.2375
4.56422 15.1491
4.56525 15.1415
4.56602 15.2726
4.56704 15.2508
4.56806 15.2204
4.56909 15.2318
4.57011 15.2318
4.57114 15.2897
4.57216 15.2755
4.57318 15.247
4.57421 15.3249
4.57523 15.341
4.576 15.3078
4.57702 15.1453
4.57805 15.2593
4.57907 15.3211
4.5801 15.2527
4.58112 15.2109
4.58214 15.3334
4.58317 15.3078
4.58419 15.2308
4.58522 15.266
4.58624 15.2935
4.58701 15.2356
4.58803 15.2774
4.58906 15.2935
4.59008 15.2926
4.5911 15.3667
4.59213 15.2869
4.59315 15.1643
4.59418 15.2945
4.5952 15.3961
4.59622 15.2584
4.59725 15.2394
4.59802 15.4095
4.59904 15.4076
4.60006 15.3686
4.60109 15.36
4.60211 15.3695
4.60314 15.4095
4.60416 15.3524
4.60518 15.3182
4.60621 15.3486
4.60723 15.3876
4.608 15.3059
4.60902 15.1453
4.61005 15.2318
4.61107 15.2945
4.6121 15.2432
4.61312 15.1757
4.61414 15.2242
4.61517 15.2308
4.61619 15.2289
4.61722 15.19
4.61824 15.2327
4.61901 15.1909
4.62003 15.1862
4.62106 15.2099
4.62208 15.2584
4.6231 15.2147
4.62413 15.1928
4.62515 15.1358
4.62618 15.1881
4.6272 15.2641
4.62822 15.1805
4.62925 15.1672
4.63002 15.1729
4.63104 15.1919
4.63206 15.1909
4.63309 15.1329
4.63411 15.1624
4.63514 15.2014
4.63616 15.1653
4.63718 15.1272
4.63821 15.1843
4.63923 15.2536
4.64 15.2964
4.64102 15.0693
4.64205 15.2394
4.64307 15.2774
4.6441 15.2204
4.64512 15.2308
4.64614 15.2375
4.64717 15.2641
4.64819 15.2527
4.64922 15.2622
4.65024 15.1966
4.65101 15.1995
4.65203 15.2555
4.65306 15.2973
4.65408 15.2299
4.6551 15.3249
4.65613 15.2574
4.65715 15.1396
4.65818 15.2584
4.6592 15.2755
4.66022 15.1767
4.66099 15.1662
4.66202 15.2356
4.66304 15.2508
4.66406 15.1938
4.66509 15.1348
4.66611 15.2166
4.66714 15.171
4.66816 15.17
4.66918 15.1681
4.67021 15.1596
4.67123 15.2479
4.672 15.189
4.67302 15.0028
4.67405 15.1985
4.67507 15.266
4.6761 15.1577
4.67712 15.15
4.67814 15.2593
4.67917 15.2736
4.68019 15.1947
4.68122 15.2061
4.68224 15.2717
4.68301 15.265
4.68403 15.1738
4.68506 15.2289
4.68608 15.2992
4.6871 15.2736
4.68813 15.285
4.68915 15.1757
4.69018 15.303
4.6912 15.3961
4.69222 15.3249
4.69299 15.266
4.69402 15.3249
4.69504 15.341
4.69606 15.3192
4.69709 15.3325
4.69811 15.2869
4.69914 15.3163
4.70016 15.2964
4.70118 15.2498
4.70221 15.2983
4.70323 15.3534
4.704 15.2764
4.70502 15.1643
4.70605 15.2764
4.70707 15.3277
4.7081 15.227
4.70912 15.1795
4.71014 15.2859
4.71117 15.3315
4.71219 15.1662
4.71322 15.2251
4.71424 15.2973
4.71501 15.247
4.71603 15.189
4.71706 15.2327
4.71808 15.2185
4.7191 15.2565
4.72013 15.2565
4.72115 15.112
4.72218 15.1805
4.7232 15.2584
4.72422 15.19
4.72499 15.2973
4.72602 15.78
4.72704 14.6417
4.72806 13.1271
4.72909 12.977
4.73011 12.1512
4.73114 10.9046
4.73216 10.2024
4.73318 9.79001
4.73421 9.14103
4.73523 8.57282
4.736 8.245
4.73702 7.96374
4.73805 7.72905
4.73907 7.42783
4.7401 7.28436
4.74112 7.16938
4.74214 7.00025
4.74317 6.86532
4.74419 6.71044
4.74522 6.64963
4.74624 6.50805
4.74701 6.41588
4.74803 6.39022
4.74906 6.2553
4.75008 6.16503
4.7511 6.06241
4.75213 6.05101
4.75315 5.94363
4.75418 5.86857
4.7552 5.7821
4.75622 5.74504
4.75699 5.71179
4.75802 5.64432
4.75904 5.61867
4.76006 5.5493
4.76109 5.53695
4.76211 5.47234
4.76314 5.50654
4.76416 5.48184
4.76518 5.34596
4.76621 5.35261
4.76723 5.37542
4.768 5.32696
4.76902 5.24809
4.77005 5.27755
4.77107 5.307
4.7721 5.22719
4.77312 5.20058
4.77414 5.26044
4.77517 5.20343
4.77619 5.20628
4.77722 5.18348
4.77824 5.19963
4.77901 5.24239
4.78003 5.22814
4.78106 5.23099
4.78208 5.24999
4.7831 5.25664
4.78413 5.25474
4.78515 5.269
4.78618 5.32411
4.7872 5.30985
4.78822 5.2709
4.78899 5.35546
4.79002 5.35261
4.79104 5.27565
4.79206 5.41248
4.79309 5.45333
4.79411 5.41058
4.79514 5.43623
4.79616 5.54075
4.79718 5.56736
4.79821 5.5227
4.79923 5.58256
4.8 5.62247
4.80102 5.65858
4.80205 5.59396
4.80307 5.67188
4.8041 5.68613
4.80512 5.70704
4.80614 5.7593
4.80717 5.67283
4.80819 5.74124
4.80922 5.83151
4.81024 5.85336
4.81101 5.83246
4.81203 5.83721
4.81306 5.92463
4.81408 5.93033
4.8151 5.96169
4.81613 5.98924
4.81715 6.01585
4.81818 6.09756
4.8192 6.08996
4.82022 7.5162
4.82099 9.24745
4.82202 8.38468
4.82304 7.53331
4.82406 7.97895
4.82509 8.68304
4.82611 8.50725
4.82714 6.65058
4.82816 7.61407
4.82918 9.44034
4.83021 8.98615
4.83123 9.23415
4.832 10.8675
4.83302 10.7925
4.83405 9.18569
4.83507 8.86167
4.8361 10.8476
4.83712 10.8542
4.83814 9.62563
4.83917 9.80047
4.84019 11.3692
4.84122 10.7659
4.84224 10.1083
4.84301 10.8362
4.84403 11.259
4.84506 11.3816
4.84608 11.6543
4.8471 11.1858
4.84813 9.09067
4.84915 10.343
4.85018 13.1784


==> data/org-example-building-1-floor-4-room-481-temp-x.coap-1.singlehop.producer.RX.csv <==
0 17.0523
0.001024 17.0134
0.002048 16.9212
0.002816 16.9849
0.00384 16.8224
0.004864 16.9136
0.005888 16.9393
0.006912 16.8528
0.007936 16.8699
0.00896 16.888
0.009984 16.9108
0.011008 16.8651
0.012032 16.8528
0.013056 16.867
0.013824 16.8613
0.014848 16.8832
0.015872 16.8832
0.016896 16.8766
0.01792 16.867
0.018944 16.9725
0.019968 16.8072
0.020992 16.8689
0.022016 16.9621
0.02304 16.9212
0.024064 16.9127
0.024832 16.945
0.025856 16.9858
0.02688 16.9782
0.027904 16.9716
0.028928 17.0001
0.029952 17.0172
0.030976 17.0466
0.032 17.0048
0.033024 17.0761
0.034048 17.0172
0.034816 17.0704
0.03584 17.04
0.036864 17.0191
0.037888 17.1179
0.038912 17.0846
0.039936 17.1055
0.04096 17.0922
0.041984 17.1673
0.043008 17.2509
0.044032 17.1293
0.045056 17.1806
0.045824 17.249
0.046848 17.2025
0.047872 17.1882
0.048896 17.2215
0.04992 17.1968
0.050944 17.2576
0.051968 17.2215
0.052992 17.1949
0.054016 17.2528
0.05504 17.2538
0.055808 17.3051
0.056832 17.344
0.057856 17.326
0.05888 17.3393
0.059904 17.384
0.060928 17.3916
0.061952 17.2965
0.062976 17.3726
0.064 17.4524
0.065024 17.3108
0.066048 17.1616
0.066816 17.802
0.06784 16.9459
0.068864 15.6118
0.069888 15.7876
0.070912 15.3125
0.071936 14.1904
0.07296 13.9633
0.073984 13.7713
0.075008 13.2164
0.076032 12.9665
0.077056 13.0273
0.077824 12.8249
0.078848 12.8506
0.079872 12.9152
0.080896 12.842
0.08192 12.9627
0.082944 13.2117
0.083968 13.6792
0.084992 13.9728
0.086016 14.2901
0.08704 14.6179
0.087808 14.8688
0.088832 15.0265
0.089856 15.1596
0.09088 15.3192
0.091904 15.4066
0.092928 15.4114
0.093952 15.4294
0.094976 15.4874
0.096 15.4779
0.097024 15.5434
0.098048 15.5653
0.098816 15.5168
0.09984 15.5824
0.100864 15.6622
0.101888 15.5862
0.102912 15.6793
0.103936 15.7278
0.10496 15.7335
0.105984 15.7173
0.107008 15.7905
0.108032 15.781
0.109056 15.8351
0.109824 15.9235
0.110848 15.9511
0.111872 16.0005
0.112896 16.0784
0.11392 16.1097
0.114944 16.1373
0.115968 16.2114
0.116992 16.2
0.118016 16.3397
0.11904 16.3311
0.119808 16.3178
0.120832 16.3986
0.121856 16.4642
0.12288 16.4718
0.123904 16.5611
0.124928 16.5126
0.125952 16.5497
0.126976 16.6647
0.128 16.6922
0.129024 16.6713
0.130048 16.7017
0.130816 16.7654
0.13184 16.7274
0.132864 16.7473
0.133888 16.7958
0.134912 16.7521
0.135936 16.7217
0.13696 16.7635
0.137984 16.7901
0.139008 16.753
0.140032 16.6875
0.141056 16.8148
0.141824 16.7939
0.142848 16.7302
0.143872 16.7407
0.144896 16.7682
0.14592 16.6827
0.146944 16.7397
0.147968 16.6875
0.148992 16.6837
0.150016 16.6457
0.15104 16.6409
0.151808 16.6124
0.152832 16.5934
0.153856 16.619
0.15488 16.5715
0.155904 16.4917
0.156928 16.5421
0.157952 16.562
0.158976 16.4148
0.16 16.4813
0.161024 16.486
0.162048 16.333
0.162816 16.4423
0.16384 16.3901
0.164864 16.3397
0.165888 16.3549
0.166912 16.3359
0.167936 16.277
0.16896 16.2941
0.169984 16.2827
0.171008 16.2361
0.172032 16.219
0.173056 16.2323
0.173824 16.2542
0.174848 16.2418
0.175872 16.2114
0.176896 16.2456
0.17792 16.2057
0.178944 16.2219
0.179968 16.2998
0.180992 16.2912
0.182016 16.2067
0.18304 16.2808
0.183808 16.2456
0.184832 16.2209
0.185856 16.3226
0.18688 16.2219
0.187904 16.2656
0.188928 16.3197
0.189952 16.2371
0.190976 16.277
0.192 16.3891
0.193024 16.2513
0.194048 16.2608
0.194816 16.3958
0.19584 16.3378
0.196864 16.3397
0.197888 16.4186
0.198912 16.3939
0.199936 16.411
0.20096 16.4053
0.201984 16.4528
0.203008 16.4176
0.204032 16.4338
0.205056 16.4271
0.205824 16.4347
0.206848 16.4328
0.207872 16.41
0.208896 16.4157
0.20992 16.4585
0.210944 16.3815
0.211968 16.4091
0.212992 16.371
0.214016 16.3948
0.21504 16.4319
0.215808 16.3796
0.216832 16.4129
0.217856 16.3758
0.21888 16.3948
0.219904 16.4575
0.220928 16.4233
0.221952 16.4623
0.222976 16.4575
0.224 16.4376
0.225024 16.4043
0.226048 16.4756
0.226816 16.392
0.22784 16.4024
0.228864 16.4347
0.229888 16.4024
0.230912 16.3672
0.231936 16.4319
0.23296 16.3682
0.233984 16.3539
0.235008 16.3901
0.236032 16.3748
0.237056 16.3663
0.237824 16.3207
0.238848 16.411
0.239872 16.4243
0.240896 16.2656
0.24192 16.3634
0.242944 16.3824
0.243968 16.3796
0.244992 16.3853
0.246016 16.4167
0.24704 16.4186
0.247808 16.4119
0.248832 16.4157
0.249856 16.4024
0.25088 16.4756
0.251904 16.4395
0.252928 16.4585
0.253952 16.4765
0.254976 16.486
0.256 16.449
0.257024 16.4556
0.258048 16.5183
0.258816 16.4024
0.25984 16.3492
0.260864 16.449
0.261888 16.411
0.262912 16.3435
0.263936 16.4157
0.26496 16.4281
0.265984 16.3254
0.267008 16.4024
0.268032 16.4404
0.269056 16.3207
0.269824 16.3729
0.270848 16.4661
0.271872 16.3606
0.272896 16.3292
0.27392 16.3615
0.274944 16.3207
0.275968 16.3055
0.276992 16.3577
0.278016 16.2713
0.27904 16.3273
0.279808 16.3425
0.280832 16.3416
0.281856 16.315
0.28288 16.2988
0.283904 16.3264
0.284928 16.3264
0.285952 16.3416
0.286976 16.3777
0.288 16.3207
0.289024 16.3302
0.290048 16.3805
0.290816 16.4062
0.29184 16.3549
0.292864 16.41
0.293888 16.3425
0.294912 16.4053
0.295936 16.3805
0.29696 16.3672
0.297984 16.3986
0.299008 16.3777
0.300032 16.3939
0.301056 16.3996
0.301824 16.411
0.302848 16.4328
0.303872 16.3939
0.304896 16.4461
0.30592 16.3958
0.306944 16.3977
0.307968 16.5582
0.308992 16.4642
0.310016 16.4585
0.31104 16.5497
0.311808 16.4765
0.312832 16.4841
0.313856 16.4718
0.31488 16.506
0.315904 16.3739
0.316928 16.4309
0.317952 16.4537
0.318976 16.3606
0.32 16.2456
0.321024 16.3977
0.322048 16.3378
0.322816 16.333
0.32384 16.22
0.324864 16.3644
0.325888 16.4119
0.326912 16.2646
0.327936 16.3359
0.32896 16.3444
0.329984 16.3663
0.331008 16.3378
0.332032 16.3577
0.3328 16.3207
0.333824 16.333
0.334848 16.3568
0.335872 16.3283
0.336896 16.3216
0.33792 16.3882
0.338944 16.3501
0.339968 16.3207
0.340992 16.3901
0.342016 16.4015
0.34304 16.3159
0.343808 16.3625
0.344832 16.4062
0.345856 16.334
0.34688 16.3568
0.347904 16.3948
0.348928 16.3302
0.349952 16.3321
0.350976 16.3615
0.352 16.3986
0.353024 16.3501
0.354048 16.4148
0.354816 16.449
0.35584 16.3986
0.356864 16.4091
0.357888 16.4452
0.358912 16.5107
0.359936 16.4119
0.36096 16.449
0.361984 16.4775
0.363008 16.3863
0.364032 16.4499
0.3648 16.43
0.365824 16.4148
0.366848 16.4328
0.367872 16.4062
0.368896 16.4851
0.36992 16.4262
0.370944 16.3596
0.371968 16.3796
0.372992 16.4072
0.374016 16.3454
0.37504 16.3558
0.375808 16.3606
0.376832 16.3587
0.377856 16.3178
0.37888 16.3501
0.379904 16.353
0.380928 16.334
0.381952 16.3967
0.382976 16.3226
0.384 16.3159
0.385024 16.4024
0.386048 16.3758
0.386816 16.3378
0.38784 16.3397
0.388864 16.3691
0.389888 16.3235
0.390912 16.3501
0.391936 16.391
0.39296 16.352
0.393984 16.314
0.395008 16.3359
0.396032 16.3901
0.3968 16.3863
0.397824 16.3416
0.398848 16.3302
0.399872 16.3748
0.400896 16.372
0.40192 16.3169
0.402944 16.2922
0.403968 16.3292
0.404992 16.3112
0.406016 16.2779
0.40704 16.2836
0.407808 16.3644
0.408832 16.3093
0.409856 16.238
0.41088 16.3349
0.411904 16.3359
0.412928 16.3226
0.413952 16.353
0.414976 16.352
0.416 16.3378
0.417024 16.3606
0.418048 16.3796
0.418816 16.3701
0.41984 16.4243
0.420864 16.3948
0.421888 16.3758
0.422912 16.3967
0.423936 16.3967
0.42496 16.3805
0.425984 16.4233
0.427008 16.3558
0.428032 16.4271
0.4288 16.4195
0.429824 16.4119
0.430848 16.4385
0.431872 16.3977
0.432896 16.4062
0.43392 16.4404
0.434944 16.4072
0.435968 16.4167
0.436992 16.4461
0.438016 16.4347
0.43904 16.43
0.439808 16.4262
0.440832 16.4784
0.441856 16.4585
0.44288 16.4718
0.443904 16.4756
0.444928 16.4984
0.445952 16.4471
0.446976 16.5098
0.448 16.4281
0.449024 16.4651
0.450048 16.4661
0.450816 16.4024
0.45184 16.4585
0.452864 16.4537
0.453888 16.4319
0.454912 16.3948
0.455936 16.4917
0.45696 16.4556
0.457984 16.3939
0.459008 16.5231
0.460032 16.525
0.4608 16.4005
0.461824 16.4157
0.462848 16.5117
0.463872 16.4566
0.464896 16.3958
0.46592 16.411
0.466944 16.4015
0.467968 16.4119
0.468992 16.3283
0.470016 16.3863
0.47104 16.3425
0.471808 16.3739
0.472832 16.3558
0.473856 16.3045
0.47488 16.3055
0.475904 16.3235
0.476928 16.2798
0.477952 16.2304
0.478976 16.3235
0.48 16.3074
0.481024 16.3596
0.482048 16.3587
0.482816 16.3568
0.48384 16.4186
0.484864 16.3653
0.485888 16.4395
0.486912 16.4461
0.487936 16.3292
0.48896 16.4043
0.489984 16.4091
0.491008 16.3093
0.492032 16.3967
0.4928 16.4224
0.493824 16.3007
0.494848 16.3901
0.495872 16.4338
0.496896 16.411
0.49792 16.3397
0.498944 16.3929
0.499968 16.4271
0.500992 16.314
0.502016 16.3891
0.50304 16.3672
0.503808 16.2969
0.504832 16.3064
0.505856 16.3131
0.50688 16.3549
0.507904 16.3226
0.508928 16.3121
0.509952 16.2732
0.510976 16.3435
0.512 16.3425
0.513024 16.3653
0.514048 16.314
0.514816 16.3397
0.51584 16.4119
0.516864 16.3796
0.517888 16.3986
0.518912 16.4471
0.519936 16.4699
0.52096 16.3996
0.521984 16.4385
0.523008 16.4129
0.524032 16.3511
0.5248 16.4157
0.525824 16.3748
0.526848 16.3093
0.527872 16.391
0.528896 16.372
0.52992 16.2675
0.530944 16.2608
0.531968 16.3359
0.532992 16.3074
0.534016 16.2665
0.53504 16.3055
0.535808 16.3454
0.536832 16.2561
0.537856 16.3387
0.53888 16.3283
0.539904 16.334
0.540928 16.2798
0.541952 16.3729
0.542976 16.3587
0.544 16.4433
0.545024 16.4053
0.545792 16.4281
0.546816 16.4186
0.54784 16.4433
0.548864 16.3796
0.549888 16.4376
0.550912 16.4955
0.551936 16.4347
0.55296 16.4661
0.553984 16.5373
0.555008 16.5288
0.556032 16.5155
0.557056 16.4452
0.557824 16.5212
0.558848 16.5525
0.559872 16.4338
0.560896 16.4784
0.56192 16.5212
0.562944 16.3977
0.563968 16.4775
0.564992 16.4832
0.566016 16.4661
0.56704 16.4471
0.568064 16.5098
0.568832 16.4651
0.569856 16.4433
0.57088 16.4908
0.571904 16.4642
0.572928 16.3596
0.573952 16.4547
0.574976 16.4642
0.576 16.4129
0.577024 16.4775
0.578048 16.4319
0.578816 16.3824
0.57984 16.3796
0.580864 16.4081
0.581888 16.3596
0.582912 16.3036
0.583936 16.3691
0.58496 16.3568
0.585984 16.3359
0.587008 16.333
0.588032 16.3368
0.589056 16.3264
0.589824 16.3349
0.590848 16.4528
0.591872 16.3663
0.592896 16.3577
0.59392 16.4404
0.594944 16.3682
0.595968 16.3121
0.596992 16.392
0.598016 16.3939
0.59904 16.3492
0.600064 16.3387
0.600832 16.3691
0.601856 16.3254
0.60288 16.3178
0.603904 16.3587
0.604928 16.3112
0.605952 16.3273
0.606976 16.333
0.608 16.3777
0.609024 16.3796
0.610048 16.3539
0.610816 16.3577
0.61184 16.3796
0.612864 16.3387
0.613888 16.3786
0.614912 16.371
0.615936 16.3083
0.61696 16.3406
0.617984 16.2931
0.619008 16.3454
0.620032 16.2893
0.621056 16.3758
0.621824 16.3368
0.622848 16.3634
0.623872 16.3216
0.624896 16.3758
0.62592 16.3824
0.626944 16.314
0.627968 16.3245
0.628992 16.3815
0.630016 16.3254
0.63104 16.2684
0.632064 16.4072
0.632832 16.3416
0.633856 16.2665
0.63488 16.3758
0.635904 16.3226
0.636928 16.3093
0.637952 16.3577
0.638976 16.4034
0.64 16.3891
0.641024 16.4167
0.642048 16.3786
0.642816 16.3786
0.64384 16.4594
0.644864 16.41
0.645888 16.3891
0.646912 16.4129
0.647936 16.4034
0.64896 16.3948
0.649984 16.4319
0.651008 16.4357
0.652032 16.4328
0.653056 16.4794
0.653824 16.4537
0.654848 16.4689
0.655872 16.543
0.656896 16.5183
0.65792 16.4727
0.658944 16.487
0.659968 16.5354
0.660992 16.4955
0.662016 16.4376
0.66304 16.4727
0.664064 16.5079
0.664832 16.4357
0.665856 16.4613
0.66688 16.4233
0.667904 16.43
0.668928 16.3901
0.669952 16.4062
0.670976 16.4442
0.672 16.3701
0.673024 16.3834
0.674048 16.4613
0.674816 16.3901
0.67584 16.3891
0.676864 16.4034
0.677888 16.4138
0.678912 16.3967
0.679936 16.391
0.68096 16.3948
0.681984 16.4072
0.683008 16.4556
0.684032 16.4015
0.685056 16.3805
0.685824 16.4148
0.686848 16.448
0.687872 16.3872
0.688896 16.3644
0.68992 16.4119
0.690944 16.3815
0.691968 16.3844
0.692992 16.4034
0.694016 16.3805
0.69504 16.4148
0.695808 16.4252
0.696832 16.3359
0.697856 16.4138
0.69888 16.4043
0.699904 16.3834
0.700928 16.3492
0.701952 16.3815
0.702976 16.3387
0.704 16.3682
0.705024 16.3264
0.706048 16.2988
0.706816 16.3064
0.70784 16.3207
0.708864 16.3036
0.709888 16.2855
0.710912 16.2817
0.711936 16.2589
0.71296 16.258
0.713984 16.3064
0.715008 16.2076
0.716032 16.2656
0.717056 16.3026
0.717824 16.2808
0.718848 16.2703
0.719872 16.2694
0.720896 16.3188
0.72192 16.2874
0.722944 16.2228
0.723968 16.3492
0.724992 16.3055
0.726016 16.2998
0.72704 16.2931
0.727808 16.3777
0.728832 16.3188
0.729856 16.2912
0.73088 16.2732
0.731904 16.3568
0.732928 16.2893
0.733952 16.3558
0.734976 16.3786
0.736 16.3644
0.737024 16.391
0.738048 16.3863
0.738816 16.4091
0.73984 16.4262
0.740864 16.43
0.741888 16.4822
0.742912 16.4699
0.743936 16.4642
0.74496 16.5354
0.745984 16.5345
0.747008 16.4461
0.748032 16.5345
0.749056 16.505
0.749824 16.5164
0.750848 16.5468
0.751872 16.4936
0.752896 16.4917
0.75392 16.5136
0.754944 16.4404
0.755968 16.4167
0.756992 16.4908
0.758016 16.4623
0.75904 16.449
0.759808 16.487
0.760832 16.4898
0.761856 16.4423
0.76288 16.5012
0.763904 16.5012
0.764928 16.5259
0.765952 16.5411
0.766976 16.5373
0.768 16.5449
0.769024 16.5145
0.770048 16.5449
0.770816 16.4974
0.77184 16.5326
0.772864 16.4708
0.773888 16.4889
0.774912 16.4499
0.775936 16.5126
0.77696 16.4471
0.777984 16.3596
0.779008 16.4879
0.780032 16.3844
0.781056 16.3758
0.781824 16.3824
0.782848 16.3454
0.783872 16.3767
0.784896 16.3644
0.78592 16.2922
0.786944 16.2865
0.787968 16.3939
0.788992 16.314
0.790016 16.3311
0.79104 16.391
0.791808 16.3777
0.792832 16.3207
0.793856 16.371
0.79488 16.391
0.795904 16.2722
0.796928 16.3511
0.797952 16.314
0.798976 16.2817
0.8 16.3007
0.801024 16.3245
0.802048 16.2665
0.802816 16.2732
0.80384 16.3634
0.804864 16.2428
0.805888 16.2703
0.806912 16.3463
0.807936 16.3245
0.80896 16.2931
0.809984 16.2751
0.811008 16.3169
0.812032 16.2827
0.813056 16.3682
0.813824 16.3226
0.814848 16.3454
0.815872 16.391
0.816896 16.334
0.81792 16.4024
0.818944 16.3882
0.819968 16.3568
0.820992 16.4433
0.822016 16.4043
0.82304 16.4328
0.823808 16.4233
0.824832 16.4271
0.825856 16.4043
0.82688 16.4195
0.827904 16.4205
0.828928 16.4034
0.829952 16.4556
0.830976 16.4024
0.832 16.4328
0.833024 16.4594
0.834048 16.4756
0.834816 16.4281
0.83584 16.486
0.836864 16.4689
0.837888 16.468
0.838912 16.4965
0.839936 16.4642
0.84096 16.4651
0.841984 16.4281
0.843008 16.4091
0.844032 16.4414
0.845056 16.3929
0.845824 16.3872
0.846848 16.4442
0.847872 16.4281
0.848896 16.3739
0.84992 16.4081
0.850944 16.3615
0.851968 16.4328
0.852992 16.3758
0.854016 16.3359
0.85504 16.3882
0.855808 16.3758
0.856832 16.2684
0.857856 16.3634
0.85888 16.4053
0.859904 16.334
0.860928 16.3663
0.861952 16.392
0.862976 16.3511
0.864 16.334
0.865024 16.3587
0.866048 16.3815
0.866816 16.3188
0.86784 16.2903
0.868864 16.3672
0.869888 16.3102
0.870912 16.257
0.871936 16.2865
0.87296 16.2247
0.873984 16.2732
0.875008 16.219
0.876032 16.2656
0.877056 16.2456
0.877824 16.2532
0.878848 16.2485
0.879872 16.2988
0.880896 16.3093
0.88192 16.3207
0.882944 16.3359
0.883968 16.3406
0.884992 16.3758
0.886016 16.3444
0.88704 16.371
0.887808 16.4024
0.888832 16.3387
0.889856 16.3349
0.89088 16.4262
0.891904 16.4195
0.892928 16.3863
0.893952 16.4271
0.894976 16.4984
0.896 16.4594
0.897024 16.411
0.898048 16.4813
0.898816 16.4699
0.89984 16.4167
0.900864 16.4917
0.901888 16.4737
0.902912 16.486
0.903936 16.4851
0.90496 16.4328
0.905984 16.486
0.907008 16.4575
0.908032 16.4699
0.909056 16.5012
0.909824 16.4765
0.910848 16.4927
0.911872 16.391
0.912896 16.505
0.91392 16.524
0.914944 16.41
0.915968 16.5003
0.916992 16.486
0.918016 16.4594
0.91904 16.467
0.919808 16.4366
0.920832 16.4376
0.921856 16.4186
0.92288 16.4708
0.923904 16.3844
0.924928 16.4205
0.925952 16.4186
0.926976 16.3663
0.928 16.3691
0.929024 16.371
0.930048 16.4062
0.930816 16.3074
0.93184 16.2846
0.932864 16.3625
0.933888 16.3254
0.934912 16.2523
0.935936 16.2618
0.93696 16.3606
0.937984 16.2732
0.939008 16.3283
0.940032 16.3216
0.941056 16.3321
0.941824 16.371
0.942848 16.3539
0.943872 16.3188
0.944896 16.3777
0.94592 16.3682
0.946944 16.3112
0.947968 16.3178
0.948992 16.3292
0.950016 16.3264
0.95104 16.3501
0.951808 16.2865
0.952832 16.3387
0.953856 16.3644
0.95488 16.3682
0.955904 16.334
0.956928 16.3882
0.957952 16.4072
0.958976 16.352
0.96 16.352
0.961024 16.4091
0.962048 16.3777
0.962816 16.3568
0.96384 16.4157
0.964864 16.4233
0.965888 16.3463
0.966912 16.4528
0.967936 16.3482
0.96896 16.3805
0.969984 16.3596
0.971008 16.3796
0.972032 16.4328
0.9728 16.4081
0.973824 16.3758
0.974848 16.4974
0.975872 16.4319
0.976896 16.3587
0.97792 16.4328
0.978944 16.4015
0.979968 16.4072
0.980992 16.4129
0.982016 16.468
0.98304 16.3748
0.983808 16.3254
0.984832 16.4224
0.985856 16.3882
0.98688 16.3425
0.987904 16.3682
0.988928 16.334
0.989952 16.3663
0.990976 16.353
0.992 16.3587
0.993024 16.3036
0.994048 16.2855
0.994816 16.3311
0.99584 16.3606
0.996864 16.2855
0.997888 16.2086
0.998912 16.2979
0.999936 16.3435
1.00096 16.2836
1.00198 16.3169
1.00301 16.3501
1.00403 16.3615
1.0048 16.3834
1.00582 16.3767
1.00685 16.4034
1.00787 16.4366
1.0089 16.3691
1.00992 16.4813
1.01094 16.4167
1.01197 16.4015
1.01299 16.486
1.01402 16.4395
1.01504 16.4518
1.01581 16.5221
1.01683 16.3891
1.01786 16.4328
1.01888 16.4585
1.0199 16.4129
1.02093 16.4395
1.02195 16.4832
1.02298 16.4851
1.024 16.4319
1.02502 16.5212
1.02605 16.4395
1.02682 16.4442
1.02784 16.4813
1.02886 16.487
1.02989 16.4509
1.03091 16.3786
1.03194 16.4908
1.03296 16.4784
1.03398 16.4357
1.03501 16.3863
1.03603 16.4965
1.0368 16.3891
1.03782 16.3473
1.03885 16.4889
1.03987 16.3672
1.0409 16.3083
1.04192 16.4328
1.04294 16.3977
1.04397 16.2513
1.04499 16.3701
1.04602 16.3482
1.04704 16.2238
1.04781 16.352
1.04883 16.3587
1.04986 16.3226
1.05088 16.3863
1.0519 16.3416
1.05293 16.3492
1.05395 16.3539
1.05498 16.3482
1.056 16.3197
1.05702 16.3882
1.05805 16.3805
1.05882 16.3131
1.05984 16.3891
1.06086 16.3729
1.06189 16.3378
1.06291 16.3929
1.06394 16.4157
1.06496 16.3473
1.06598 16.3587
1.06701 16.4034
1.06803 16.3577
1.0688 16.3653
1.06982 16.4423
1.07085 16.3606
1.07187 16.4385
1.0729 16.4043
1.07392 16.3901
1.07494 16.3748
1.07597 16.4129
1.07699 16.3844
1.07802 16.3653
1.07904 16.4157
1.07981 16.4072
1.08083 16.3359
1.08186 16.3844
1.08288 16.3682
1.0839 16.2836
1.08493 16.3425
1.08595 16.3121
1.08698 16.3131
1.088 16.3473
1.08902 16.3501
1.09005 16.2912
1.09082 16.3986
1.09184 16.3805
1.09286 16.3482
1.09389 16.3159
1.09491 16.3901
1.09594 16.3777
1.09696 16.3672
1.09798 16.4452
1.09901 16.371
1.10003 16.4347
1.1008 16.4281
1.10182 16.4366
1.10285 16.4395
1.10387 16.4385
1.1049 16.449
1.10592 16.4385
1.10694 16.4243
1.10797 16.4015
1.10899 16.4357
1.11002 16.3197
1.11104 16.4167
1.11181 16.3492
1.11283 16.333
1.11386 16.3121
1.11488 16.3606
1.1159 16.2931
1.11693 16.2855
1.11795 16.3378
1.11898 16.334
1.12 16.3568
1.12102 16.3539
1.12205 16.2922
1.12282 16.3634
1.12384 16.3815
1.12486 16.3539
1.12589 16.371
1.12691 16.3996
1.12794 16.3283
1.12896 16.449
1.12998 16.3948
1.13101 16.3834
1.13203 16.4547
1.1328 16.3758
1.13382 16.4271
1.13485 16.3615
1.13587 16.3853
1.1369 16.3844
1.13792 16.3169
1.13894 16.3663
1.13997 16.3406
1.14099 16.3349
1.14202 16.3435
1.14304 16.3482
1.14406 16.2922
1.14483 16.3748
1.14586 16.3492
1.14688 16.3321
1.1479 16.3996
1.14893 16.3615
1.14995 16.3596
1.15098 16.4385
1.152 16.4243
1.15302 16.4176
1.15405 16.4214
1.15482 16.4585
1.15584 16.4936
1.15686 16.4252
1.15789 16.506
1.15891 16.5459
1.15994 16.4984
1.16096 16.4946
1.16198 16.543
1.16301 16.4851
1.16403 16.4784
1.16506 16.4765
1.16582 16.5069
1.16685 16.4461
1.16787 16.5155
1.1689 16.4309
1.16992 16.4347
1.17094 16.4528
1.17197 16.4328
1.17299 16.3986
1.17402 16.5126
1.17504 16.4214
1.17606 16.429
1.17683 16.43
1.17786 16.4822
1.17888 16.4575
1.1799 16.43
1.18093 16.4252
1.18195 16.4338
1.18298 16.3863
1.184 16.4024
1.18502 16.4148
1.18605 16.3074
1.18682 16.3368
1.18784 16.4091
1.18886 16.2228
1.18989 16.2751
1.19091 16.3539
1.19194 16.3349
1.19296 16.2371
1.19398 16.3492
1.19501 16.2846
1.19603 16.2124
1.19706 16.3083
1.19782 16.2219
1.19885 16.2998
1.19987 16.2304
1.2009 16.2342
1.20192 16.2675
1.20294 16.2912
1.20397 16.2428
1.20499 16.2304
1.20602 16.3577
1.20704 16.2675
1.20806 16.3549
1.20883 16.3406
1.20986 16.3178
1.21088 16.3492
1.2119 16.3131
1.21293 16.3359
1.21395 16.2656
1.21498 16.2931
1.216 16.2912
1.21702 16.314
1.21805 16.2846
1.21882 16.2846
1.21984 16.3216
1.22086 16.3311
1.22189 16.3387
1.22291 16.3188
1.22394 16.4243
1.22496 16.3653
1.22598 16.3986
1.22701 16.4851
1.22803 16.4119
1.22906 16.4566
1.22982 16.5373
1.23085 16.4908
1.23187 16.5269
1.2329 16.5307
1.23392 16.5383
1.23494 16.5649
1.23597 16.5107
1.23699 16.5373
1.23802 16.506
1.23904 16.5611
1.24006 16.5839
1.24083 16.5297
1.24186 16.5554
1.24288 16.5031
1.2439 16.4955
1.24493 16.543
1.24595 16.5107
1.24698 16.4585
1.248 16.4841
1.24902 16.5335
1.25005 16.4765
1.25082 16.4974
1.25184 16.4528
1.25286 16.4936
1.25389 16.4195
1.25491 16.5107
1.25594 16.5164
1.25696 16.4243
1.25798 16.4566
1.25901 16.4499
1.26003 16.4328
1.26106 16.4347
1.26182 16.449
1.26285 16.4575
1.26387 16.3729
1.2649 16.3758
1.26592 16.4072
1.26694 16.3796
1.26797 16.333
1.26899 16.3672
1.27002 16.392
1.27104 16.3235
1.27206 16.3425
1.27283 16.3653
1.27386 16.3026
1.27488 16.334
1.2759 16.3216
1.27693 16.3482
1.27795 16.3492
1.27898 16.2969
1.28 16.3701
1.28102 16.4281
1.28205 16.3663
1.28282 16.3568
1.28384 16.41
1.28486 16.3939
1.28589 16.3663
1.28691 16.4129
1.28794 16.3844
1.28896 16.41
1.28998 16.429
1.29101 16.3891
1.29203 16.4376
1.29306 16.4385
1.29382 16.4195
1.29485 16.4936
1.29587 16.4851
1.2969 16.4395
1.29792 16.4205
1.29894 16.43
1.29997 16.3682
1.30099 16.4186
1.30202 16.4043
1.30304 16.3863
1.30406 16.4262
1.30483 16.4081
1.30586 16.3996
1.30688 16.4176
1.3079 16.4005
1.30893 16.43
1.30995 16.3539
1.31098 16.3767
1.312 16.4167
1.31302 16.3815
1.31405 16.3406
1.31482 16.467
1.31584 16.3349
1.31686 16.2418
1.31789 16.4737
1.31891 16.3311
1.31994 16.2979
1.32096 16.4053
1.32198 16.3283
1.32301 16.3359
1.32403 16.3397
1.32506 16.277
1.32582 16.3026
1.32685 16.3321
1.32787 16.3549
1.3289 16.2998
1.32992 16.3131
1.33094 16.2266
1.33197 16.3387
1.33299 16.3482
1.33402 16.3577
1.33504 16.3064
1.33581 16.3625
1.33683 16.3882
1.33786 16.3397
1.33888 16.3996
1.3399 16.3958
1.34093 16.4176
1.34195 16.3824
1.34298 16.4613
1.344 16.4176
1.34502 16.3758
1.34605 16.448
1.34682 16.4176
1.34784 16.4186
1.34886 16.3691
1.34989 16.4832
1.35091 16.4148
1.35194 16.3748
1.35296 16.4537
1.35398 16.4613
1.35501 16.4034
1.35603 16.4556
1.35706 16.4718
1.35782 16.4186
1.35885 16.4138
1.35987 16.4737
1.3609 16.3682
1.36192 16.4053
1.36294 16.3416
1.36397 16.3739
1.36499 16.3777
1.36602 16.3169
1.36704 16.2694
1.36781 16.3036
1.36883 16.3368
1.36986 16.257
1.37088 16.3302
1.3719 16.3235
1.37293 16.2751
1.37395 16.3007
1.37498 16.3425
1.376 16.3121
1.37702 16.2893
1.37805 16.3977
1.37882 16.315
1.37984 16.2817
1.38086 16.3492
1.38189 16.3558
1.38291 16.333
1.38394 16.3805
1.38496 16.3615
1.38598 16.3872
1.38701 16.3834
1.38803 16.334
1.38906 16.3615
1.38982 16.4414
1.39085 16.4385
1.39187 16.43
1.3929 16.4271
1.39392 16.4024
1.39494 16.4338
1.39597 16.4566
1.39699 16.487
1.39802 16.4015
1.39904 16.4005
1.39981 16.4195
1.40083 16.4138
1.40186 16.372
1.40288 16.4442
1.4039 16.3644
1.40493 16.3283
1.40595 16.43
1.40698 16.3482
1.408 16.4366
1.40902 16.3074
1.41005 16.3454
1.41082 16.391
1.41184 16.3863
1.41286 16.3853
1.41389 16.391
1.41491 16.4167
1.41594 16.3815
1.41696 16.4347
1.41798 16.371
1.41901 16.4585
1.42003 16.4243
1.42106 16.3539
1.42182 16.3939
1.42285 16.4518
1.42387 16.4157
1.4249 16.3406
1.42592 16.3511
1.42694 16.3891
1.42797 16.3653
1.42899 16.4176
1.43002 16.4338
1.43104 16.3748
1.43181 16.4138
1.43283 16.4461
1.43386 16.4233
1.43488 16.3901
1.4359 16.4262
1.43693 16.448
1.43795 16.3634
1.43898 16.3958
1.44 16.3758
1.44102 16.3311
1.44205 16.3159
1.44282 16.3701
1.44384 16.3188
1.44486 16.3302
1.44589 16.3758
1.44691 16.2808
1.44794 16.2846
1.44896 16.3473
1.44998 16.1943
1.45101 16.2067
1.45203 16.239
1.45306 16.2257
1.45382 16.1962
1.45485 16.2675
1.45587 16.2808
1.4569 16.2171
1.45792 16.2808
1.45894 16.3511
1.45997 16.3207
1.46099 16.295
1.46202 16.3539
1.46304 16.3454
1.46381 16.4423
1.46483 16.4053
1.46586 16.4005
1.46688 16.5193
1.4679 16.468
1.46893 16.4585
1.46995 16.5383
1.47098 16.4993
1.472 16.4955
1.47302 16.4509
1.47405 16.5506
1.47482 16.5041
1.47584 16.4708
1.47686 16.4746
1.47789 16.448
1.47891 16.449
1.47994 16.4024
1.48096 16.449
1.48198 16.3815
1.48301 16.3273
1.48403 16.4841
1.48506 16.3454
1.48582 16.352
1.48685 16.4594
1.48787 16.4262
1.4889 16.2941
1.48992 16.4727
1.49094 16.4347
1.49197 16.4366
1.49299 16.4214
1.49402 16.4851
1.49504 16.4319
1.49581 16.3958
1.49683 16.4252
1.49786 16.4081
1.49888 16.3901
1.4999 16.4442
1.50093 16.4518
1.50195 16.4822
1.50298 16.4794
1.504 16.4594
1.50502 16.4338
1.50605 16.4765
1.50682 16.4414
1.50784 16.4376
1.50886 16.448
1.50989 16.391
1.51091 16.3863
1.51194 16.392
1.51296 16.3397
1.51398 16.4015
1.51501 16.4043
1.51603 16.3368
1.51706 16.3235
1.51782 16.4053
1.51885 16.3729
1.51987 16.3948
1.5209 16.3074
1.52192 16.372
1.52294 16.3796
1.52397 16.315
1.52499 16.3406
1.52602 16.3463
1.52704 16.2627
1.52781 16.3036
1.52883 16.315
1.52986 16.2827
1.53088 16.2114
1.5319 16.2874
1.53293 16.2922
1.53395 16.2162
1.53498 16.2855
1.536 16.3264
1.53702 16.2542
1.53805 16.2979
1.53882 16.372
1.53984 16.3416
1.54086 16.2779
1.54189 16.3891
1.54291 16.372
1.54394 16.3216
1.54496 16.3416
1.54598 16.4138
1.54701 16.3359
1.54803 16.3796
1.5488 16.371
1.54982 16.3302
1.55085 16.4262
1.55187 16.3615
1.5529 16.3663
1.55392 16.4195
1.55494 16.4138
1.55597 16.4043
1.55699 16.391
1.55802 16.429
1.55904 16.3777
1.55981 16.429
1.56083 16.4053
1.56186 16.4148
1.56288 16.4803
1.5639 16.3815
1.56493 16.4053
1.56595 16.4385
1.56698 16.4195
1.568 16.3482
1.56902 16.4119
1.57005 16.3834
1.57082 16.4214
1.57184 16.3682
1.57286 16.3226
1.57389 16.429
1.57491 16.3834
1.57594 16.315
1.57696 16.3748
1.57798 16.3824
1.57901 16.3444
1.58003 16.3378
1.5808 16.3283
1.58182 16.3967
1.58285 16.3216
1.58387 16.276
1.5849 16.3644
1.58592 16.3036
1.58694 16.3473
1.58797 16.3188
1.58899 16.3131
1.59002 16.372
1.59104 16.4081
1.59181 16.3064
1.59283 16.4034
1.59386 16.4813
1.59488 16.3216
1.5959 16.4537
1.59693 16.4423
1.59795 16.3977
1.59898 16.4471
1.6 16.4357
1.60102 16.4262
1.60205 16.3929
1.60282 16.4395
1.60384 16.4176
1.60486 16.372
1.60589 16.3901
1.60691 16.3178
1.60794 16.391
1.60896 16.3577
1.60998 16.3131
1.61101 16.4091
1.61203 16.392
1.6128 16.3615
1.61382 16.4585
1.61485 16.4205
1.61587 16.4005
1.6169 16.4395
1.61792 16.4414
1.61894 16.3207
1.61997 16.4043
1.62099 16.4471
1.62202 16.391
1.62304 16.3625
1.62381 16.4442
1.62483 16.4414
1.62586 16.3473
1.62688 16.4167
1.6279 16.4195
1.62893 16.3634
1.62995 16.4062
1.63098 16.3568
1.632 16.372
1.63302 16.4613
1.63405 16.411
1.63482 16.4404
1.63584 16.4803
1.63686 16.4376
1.63789 16.4414
1.63891 16.4357
1.63994 16.4053
1.64096 16.392
1.64198 16.4499
1.64301 16.4043
1.64403 16.4138
1.6448 16.392
1.64582 16.4119
1.64685 16.315
1.64787 16.4043
1.6489 16.3691
1.64992 16.3634
1.65094 16.3216
1.65197 16.3577
1.65299 16.3786
1.65402 16.3349
1.65504 16.3901
1.65581 16.3254
1.65683 16.3492
1.65786 16.3672
1.65888 16.3292
1.6599 16.372
1.66093 16.3948
1.66195 16.3587
1.66298 16.3387
1.664 16.314
1.66502 16.3492
1.66605 16.3853
1.66682 16.3245
1.66784 16.3901
1.66886 16.3492
1.66989 16.3444
1.67091 16.4053
1.67194 16.3596
1.67296 16.3178
1.67398 16.4005
1.67501 16.3482
1.67603 16.3311
1.6768 16.372
1.67782 16.3444
1.67885 16.3606
1.67987 16.3758
1.6809 16.3625
1.68192 16.3853
1.68294 16.3672
1.68397 16.352
1.68499 16.3644
1.68602 16.391
1.68704 16.3539
1.68781 16.3901
1.68883 16.3577
1.68986 16.4053
1.69088 16.4072
1.6919 16.4205
1.69293 16.41
1.69395 16.3739
1.69498 16.4889
1.696 16.4129
1.69702 16.3625
1.69805 16.4832
1.69882 16.4214
1.69984 16.4233
1.70086 16.4404
1.70189 16.429
1.70291 16.4252
1.70394 16.4661
1.70496 16.4243
1.70598 16.4148
1.70701 16.4651
1.70803 16.4357
1.7088 16.4214
1.70982 16.3834
1.71085 16.4271
1.71187 16.391
1.7129 16.4205
1.71392 16.4148
1.71494 16.3701
1.71597 16.43
1.71699 16.3644
1.71802 16.4195
1.71904 16.4072
1.71981 16.4015
1.72083 16.3853
1.72186 16.4043
1.72288 16.372
1.7239 16.4252
1.72493 16.3834
1.72595 16.2675
1.72698 16.3786
1.728 16.3948
1.72902 16.3967
1.73005 16.3359
1.73082 16.3359
1.73184 16.4015
1.73286 16.3748
1.73389 16.3948
1.73491 16.3758
1.73594 16.4005
1.73696 16.3958
1.73798 16.3758
1.73901 16.3454
1.74003 16.3748
1.7408 16.3824
1.74182 16.3102
1.74285 16.3901
1.74387 16.3948
1.7449 16.3805
1.74592 16.3302
1.74694 16.3805
1.74797 16.3074
1.74899 16.4129
1.75002 16.3302
1.75104 16.3064
1.75181 16.4243
1.75283 16.3425
1.75386 16.2751
1.75488 16.3891
1.7559 16.4167
1.75693 16.3406
1.75795 16.2998
1.75898 16.3977
1.76 16.3606
1.76102 16.3901
1.76205 16.4176
1.76282 16.4186
1.76384 16.4499
1.76486 16.4167
1.76589 16.4338
1.76691 16.4556
1.76794 16.4537
1.76896 16.4509
1.76998 16.4651
1.77101 16.4756
1.77203 16.4832
1.77306 16.524
1.77382 16.4585
1.77485 16.4566
1.77587 16.5031
1.7769 16.4575
1.77792 16.4585
1.77894 16.4566
1.77997 16.3824
1.78099 16.4547
1.78202 16.4243
1.78304 16.3777
1.78406 16.4737
1.78483 16.4737
1.78586 16.4129
1.78688 16.4746
1.7879 16.4936
1.78893 16.41
1.78995 16.4746
1.79098 16.4509
1.792 16.4642
1.79302 16.4119
1.79405 16.391
1.79482 16.4528
1.79584 16.4509
1.79686 16.3748
1.79789 16.371
1.79891 16.3805
1.79994 16.4129
1.80096 16.3815
1.80198 16.3901
1.80301 16.3644
1.80403 16.3682
1.80506 16.2969
1.80582 16.295
1.80685 16.3235
1.80787 16.3121
1.8089 16.2475
1.80992 16.2523
1.81094 16.2542
1.81197 16.2342
1.81299 16.2257
1.81402 16.2789
1.81504 16.2808
1.81606 16.2551
1.81683 16.276
1.81786 16.3055
1.81888 16.2741
1.8199 16.2741
1.82093 16.2912
1.82195 16.3112
1.82298 16.2551
1.824 16.3416
1.82502 16.277
1.82605 16.2846
1.82682 16.3625
1.82784 16.3444
1.82886 16.334
1.82989 16.4043
1.83091 16.3539
1.83194 16.3691
1.83296 16.4404
1.83398 16.3977
1.83501 16.3644
1.83603 16.4015
1.83706 16.3663
1.83782 16.4119
1.83885 16.4005
1.83987 16.4243
1.8409 16.3891
1.84192 16.4214
1.84294 16.3853
1.84397 16.4328
1.84499 16.4471
1.84602 16.4062
1.84704 16.4594
1.84806 16.4813
1.84883 16.43
1.84986 16.4689
1.85088 16.4442
1.8519 16.4214
1.85293 16.4784
1.85395 16.4186
1.85498 16.4642
1.856 16.4347
1.85702 16.4613
1.85805 16.4518
1.85882 16.4385
1.85984 16.4129
1.86086 16.4262
1.86189 16.4319
1.86291 16.411
1.86394 16.3663
1.86496 16.3454
1.86598 16.3558
1.86701 16.3587
1.86803 16.2798
1.86906 16.3539
1.86982 16.3425
1.87085 16.3701
1.87187 16.315
1.8729 16.2722
1.87392 16.3691
1.87494 16.3226
1.87597 16.276
1.87699 16.3739
1.87802 16.3777
1.87904 16.3473
1.88006 16.3948
1.88083 16.3872
1.88186 16.3872
1.88288 16.3672
1.8839 16.3017
1.88493 16.3758
1.88595 16.3701
1.88698 16.391
1.888 16.3558
1.88902 16.4357
1.89005 16.3882
1.89082 16.3596
1.89184 16.4528
1.89286 16.4138
1.89389 16.4357
1.89491 16.4262
1.89594 16.4262
1.89696 16.4471
1.89798 16.4423
1.89901 16.4404
1.90003 16.3958
1.90106 16.4271
1.90182 16.4357
1.90285 16.486
1.90387 16.4414
1.9049 16.3606
1.90592 16.5402
1.90694 16.3625
1.90797 16.4081
1.90899 16.5221
1.91002 16.4328
1.91104 16.4547
1.91206 16.5516
1.91283 16.4727
1.91386 16.4927
1.91488 16.5107
1.9159 16.4509
1.91693 16.43
1.91795 16.4718
1.91898 16.4699
1.92 16.3967
1.92102 16.4186
1.92205 16.4072
1.92282 16.3863
1.92384 16.3977
1.92486 16.3672
1.92589 16.3796
1.92691 16.3568
1.92794 16.2922
1.92896 16.391
1.92998 16.3872
1.93101 16.3188
1.93203 16.392
1.93306 16.3824
1.93382 16.372
1.93485 16.3729
1.93587 16.3235
1.9369 16.3777
1.93792 16.3074
1.93894 16.3207
1.93997 16.2979
1.94099 16.3463
1.94202 16.277
1.94304 16.2228
1.94406 16.277
1.94483 16.3055
1.94586 16.2399
1.94688 16.181
1.9479 16.2931
1.94893 16.2276
1.94995 16.2171
1.95098 16.3406
1.952 16.2998
1.95302 16.2076
1.95405 16.238
1.95482 16.3178
1.95584 16.2399
1.95686 16.2827
1.95789 16.2295
1.95891 16.2751
1.95994 16.2855
1.96096 16.3007
1.96198 16.277
1.96301 16.3064
1.96403 16.3587
1.96506 16.3625
1.96582 16.3948
1.96685 16.468
1.96787 16.3948
1.9689 16.4737
1.96992 16.4879
1.97094 16.4366
1.97197 16.449
1.97299 16.4822
1.97402 16.4214
1.97504 16.4566
1.97581 16.4575
1.97683 16.4737
1.97786 16.4623
1.97888 16.4585
1.9799 16.4186
1.98093 16.4471
1.98195 16.5715
1.98298 16.4528
1.984 16.4756
1.98502 16.5497
1.98605 16.4775
1.98682 16.5145
1.98784 16.5221
1.98886 16.5297
1.98989 16.5098
1.99091 16.5411
1.99194 16.468
1.99296 16.4699
1.99398 16.5288
1.99501 16.4518
1.99603 16.4547
1.99706 16.5202
1.99782 16.4319
1.99885 16.4271
1.99987 16.4566
2.0009 16.486
2.00192 16.4718
2.00294 16.4385
2.00397 16.4205
2.00499 16.4509
2.00602 16.4784
2.00704 16.4024
2.00781 16.4575
2.00883 16.4822
2.00986 16.4433
2.01088 16.4195
2.0119 16.4442
2.01293 16.3882
2.01395 16.3663
2.01498 16.3558
2.016 16.352
2.01702 16.3948
2.01805 16.3397
2.01882 16.353
2.01984 16.3463
2.02086 16.3853
2.02189 16.3977
2.02291 16.3767
2.02394 16.3644
2.02496 16.3824
2.02598 16.3207
2.02701 16.4015
2.02803 16.4148
2.02906 16.4509
2.02982 16.3587
2.03085 16.4119
2.03187 16.4613
2.0329 16.3834
2.03392 16.4205
2.03494 16.3663
2.03597 16.392
2.03699 16.3824
2.03802 16.3036
2.03904 16.3501
2.03981 16.4053
2.04083 16.2941
2.04186 16.2456
2.04288 16.3492
2.0439 16.2561
2.04493 16.2627
2.04595 16.2076
2.04698 16.2076
2.048 16.2143
2.04902 16.2
2.05005 16.2133
2.05082 16.2456
2.05184 16.2551
2.05286 16.2979
2.05389 16.295
2.05491 16.277
2.05594 16.333
2.05696 16.3815
2.05798 16.2874
2.05901 16.3169
2.06003 16.4423
2.06106 16.4129
2.06182 16.4205
2.06285 16.4024
2.06387 16.4328
2.0649 16.4727
2.06592 16.4547
2.06694 16.4727
2.06797 16.5345
2.06899 16.4309
2.07002 16.4357
2.07104 16.4936
2.07181 16.4575
2.07283 16.4547
2.07386 16.3901
2.07488 16.4034
2.0759 16.4537
2.07693 16.4119
2.07795 16.4053
2.07898 16.4537
2.08 16.4395
2.08102 16.3986
2.08205 16.4585
2.08282 16.4566
2.08384 16.4138
2.08486 16.487
2.08589 16.4556
2.08691 16.3996
2.08794 16.4433
2.08896 16.4737
2.08998 16.4214
2.09101 16.4015
2.09203 16.4689
2.09306 16.3844
2.09382 16.4366
2.09485 16.4195
2.09587 16.4214
2.0969 16.449
2.09792 16.4518
2.09894 16.4053
2.09997 16.4328
2.10099 16.4737
2.10202 16.3691
2.10304 16.4395
2.10381 16.4167
2.10483 16.3216
2.10586 16.3901
2.10688 16.3691
2.1079 16.3748
2.10893 16.333
2.10995 16.3834
2.11098 16.3492
2.112 16.2893
2.11302 16.3786
2.11405 16.3786
2.11482 16.352
2.11584 16.3349
2.11686 16.3748
2.11789 16.4423
2.11891 16.3853
2.11994 16.3939
2.12096 16.4005
2.12198 16.4157
2.12301 16.3872
2.12403 16.4119
2.12506 16.3701
2.12582 16.4328
2.12685 16.392
2.12787 16.3568
2.1289 16.4727
2.12992 16.4357
2.13094 16.3064
2.13197 16.4281
2.13299 16.3986
2.13402 16.352
2.13504 16.4176
2.13581 16.3834
2.13683 16.2713
2.13786 16.4148
2.13888 16.4034
2.1399 16.3311
2.14093 16.3739
2.14195 16.4442
2.14298 16.3967
2.144 16.4623
2.14502 16.4414
2.14605 16.4176
2.14682 16.4803
2.14784 16.4509
2.14886 16.4119
2.14989 16.4176
2.15091 16.4224
2.15194 16.4081
2.15296 16.3463
2.15398 16.4053
2.15501 16.4157
2.15603 16.3729
2.15706 16.4015
2.15782 16.4423
2.15885 16.4357
2.15987 16.4214
2.1609 16.4281
2.16192 16.4917
2.16294 16.4138
2.16397 16.4138
2.16499 16.4699
2.16602 16.4556
2.16704 16.3834
2.16781 16.4404
2.16883 16.4395
2.16986 16.3482
2.17088 16.3767
2.1719 16.429
2.17293 16.3986
2.17395 16.3767
2.17498 16.4499
2.176 16.4081
2.17702 16.372
2.17805 16.4433
2.17882 16.4053
2.17984 16.4461
2.18086 16.3948
2.18189 16.352
2.18291 16.467
2.18394 16.3283
2.18496 16.3672
2.18598 16.3834
2.18701 16.3606
2.18803 16.3169
2.1888 16.4167
2.18982 16.371
2.19085 16.314
2.19187 16.4461
2.1929 16.371
2.19392 16.3093
2.19494 16.4138
2.19597 16.3691
2.19699 16.3939
2.19802 16.4319
2.19904 16.295
2.19981 16.2988
2.20083 16.4613
2.20186 16.3349
2.20288 16.3416
2.2039 16.4442
2.20493 16.3805
2.20595 16.4062
2.20698 16.4195
2.208 16.3691
2.20902 16.334
2.21005 16.4072
2.21082 16.3254
2.21184 16.3378
2.21286 16.3349
2.21389 16.3264
2.21491 16.2903
2.21594 16.3216
2.21696 16.4015
2.21798 16.3349
2.21901 16.4043
2.22003 16.3701
2.2208 16.3748
2.22182 16.411
2.22285 16.449
2.22387 16.4214
2.2249 16.429
2.22592 16.4461
2.22694 16.3767
2.22797 16.4081
2.22899 16.4385
2.23002 16.3634
2.23104 16.371
2.23181 16.3188
2.23283 16.3245
2.23386 16.3454
2.23488 16.3511
2.2359 16.4015
2.23693 16.3663
2.23795 16.3511
2.23898 16.3872
2.24 16.3653
2.24102 16.4243
2.24205 16.3758
2.24282 16.3577
2.24384 16.4851
2.24486 16.4129
2.24589 16.4081
2.24691 16.4214
2.24794 16.4328
2.24896 16.3882
2.24998 16.4357
2.25101 16.4699
2.25203 16.4224
2.2528 16.3986
2.25382 16.4414
2.25485 16.467
2.25587 16.4965
2.2569 16.4233
2.25792 16.4271
2.25894 16.5022
2.25997 16.3758
2.26099 16.4148
2.26202 16.4423
2.26304 16.41
2.26381 16.4841
2.26483 16.3882
2.26586 16.3986
2.26688 16.5326
2.2679 16.4518
2.26893 16.4224
2.26995 16.4974
2.27098 16.3767
2.272 16.4404
2.27302 16.5506
2.27405 16.4053
2.27482 16.4271
2.27584 16.4965
2.27686 16.3853
2.27789 16.4205
2.27891 16.3444
2.27994 16.3824
2.28096 16.3882
2.28198 16.4015
2.28301 16.3321
2.28403 16.2941
2.2848 16.3615
2.28582 16.3112
2.28685 16.3549
2.28787 16.2665
2.2889 16.3036
2.28992 16.3596
2.29094 16.2855
2.29197 16.2285
2.29299 16.4091
2.29402 16.3264
2.29504 16.2133
2.29581 16.3644
2.29683 16.3653
2.29786 16.314
2.29888 16.3596
2.2999 16.3901
2.30093 16.3549
2.30195 16.3577
2.30298 16.4328
2.304 16.3226
2.30502 16.3653
2.30605 16.4053
2.30682 16.3121
2.30784 16.3615
2.30886 16.3406
2.30989 16.2941
2.31091 16.3606
2.31194 16.4005
2.31296 16.3359
2.31398 16.3596
2.31501 16.41
2.31603 16.4195
2.3168 16.3958
2.31782 16.3929
2.31885 16.429
2.31987 16.4461
2.3209 16.4423
2.32192 16.4024
2.32294 16.4319
2.32397 16.4689
2.32499 16.3986
2.32602 16.4309
2.32704 16.4081
2.32781 16.3815
2.32883 16.4613
2.32986 16.4585
2.33088 16.3701
2.3319 16.3425
2.33293 16.4243
2.33395 16.4385
2.33498 16.3568
2.336 16.3986
2.33702 16.4395
2.33805 16.3254
2.33882 16.4366
2.33984 16.41
2.34086 16.3682
2.34189 16.4262
2.34291 16.3958
2.34394 16.3701
2.34496 16.4623
2.34598 16.4034
2.34701 16.4604
2.34803 16.4803
2.3488 16.4148
2.34982 16.4965
2.35085 16.487
2.35187 16.4366
2.3529 16.4262
2.35392 16.4803
2.35494 16.4376
2.35597 16.3387
2.35699 16.4452
2.35802 16.3102
2.35904 16.3653
2.35981 16.391
2.36083 16.4072
2.36186 16.3663
2.36288 16.4423
2.3639 16.4575
2.36493 16.4081
2.36595 16.4718
2.36698 16.4518
2.368 16.4727
2.36902 16.4813
2.37005 16.3996
2.37082 16.4908
2.37184 16.5031
2.37286 16.4433
2.37389 16.3539
2.37491 16.43
2.37594 16.4138
2.37696 16.3482
2.37798 16.3672
2.37901 16.3359
2.38003 16.3188
2.38106 16.391
2.38182 16.3663
2.38285 16.4195
2.38387 16.4338
2.3849 16.41
2.38592 16.3872
2.38694 16.3786
2.38797 16.3644
2.38899 16.3882
2.39002 16.3701
2.39104 16.2665
2.39206 16.3691
2.39283 16.2922
2.39386 16.2513
2.39488 16.2789
2.3959 16.258
2.39693 16.2171
2.39795 16.2741
2.39898 16.2238
2.4 16.1677
2.40102 16.3102
2.40205 16.1402
2.40282 16.2722
2.40384 16.2285
2.40486 16.276
2.40589 16.239
2.40691 16.2694
2.40794 16.2893
2.40896 16.3074
2.40998 16.3235
2.41101 16.3178
2.41203 16.372
2.41306 16.3473
2.41382 16.4167
2.41485 16.4243
2.41587 16.4357
2.4169 16.468
2.41792 16.4537
2.41894 16.4385
2.41997 16.4281
2.42099 16.4053
2.42202 16.4376
2.42304 16.4338
2.42406 16.5088
2.42483 16.4737
2.42586 16.4214
2.42688 16.4889
2.4279 16.4832
2.42893 16.4423
2.42995 16.487
2.43098 16.524
2.432 16.4756
2.43302 16.5212
2.43405 16.5164
2.43482 16.5164
2.43584 16.5155
2.43686 16.4879
2.43789 16.5145
2.43891 16.5297
2.43994 16.5373
2.44096 16.4756
2.44198 16.5031
2.44301 16.5126
2.44403 16.505
2.44506 16.4984
2.44582 16.4984
2.44685 16.4718
2.44787 16.5022
2.4489 16.4575
2.44992 16.4347
2.45094 16.4024
2.45197 16.43
2.45299 16.3425
2.45402 16.3967
2.45504 16.3863
2.45606 16.3397
2.45683 16.3891
2.45786 16.4357
2.45888 16.3653
2.4599 16.3748
2.46093 16.4081
2.46195 16.391
2.46298 16.4157
2.464 16.448
2.46502 16.3777
2.46605 16.2998
2.46682 16.3786
2.46784 16.3901
2.46886 16.3207
2.46989 16.3786
2.47091 16.371
2.47194 16.3188
2.47296 16.3482
2.47398 16.3824
2.47501 16.2903
2.47603 16.2874
2.47706 16.3577
2.47782 16.3207
2.47885 16.2988
2.47987 16.3378
2.4809 16.3283
2.48192 16.3102
2.48294 16.314
2.48397 16.3235
2.48499 16.3159
2.48602 16.4015
2.48704 16.3387
2.48806 16.3321
2.48883 16.4053
2.48986 16.3558
2.49088 16.2912
2.4919 16.3264
2.49293 16.3273
2.49395 16.3017
2.49498 16.2675
2.496 16.2998
2.49702 16.2399
2.49805 16.2912
2.49882 16.2722
2.49984 16.1725
2.50086 16.3444
2.50189 16.3292
2.50291 16.3254
2.50394 16.3273
2.50496 16.3568
2.50598 16.3302
2.50701 16.3492
2.50803 16.3036
2.50906 16.3045
2.50982 16.3207
2.51085 16.3197
2.51187 16.295
2.5129 16.3549
2.51392 16.353
2.51494 16.3188
2.51597 16.3055
2.51699 16.3986
2.51802 16.3891
2.51904 16.4214
2.52006 16.3882
2.52083 16.4461
2.52186 16.4547
2.52288 16.4328
2.5239 16.4556
2.52493 16.4851
2.52595 16.4784
2.52698 16.5031
2.528 16.3929
2.52902 16.4784
2.53005 16.4784
2.53082 16.505
2.53184 16.4281
2.53286 16.4129
2.53389 16.486
2.53491 16.4642
2.53594 16.4452
2.53696 16.4347
2.53798 16.4965
2.53901 16.5126
2.54003 16.4053
2.54106 16.4556
2.54182 16.4708
2.54285 16.4708
2.54387 16.4461
2.5449 16.4338
2.54592 16.5098
2.54694 16.5012
2.54797 16.4347
2.54899 16.486
2.55002 16.3958
2.55104 16.4718
2.55206 16.4186
2.55283 16.392
2.55386 16.4129
2.55488 16.3824
2.5559 16.4119
2.55693 16.4129
2.55795 16.3606
2.55898 16.4091
2.56 16.3977
2.56102 16.3815
2.56205 16.4043
2.56282 16.3691
2.56384 16.3615
2.56486 16.3444
2.56589 16.2228
2.56691 16.3416
2.56794 16.3663
2.56896 16.2751
2.56998 16.3292
2.57101 16.3302
2.57203 16.352
2.57306 16.295
2.57382 16.3045
2.57485 16.3758
2.57587 16.2827
2.5769 16.2931
2.57792 16.3901
2.57894 16.2333
2.57997 16.3663
2.58099 16.3406
2.58202 16.3378
2.58304 16.372
2.58406 16.3596
2.58483 16.3245
2.58586 16.3758
2.58688 16.3615
2.5879 16.3815
2.58893 16.3634
2.58995 16.3767
2.59098 16.3748
2.592 16.3758
2.59302 16.4528
2.59405 16.4357
2.59482 16.3492
2.59584 16.4594
2.59686 16.5212
2.59789 16.4727
2.59891 16.4461
2.59994 16.525
2.60096 16.4917
2.60198 16.4414
2.60301 16.5117
2.60403 16.5126
2.60506 16.468
2.60582 16.5107
2.60685 16.4851
2.60787 16.4746
2.6089 16.525
2.60992 16.5012
2.61094 16.4243
2.61197 16.5202
2.61299 16.5316
2.61402 16.4898
2.61504 16.4737
2.61581 16.5354
2.61683 16.4357
2.61786 16.4585
2.61888 16.4642
2.6199 16.4556
2.62093 16.4005
2.62195 16.4252
2.62298 16.3891
2.624 16.4157
2.62502 16.3606
2.62605 16.4043
2.62682 16.3986
2.62784 16.3349
2.62886 16.4129
2.62989 16.3863
2.63091 16.3786
2.63194 16.353
2.63296 16.3606
2.63398 16.3378
2.63501 16.3036
2.63603 16.3321
2.63706 16.2979
2.63782 16.2817
2.63885 16.3596
2.63987 16.2998
2.6409 16.2732
2.64192 16.2922
2.64294 16.3587
2.64397 16.296
2.64499 16.3501
2.64602 16.3273
2.64704 16.3492
2.64781 16.3644
2.64883 16.333
2.64986 16.3777
2.65088 16.3882
2.6519 16.3416
2.65293 16.3853
2.65395 16.3615
2.65498 16.3302
2.656 16.3245
2.65702 16.3368
2.65805 16.2703
2.65882 16.3349
2.65984 16.3321
2.66086 16.314
2.66189 16.3273
2.66291 16.3454
2.66394 16.3235
2.66496 16.3606
2.66598 16.4756
2.66701 16.3283
2.66803 16.3435
2.66906 16.4993
2.66982 16.4328
2.67085 16.3729
2.67187 16.5155
2.6729 16.4841
2.67392 16.3853
2.67494 16.4556
2.67597 16.4917
2.67699 16.4946
2.67802 16.4442
2.67904 16.4623
2.67981 16.5174
2.68083 16.4556
2.68186 16.3767
2.68288 16.4585
2.6839 16.3767
2.68493 16.3558
2.68595 16.3796
2.68698 16.315
2.688 16.3226
2.68902 16.41
2.69005 16.3064
2.69082 16.3359
2.69184 16.353
2.69286 16.353
2.69389 16.3568
2.69491 16.353
2.69594 16.3378
2.69696 16.3264
2.69798 16.352
2.69901 16.3853
2.70003 16.4186
2.70106 16.3549
2.70182 16.3653
2.70285 16.4224
2.70387 16.3074
2.7049 16.3777
2.70592 16.3691
2.70694 16.3948
2.70797 16.2836
2.70899 15.7724
2.71002 15.4997
2.71104 15.2375
2.71181 14.3595
2.71283 13.4036
2.71386 12.7242
2.71488 11.8006
2.7159 11.0357
2.71693 10.4124
2.71795 9.83847
2.71898 9.37383
2.72 8.95764
2.72102 8.61177
2.72205 8.33812
2.72282 8.11102
2.72384 7.90768
2.72486 7.66918
2.72589 7.59697
2.72691 7.40503
2.72794 7.21879
2.72896 7.11902
2.72998 7.05726
2.73101 6.83586
2.73203 6.67718
2.73306 6.64583
2.73382 6.5337
2.73485 6.38642
2.73587 6.2724
2.7369 6.16883
2.73792 6.15743
2.73894 5.97404
2.73997 5.90277
2.74099 5.83436
2.74202 5.7783
2.74304 5.67853
2.74381 5.57116
2.74483 5.49704
2.74586 5.53315
2.74688 5.45808
2.7479 5.34026
2.74893 5.35166
2.74995 5.32031
2.75098 5.22434
2.752 5.24429
2.75302 5.16733
2.75405 5.15022
2.75482 5.13407
2.75584 5.14072
2.75686 5.09891
2.75789 5.07041
2.75891 5.08371
2.75994 5.059
2.76096 5.03145
2.76198 5.00959
2.76301 5.04855
2.76403 5.0381
2.76506 5.0248
2.76582 5.06375
2.76685 5.07896
2.76787 5.04665
2.7689 5.02765
2.76992 5.10081
2.77094 5.13502
2.77197 5.07991
2.77299 5.07706
2.77402 5.21674
2.77504 5.15972
2.77581 5.10176
2.77683 5.17968
2.77786 5.27185
2.77888 5.23954
2.7799 5.23194
2.78093 5.34881
2.78195 5.42198
2.78298 5.38872
2.784 5.44003
2.78502 5.50274
2.78605 5.5341
2.78682 5.5417
2.78784 5.63577
2.78886 5.67378
2.78989 5.67283
2.79091 5.75264
2.79194 5.7954
2.79296 5.7555
2.79398 5.86097
2.79501 5.90563
2.79603 5.91608
2.79706 5.88662
2.79782 6.0054
2.79885 6.05956
2.79987 6.0396
2.8009 6.10327
2.80192 6.11467
2.80294 6.16883
2.80397 6.21064
2.80499 6.23249
2.80602 6.2933
2.80704 6.28475
2.80781 6.38167
2.80883 6.35222
2.80986 6.40258
2.81088 6.43583
2.8119 6.41588
2.81293 6.44438
2.81395 6.50045
2.81498 6.49284
2.816 6.47194
2.81702 6.59261
2.81805 6.59261
2.81882 6.67813
2.81984 6.60307
2.82086 6.69334
2.82189 6.66103
2.82291 6.66673
2.82394 6.71234
2.82496 6.72659
2.82598 6.70379
2.82701 6.73324
2.82803 6.73134
2.8288 6.71709
2.82982 6.7456
2.83085 6.65628
2.83187 6.60022
2.8329 6.64488
2.83392 6.66768
2.83494 6.57456
2.83597 6.53275
2.83699 6.56696
2.83802 6.4957
2.83904 6.46909
2.83981 6.5052
2.84083 6.42633
2.84186 6.41873
2.84288 6.40068
2.8439 6.33511
2.84493 6.38642
2.84595 6.27905
2.84698 6.2629
2.848 6.22299
2.84902 6.21254
2.85005 6.20114
2.85082 6.17548
2.85184 6.12797
2.85286 6.15838
2.85389 6.08806
2.85491 6.07951
2.85594 6.08711
2.85696 6.0491
2.85798 6.04625
2.85901 5.97974
2.86003 5.94268
2.8608 5.94553
2.86182 5.99874
2.86285 5.91133
2.86387 5.90087
2.8649 5.97214
2.86592 5.84576
2.86694 5.89612
2.86797 5.91418
2.86899 5.84576
2.87002 5.91228
2.87104 5.87522
2.87181 5.76595
2.87283 5.83531
2.87386 5.803
2.87488 5.78115
2.8759 5.7954
2.87693 5.76975
2.87795 5.765
2.87898 5.7935
2.88 5.7688
2.88102 5.76025
2.88205 5.7745
2.88282 5.77355
2.88384 5.82771
2.88486 5.82296
2.88589 5.73744
2.88691 5.82771
2.88794 5.82676
2.88896 5.82676
2.88998 5.82866
2.89101 5.81916
2.89203 5.81061
2.8928 5.83531
2.89382 5.89232
2.89485 5.7992
2.89587 5.80015
2.8969 5.82106
2.89792 5.94078
2.89894 5.82201
2.89997 6.15648
2.90099 6.95844
2.90202 7.7338
2.90304 8.19844
2.90381 8.56902
2.90483 9.17619
2.90586 9.714
2.90688 9.97245
2.9079 10.2822
2.90893 10.5948
2.90995 10.7222
2.91098 11.1402
2.912 11.8538
2.91302 12.1588
2.91405 12.4895
2.91482 12.8069
2.91584 13.0853
2.91686 13.2943
2.91789 13.4739
2.91891 13.7675
2.91994 13.93
2.92096 14.0089
2.92198 14.2227
2.92301 14.427
2.92403 14.5087
2.9248 14.6997
2.92582 14.8868
2.92685 14.9211
2.92787 15.1272
2.9289 15.3125
2.92992 15.4589
2.93094 15.5434
2.93197 15.7601
2.93299 15.9729
2.93402 16.0736
2.93504 16.1592
2.93581 16.3064
2.93683 16.4509
2.93786 16.544
2.93888 16.6694
2.9399 16.7274
2.94093 16.8129
2.94195 16.8984
2.94298 17.0542
2.944 16.8804
2.94502 17.0694
2.94605 17.001
2.94682 16.9326
2.94784 17.1825
2.94886 17.1303
2.94989 16.7891
2.95091 17.0029
2.95194 17.0257
2.95296 16.8975
2.95398 16.8813
2.95501 16.9678
2.95603 16.8005
2.9568 16.7692
2.95782 16.8081
2.95885 16.6371
2.95987 16.5459
2.9609 16.5801
2.96192 16.4746
2.96294 16.3577
2.96397 16.3254
2.96499 16.3207
2.96602 16.0793
2.96704 16.0698
2.96781 16.0641
2.96883 15.8503
2.96986 15.8247
2.97088 15.8541
2.9719 15.6071
2.97293 15.6033
2.97395 15.5463
2.97498 15.2356
2.976 15.2964
2.97702 15.361
2.97805 15.1672
2.97882 15.055
2.97984 15.1035
2.98086 15.0702
2.98189 14.7567
2.98291 14.8412
2.98394 14.8612
2.98496 14.7481
2.98598 14.7016
2.98701 14.6864
2.98803 14.6826
2.98906 14.616
2.98982 14.6132
2.99085 14.6769
2.99187 14.5619
2.9929 14.6588
2.99392 14.6293
2.99494 14.6065
2.99597 14.6835
2.99699 14.7215
2.99802 14.5704
2.99904 14.6046
3.00006 14.7586
3.00083 14.7538
3.00186 14.5894
3.00288 14.7472
3.0039 14.7529
3.00493 14.6873
3.00595 14.7177
3.00698 14.7377
3.008 14.7633
3.00902 14.7852
3.01005 14.826
3.01082 14.7899
3.01184 14.7966
3.01286 14.9895
3.01389 14.8365
3.01491 14.7985
3.01594 14.9971
3.01696 14.9866
3.01798 14.8802
3.01901 15.0322
3.02003 15.1025
3.02106 15.0237
3.02182 15.0446
3.02285 15.0607
3.02387 15.1054
3.0249 15.1044
3.02592 15.0978
3.02694 15.0987
3.02797 15.1947
3.02899 15.2603
3.03002 15.1453
3.03104 15.1672
3.03206 15.2679
3.03283 15.2242
3.03386 15.2308
3.03488 15.2479
3.0359 15.2888
3.03693 15.2631
3.03795 15.2232
3.03898 15.2289
3.04 15.2555
3.04102 15.2403
3.04205 15.2118
3.04282 15.2261
3.04384 15.284
3.04486 15.3467
3.04589 15.2014
3.04691 15.2223
3.04794 15.3458
3.04896 15.2555
3.04998 15.2717
3.05101 15.2945
3.05203 15.2669
3.05306 15.2223
3.05382 15.3125
3.05485 15.2299
3.05587 15.2631
3.0569 15.2631
3.05792 15.2441
3.05894 15.2394
3.05997 15.1244
3.06099 15.2736
3.06202 15.0579
3.06304 15.0161
3.06406 15.1833
3.06483 15.0987
3.06586 14.9125
3.06688 15.0037
3.0679 15.0731
3.06893 14.8659
3.06995 14.9173
3.07098 14.9952
3.072 14.923
3.07302 14.8754
3.07405 14.9562
3.07482 14.9287
3.07584 14.903
3.07686 15.0569
3.07789 14.8602
3.07891 14.8412
3.07994 15.0256
3.08096 14.9401
3.08198 14.9467
3.08301 14.9382
3.08403 14.9724
3.08506 14.9477
3.08582 15.0066
3.08685 15.0028
3.08787 14.9638
3.0889 14.9999
3.08992 14.9942
3.09094 14.941
3.09197 14.9866
3.09299 15.0655
3.09402 14.884
3.09504 14.942
3.09606 15.0408
3.09683 14.9895
3.09786 15.0237
3.09888 14.9619
3.0999 15.0503
3.10093 15.0683
3.10195 15.0845
3.10298 15.1653
3.104 15.1025
3.10502 15.0826
3.10605 15.1253
3.10682 15.1415
3.10784 15.0579
3.10886 15.1852
3.10989 15.0854
3.11091 15.0731
3.11194 15.1814
3.11296 15.1092
3.11398 15.1158
3.11501 15.1966
3.11603 15.1263
3.11706 15.1158
3.11782 15.1833
3.11885 15.094
3.11987 15.0398
3.1209 15.1491
3.12192 15.1063
3.12294 15.1377
3.12397 15.2109
3.12499 15.2802
3.12602 15.0208
3.12704 15.074
3.12806 15.2479
3.12883 15.0769
3.12986 15.055
3.13088 15.1529
3.1319 15.0398
3.13293 15.0987
3.13395 15.1377
3.13498 15.1101
3.136 15.1263
3.13702 15.0303
3.13805 15.1291
3.13882 15.1139
3.13984 15.0835
3.14086 15.2061
3.14189 14.9838
3.14291 14.9847
3.14394 15.1082
3.14496 14.9857
3.14598 15.0047
3.14701 15.0151
3.14803 14.9106
3.14906 15.0028
3.14982 15.0189
3.15085 15.0246
3.15187 14.9999
3.1529 15.0835
3.15392 15.0664
3.15494 15.0294
3.15597 15.0892
3.15699 15.1795
3.15802 15.0104
3.15904 15.0284
3.16006 15.2479
3.16083 15.0797
3.16186 15.0512
3.16288 15.0759
3.1639 15.0655
3.16493 15.0294
3.16595 14.9942
3.16698 15.0921
3.168 14.9657
3.16902 14.9838
3.17005 15.0883
3.17082 15.0066
3.17184 15.0816
3.17286 15.2213
3.17389 14.999
3.17491 14.9743
3.17594 15.1653
3.17696 15.056
3.17798 15.0398
3.17901 15.0769
3.18003 15.0313
3.18106 15.0531
3.18182 15.0294
3.18285 15.0075
3.18387 15.1282
3.1849 15.0037
3.18592 15.055
3.18694 15.1206
3.18797 15.1177
3.18899 15.2755
3.19002 15.0816
3.19104 15.0949
3.19181 15.266
3.19283 15.1738
3.19386 15.1624
3.19488 15.2128
3.1959 15.2223
3.19693 15.1862
3.19795 15.1434
3.19898 15.1881
3.2 15.2004
3.20102 15.1206
3.20205 15.093
3.20282 15.1405
3.20384 15.0959
3.20486 15.246
3.20589 15.0408
3.20691 15.0037
3.20794 15.1386
3.20896 15.1291
3.20998 15.1006
3.21101 15.0921
3.21203 15.1415
3.21306 15.1225
3.21382 15.0978
3.21485 15.1358
3.21587 15.112
3.2169 15.1386
3.21792 15.0655
3.21894 15.113
3.21997 15.132
3.22099 15.2023
3.22202 14.9477
3.22304 14.9904
3.22381 15.1006
3.22483 14.9315
3.22586 14.9638
3.22688 14.9534
3.2279 14.9467
3.22893 14.9296
3.22995 14.9562
3.23098 14.9325
3.232 14.9401
3.23302 14.942
3.23405 14.961
3.23482 14.9638
3.23584 15.0028
3.23686 15.1434
3.23789 14.8821
3.23891 14.9344
3.23994 15.0759
3.24096 15.0493
3.24198 14.9904
3.24301 14.9543
3.24403 15.0474
3.24506 14.9838
3.24582 14.8906
3.24685 14.9714
3.24787 14.9629
3.2489 14.9334
3.24992 14.9629
3.25094 15.0037
3.25197 14.9344
3.25299 15.1301
3.25402 14.9135
3.25504 14.9448
3.25581 15.2071
3.25683 15.0294
3.25786 14.9553
3.25888 15.3971
3.2599 15.3505
3.26093 13.6858
3.26195 13.2202
3.26298 12.939
3.264 11.7094
3.26502 10.7915
3.26605 10.4532
3.26682 9.84512
3.26784 9.20659
3.26886 8.80561
3.26989 8.5082
3.27091 8.24215
3.27194 8.02836
3.27296 7.80031
3.27398 7.61027
3.27501 7.52285
3.27603 7.32901
3.27706 7.24255
3.27782 7.10762
3.27885 6.9974
3.27987 6.85677
3.2809 6.71994
3.28192 6.65913
3.28294 6.53655
3.28397 6.36077
3.28499 6.33321
3.28602 6.29045
3.28704 6.09281
3.28781 5.97214
3.28883 5.94173
3.28986 5.77355
3.29088 5.75454
3.2919 5.68328
3.29293 5.61202
3.29395 5.51035
3.29498 5.48659
3.296 5.41248
3.29702 5.34596
3.29805 5.31556
3.29882 5.30225
3.29984 5.35831
3.30086 5.15402
3.30189 5.12932
3.30291 5.34596
3.30394 5.21103
3.30496 5.08086
3.30598 5.10556
3.30701 5.22529
3.30803 5.07991
3.30906 5.11316
3.30982 5.17113
3.31085 5.10651
3.31187 5.04
3.3129 5.07041
3.31392 5.08181
3.31494 5.11316
3.31597 5.0381
3.31699 5.0191
3.31802 5.10841
3.31904 5.11412
3.31981 5.07041
3.32083 5.09416
3.32186 5.06661
3.32288 5.12552
3.3239 5.11602
3.32493 5.08941
3.32595 5.14167
3.32698 5.15212
3.328 5.18348
3.32902 5.18728
3.33005 5.25379
3.33082 5.22054
3.33184 5.24524
3.33286 5.32696
3.33389 5.32221
3.33491 5.33646
3.33594 5.40297
3.33696 5.44193
3.33798 5.44193
3.33901 5.48754
3.34003 5.536
3.34106 5.60251
3.34182 5.62912
3.34285 5.66998
3.34387 5.73364
3.3449 5.7935
3.34592 8.264
3.34694 8.4759
3.34797 7.36797
3.34899 7.33281
3.35002 8.11862
3.35104 8.17849
3.35181 7.51145
3.35283 6.43108
3.35386 8.07492
3.35488 9.01656
3.3559 8.23455
3.35693 9.59617
3.35795 10.6452
3.35898 9.9753
3.36 8.7239
3.36102 9.16954
3.36205 10.7107
3.36282 10.1302
3.36384 9.4584
3.36486 10.3326
3.36589 10.9321
3.36691 10.0105
3.36794 9.97435
3.36896 11.1687
3.36998 10.7763
3.37101 11.2115
3.37203 11.5688
3.37306 10.5663
3.37382 9.0061
3.37485 11.4652


==> data/org-example-building-1-floor-4-room-481-temp-x.coap-1.singlehop.producer.TX.csv <==
0 17.7526
0.001024 17.6206
0.002048 17.707
0.003072 17.5398
0.004096 17.2813
0.00512 17.3127
0.006144 17.1825
0.007168 16.9393
0.008192 16.8699
0.00896 16.6542
0.009984 16.5364
0.011008 16.4366
0.012032 16.2019
0.013056 16.1278
0.01408 16.029
0.015104 15.9919
0.016128 15.6337
0.017152 15.6052
0.018176 15.5748
0.018944 15.3981
0.019968 15.3363
0.020992 15.2669
0.022016 15.1358
0.02304 15.1063
0.024064 15.0085
0.025088 14.8336
0.026112 14.7975
0.027136 14.7899
0.02816 14.6559
0.029184 14.6322
0.029952 14.6103
0.030976 14.5818
0.032 14.2331
0.033024 14.2531
0.034048 14.4365
0.035072 14.2569
0.036096 14.1381
0.03712 14.1932
0.038144 14.1229
0.039168 13.988
0.040192 14.0165
0.04096 14.0003
0.041984 13.9243
0.043008 13.9281
0.044032 13.9471
0.045056 13.9766
0.04608 13.9281
0.047104 14.0526
0.048128 13.9405
0.049152 13.9623
0.050176 14.0877
0.050944 14.1172
0.051968 14.0003
0.052992 14.1286
0.054016 14.2208
0.05504 14.1428
0.056064 14.1885
0.057088 14.3338
0.058112 14.273
0.059136 14.3367
0.06016 14.3538
0.061184 14.4631
0.061952 14.4498
0.062976 14.7073
0.064 14.5296
0.065024 14.503
0.066048 14.7719
0.067072 14.7187
0.068096 14.6959
0.06912 14.7605
0.070144 14.8232
0.071168 14.8127
0.072192 14.8156
0.07296 14.9496
0.073984 14.9059
0.075008 14.9116
0.076032 14.883
0.077056 14.9648
0.07808 14.9296
0.079104 15.1044
0.080128 14.9828
0.081152 14.8897
0.082176 15.074
0.082944 15.0854
0.083968 14.9819
0.084992 15.0161
0.086016 15.1016
0.08704 15.093
0.088064 15.0493
0.089088 15.0284
0.090112 15.0778
0.091136 15.0484
0.09216 15.0151
0.093184 15.0151
0.094208 14.9752
0.094976 15.1567
0.096 14.9496
0.097024 14.942
0.098048 15.1539
0.099072 15.0398
0.100096 14.8165
0.10112 15.018
0.102144 15.0892
0.103168 14.903
0.104192 14.9885
0.10496 15.0436
0.105984 14.923
0.107008 14.9106
0.108032 14.9296
0.109056 14.9591
0.11008 14.9325
0.111104 15.0284
0.112128 14.9144
0.113152 14.8175
0.114176 14.9771
0.1152 14.9809
0.115968 14.8156
0.116992 14.9144
0.118016 14.9192
0.11904 14.8089
0.120064 14.865
0.121088 14.8545
0.122112 14.7462
0.123136 14.694
0.12416 14.7519
0.125184 14.6645
0.126208 14.6588
0.126976 14.808
0.128 14.5277
0.129024 14.4897
0.130048 14.7614
0.131072 14.5923
0.132096 14.5125
0.13312 14.655
0.134144 14.7329
0.135168 14.5885
0.136192 14.6512
0.13696 14.7253
0.137984 14.7339
0.139008 14.6626
0.140032 14.7301
0.141056 14.7538
0.14208 14.7168
0.143104 14.8222
0.144128 14.769
0.145152 14.5989
0.146176 14.7738
0.1472 14.7614
0.147968 14.6075
0.148992 14.7367
0.150016 14.7472
0.15104 14.6521
0.152064 14.7168
0.153088 14.7795
0.154112 14.7776
0.155136 14.6579
0.15616 14.7633
0.157184 14.7434
0.158208 14.769
0.158976 14.9078
0.16 14.7073
0.161024 14.6788
0.162048 14.9287
0.163072 14.7595
0.164096 14.7339
0.16512 14.8251
0.166144 14.7861
0.167168 14.7871
0.168192 14.7852
0.16896 14.8042
0.169984 14.8222
0.171008 14.7766
0.172032 14.8232
0.173056 14.8308
0.17408 14.8061
0.175104 14.9429
0.176128 14.7842
0.177152 14.7196
0.178176 14.9201
0.1792 14.8203
0.179968 14.789
0.180992 14.8498
0.182016 14.8308
0.18304 14.7491
0.184064 14.7643
0.185088 14.7719
0.186112 14.751
0.187136 14.7035
0.18816 14.6864
0.189184 14.713
0.190208 14.713
0.190976 14.8574
0.192 14.6122
0.193024 14.6027
0.194048 14.8878
0.195072 14.7434
0.196096 14.6445
0.19712 14.7738
0.198144 14.7804
0.199168 14.694
0.200192 14.7177
0.20096 14.7671
0.201984 14.6521
0.203008 14.7082
0.204032 14.731
0.205056 14.7472
0.20608 14.6883
0.207104 14.7975
0.208128 14.7614
0.209152 14.6873
0.210176 14.8146
0.2112 14.7766
0.211968 14.7453
0.212992 14.7985
0.214016 14.7719
0.21504 14.7633
0.216064 14.7766
0.217088 14.7766
0.218112 14.6978
0.219136 14.7491
0.22016 14.7823
0.221184 14.7234
0.221952 14.6902
0.222976 14.8773
0.224 14.6712
0.225024 14.5334
0.226048 14.845
0.227072 14.904
0.228096 14.6331
0.22912 14.7253
0.230144 14.8992
0.231168 14.7491
0.232192 14.7491
0.23296 14.8393
0.233984 14.6873
0.235008 14.7462
0.236032 14.8156
0.237056 14.7576
0.23808 14.6959
0.239104 14.9192
0.240128 14.7443
0.241152 14.7073
0.242176 14.8194
0.2432 14.7861
0.243968 14.7586
0.244992 14.77
0.246016 14.7899
0.24704 14.7329
0.248064 14.7358
0.249088 14.788
0.250112 14.7092
0.251136 14.7063
0.25216 14.7519
0.253184 14.6816
0.253952 14.7149
0.254976 14.8707
0.256 14.6274
0.257024 14.6636
0.258048 14.8526
0.259072 14.7339
0.260096 14.7044
0.26112 14.8659
0.262144 14.8051
0.263168 14.7491
0.264192 14.8327
0.26496 14.8621
0.265984 14.7966
0.267008 14.7776
0.268032 14.8355
0.269056 14.7662
0.27008 14.7443
0.271104 14.9125
0.272128 14.7909
0.273152 14.713
0.274176 14.8336
0.2752 14.8517
0.275968 14.7462
0.276992 14.8346
0.278016 14.8488
0.27904 14.8526
0.280064 14.8241
0.281088 14.7975
0.282112 14.8194
0.283136 14.8431
0.28416 14.845
0.285184 14.8061
0.285952 14.7985
0.286976 14.9486
0.288 14.8127
0.289024 14.7491
0.290048 14.9239
0.291072 14.8403
0.292096 14.7149
0.29312 14.7776
0.294144 14.8469
0.295168 14.769
0.296192 14.6816
0.29696 14.7234
0.297984 14.7567
0.299008 14.7709
0.300032 14.6598
0.301056 14.6883
0.30208 14.6949
0.303104 14.7975
0.304128 14.6816
0.305152 14.6113
0.306176 14.8384
0.3072 14.7415
0.307968 14.674
0.308992 14.77
0.310016 14.7709
0.31104 14.7348
0.312064 14.7481
0.313088 14.6769
0.314112 14.7139
0.315136 14.7415
0.31616 14.7747
0.317184 14.7282
0.317952 14.7367
0.318976 14.9087
0.32 14.7196
0.321024 14.6683
0.322048 14.8773
0.323072 14.8061
0.324096 14.7149
0.32512 14.7975
0.326144 14.8289
0.327168 14.77
0.328192 14.7443
0.32896 14.7595
0.329984 14.7757
0.331008 14.7472
0.332032 14.7177
0.333056 14.7947
0.33408 14.826
0.335104 14.7757
0.336128 14.7586
0.337152 14.6645
0.338176 14.846
0.3392 14.8175
0.339968 14.6902
0.340992 14.732
0.342016 14.7909
0.34304 14.6217
0.344064 14.6788
0.345088 14.6997
0.346112 14.6274
0.347136 14.6864
0.34816 14.675
0.349184 14.6474
0.349952 14.6788
0.350976 14.8251
0.352 14.5942
0.353024 14.5381
0.354048 14.8327
0.355072 14.6721
0.356096 14.5771
0.35712 14.7966
0.358144 14.7196
0.359168 14.6674
0.360192 14.6902
0.36096 14.7709
0.361984 14.6797
0.363008 14.7557
0.364032 14.7624
0.365056 14.7491
0.36608 14.7833
0.367104 14.9001
0.368128 14.7595
0.369152 14.7339
0.370176 14.8944
0.3712 14.902
0.371968 14.7728
0.372992 14.8697
0.374016 14.9078
0.37504 14.8099
0.376064 14.7244
0.377088 14.923
0.378112 14.8146
0.379136 14.7643
0.38016 14.8165
0.381184 14.8859
0.381952 14.7481
0.382976 14.9458
0.384 14.7975
0.385024 14.6845
0.386048 14.8602
0.387072 14.8906
0.388096 14.6702
0.38912 14.8061
0.390144 14.8422
0.391168 14.732
0.392192 14.7158
0.39296 14.8355
0.393984 14.7823
0.395008 14.75
0.396032 14.7747
0.397056 14.8156
0.39808 14.7747
0.399104 14.8498
0.400128 14.7709
0.401152 14.6122
0.402176 14.8089
0.4032 14.8013
0.403968 14.6132
0.404992 14.7339
0.406016 14.751
0.40704 14.6455
0.408064 14.6598
0.409088 14.7196
0.410112 14.6997
0.411136 14.6854
0.41216 14.6835
0.413184 14.7291
0.413952 14.7291
0.414976 14.7985
0.416 14.731
0.417024 14.6122
0.418048 14.8232
0.419072 14.7985
0.420096 14.6312
0.42112 14.7956
0.422144 14.8051
0.423168 14.7434
0.424192 14.8308
0.42496 14.9239
0.425984 14.8745
0.427008 14.8868
0.428032 14.9125
0.429056 14.8441
0.43008 14.9344
0.431104 15.0968
0.432128 14.8868
0.433152 14.8355
0.434176 15.0522
0.4352 14.9429
0.435968 14.864
0.436992 14.923
0.438016 14.8697
0.43904 14.8146
0.440064 14.8536
0.441088 14.788
0.442112 14.8745
0.443136 14.7852
0.44416 14.7567
0.445184 14.8013
0.445952 14.7491
0.446976 14.8735
0.448 14.7339
0.449024 14.655
0.450048 14.7909
0.451072 14.731
0.452096 14.6987
0.45312 14.6645
0.454144 14.6778
0.455168 14.6284
0.456192 14.6645
0.45696 14.6255
0.457984 14.693
0.459008 14.6949
0.460032 14.5999
0.461056 14.6426
0.46208 14.7006
0.463104 14.8146
0.464128 14.6493
0.465152 14.6902
0.466176 14.8051
0.4672 14.7016
0.467968 14.7595
0.468992 14.8013
0.470016 14.8023
0.47104 14.6702
0.472064 14.7766
0.473088 14.8061
0.474112 14.7586
0.475136 14.7443
0.47616 14.7025
0.477184 14.7396
0.477952 14.7177
0.478976 14.8004
0.48 14.7082
0.481024 14.6312
0.482048 14.7576
0.483072 14.7842
0.484096 14.6902
0.48512 14.7842
0.486144 14.7443
0.487168 14.7833
0.488192 14.7956
0.48896 14.731
0.489984 14.7377
0.491008 14.769
0.492032 14.7567
0.493056 14.7548
0.49408 14.7985
0.495104 14.8013
0.496128 14.6683
0.497152 14.7538
0.498176 14.8393
0.498944 14.7282
0.499968 14.7681
0.500992 14.8602
0.502016 14.7766
0.50304 14.7871
0.504064 14.8146
0.505088 14.8156
0.506112 14.7491
0.507136 14.8127
0.50816 14.8232
0.509184 14.7833
0.509952 14.7624
0.510976 14.8213
0.512 14.694
0.513024 14.6198
0.514048 14.8574
0.515072 14.7253
0.516096 14.6712
0.51712 14.7472
0.518144 14.6835
0.519168 14.7339
0.520192 14.7348
0.52096 14.713
0.521984 14.6797
0.523008 14.7966
0.524032 14.7139
0.525056 14.6693
0.52608 14.731
0.527104 14.9087
0.528128 14.6303
0.529152 14.6274
0.530176 14.8279
0.530944 14.7282
0.531968 14.6902
0.532992 14.8175
0.534016 14.6502
0.53504 14.7538
0.536064 14.7519
0.537088 14.7329
0.538112 14.7282
0.539136 14.7377
0.54016 14.7795
0.541184 14.7624
0.541952 14.7681
0.542976 14.923
0.544 14.7842
0.545024 14.713
0.546048 14.9695
0.547072 14.8526
0.548096 14.7852
0.54912 14.9135
0.550144 14.8403
0.551168 14.7899
0.552192 14.8536
0.55296 14.8526
0.553984 14.807
0.555008 14.7909
0.556032 14.7861
0.557056 14.7975
0.55808 14.7728
0.559104 14.8925
0.560128 14.6921
0.561152 14.6997
0.562176 14.8089
0.562944 14.7757
0.563968 14.7757
0.564992 14.8013
0.566016 14.7814
0.56704 14.789
0.568064 14.8004
0.569088 14.7928
0.570112 14.7491
0.571136 14.7253
0.57216 14.7092
0.573184 14.7595
0.573952 14.7301
0.574976 14.8412
0.576 14.6854
0.577024 14.6284
0.578048 14.9011
0.579072 14.8251
0.580096 14.6731
0.58112 14.8526
0.582144 14.8099
0.583168 14.7548
0.584192 14.9144
0.58496 14.8013
0.585984 14.808
0.587008 14.8992
0.588032 14.8469
0.589056 14.7918
0.59008 14.8327
0.591104 14.9458
0.592128 14.7358
0.593152 14.694
0.594176 14.8194
0.594944 14.8241
0.595968 14.7481
0.596992 14.7367
0.598016 14.8089
0.59904 14.7709
0.600064 14.789
0.601088 14.7766
0.602112 14.6769
0.603136 14.7263
0.60416 14.7035
0.605184 14.6502
0.605952 14.6911
0.606976 14.7491
0.608 14.5913
0.609024 14.5609
0.610048 14.6997
0.611072 14.6892
0.612096 14.5818
0.61312 14.6246
0.614144 14.7462
0.615168 14.654
0.616192 14.7424
0.61696 14.7605
0.617984 14.6617
0.619008 14.7842
0.620032 14.8384
0.621056 14.7044
0.62208 14.7985
0.623104 15.0113
0.624128 14.7624
0.625152 14.7092
0.626176 14.9201
0.626944 14.8336
0.627968 14.7196
0.628992 14.8194
0.630016 14.8127
0.63104 14.7215
0.632064 14.8403
0.633088 14.7728
0.634112 14.7054
0.635136 14.8479
0.63616 14.8222
0.637184 14.7367
0.637952 14.8707
0.638976 14.9762
0.64 14.7101
0.641024 14.7861
0.642048 14.9211
0.643072 14.8308
0.644096 14.7415
0.64512 14.8099
0.646144 14.8678
0.647168 14.7215
0.648192 14.7396
0.64896 14.7633
0.649984 14.731
0.651008 14.7016
0.652032 14.7044
0.653056 14.6949
0.65408 14.6854
0.655104 14.7519
0.656128 14.6369
0.657152 14.5695
0.658176 14.7111
0.658944 14.6521
0.659968 14.5932
0.660992 14.6892
0.662016 14.6664
0.66304 14.6911
0.664064 14.7339
0.665088 14.6978
0.666112 14.6978
0.667136 14.7586
0.66816 14.7063
0.669184 14.7367
0.669952 14.7462
0.670976 14.8431
0.672 14.7272
0.673024 14.6579
0.674048 14.8783
0.675072 14.7956
0.676096 14.675
0.67712 14.8612
0.678144 14.8089
0.679168 14.7738
0.680192 14.8403
0.68096 14.8165
0.681984 14.7842
0.683008 14.8954
0.684032 14.8004
0.685056 14.8203
0.68608 14.846
0.687104 14.9714
0.688128 14.7947
0.689152 14.7348
0.690176 14.9477
0.690944 14.8659
0.691968 14.7016
0.692992 14.8697
0.694016 14.8374
0.69504 14.8156
0.696064 14.846
0.697088 14.8137
0.698112 14.8298
0.699136 14.7985
0.70016 14.8023
0.701184 14.8355
0.702208 14.7624
0.702976 14.8555
0.704 14.8146
0.705024 14.6816
0.706048 14.827
0.707072 14.865
0.708096 14.6132
0.70912 14.7215
0.710144 14.7871
0.711168 14.7082
0.712192 14.5932
0.71296 14.7035
0.713984 14.7386
0.715008 14.7082
0.716032 14.6512
0.717056 14.7481
0.71808 14.7415
0.719104 14.8042
0.720128 14.7263
0.721152 14.7054
0.722176 14.8279
0.7232 14.7576
0.723968 14.675
0.724992 14.7947
0.726016 14.7738
0.72704 14.693
0.728064 14.7605
0.729088 14.713
0.730112 14.6731
0.731136 14.7785
0.73216 14.6683
0.733184 14.7149
0.734208 14.7453
0.734976 14.8479
0.736 14.6056
0.737024 14.6987
0.738048 14.8792
0.739072 14.6968
0.740096 14.675
0.74112 14.7918
0.742144 14.7481
0.743168 14.6037
0.744192 14.6997
0.74496 14.7386
0.745984 14.6598
0.747008 14.6778
0.748032 14.6674
0.749056 14.732
0.75008 14.6455
0.751104 14.7206
0.752128 14.7405
0.753152 14.5761
0.754176 14.6778
0.7552 14.7348
0.755968 14.7073
0.756992 14.6455
0.758016 14.7111
0.75904 14.6978
0.760064 14.7595
0.761088 14.7244
0.762112 14.7605
0.763136 14.7709
0.76416 14.8127
0.765184 14.807
0.766208 14.8374
0.766976 14.9914
0.768 14.8175
0.769024 14.8498
0.770048 15.0265
0.771072 14.864
0.772096 14.8621
0.77312 14.9486
0.774144 14.9182
0.775168 14.8365
0.776192 14.922
0.77696 14.8517
0.777984 14.8127
0.779008 14.8564
0.780032 14.8393
0.781056 14.8051
0.78208 14.8184
0.783104 14.9486
0.784128 14.7614
0.785152 14.6455
0.786176 14.9068
0.7872 14.7776
0.787968 14.7063
0.788992 14.864
0.790016 14.8156
0.79104 14.7823
0.792064 14.8384
0.793088 14.7586
0.794112 14.7234
0.795136 14.7443
0.79616 14.7472
0.797184 14.6873
0.798208 14.731
0.798976 14.8602
0.8 14.6312
0.801024 14.6103
0.802048 14.8697
0.803072 14.6778
0.804096 14.6198
0.80512 14.7538
0.806144 14.6835
0.807168 14.6883
0.808192 14.7234
0.80896 14.6626
0.809984 14.6598
0.811008 14.6398
0.812032 14.7016
0.813056 14.6636
0.81408 14.6322
0.815104 14.826
0.816128 14.5723
0.817152 14.5904
0.818176 14.8156
0.8192 14.6826
0.819968 14.578
0.820992 14.789
0.822016 14.7861
0.82304 14.6778
0.824064 14.7662
0.825088 14.8241
0.826112 14.7329
0.827136 14.7918
0.82816 14.8232
0.829184 14.7548
0.830208 14.7263
0.830976 14.9049
0.832 14.864
0.833024 14.6179
0.834048 14.8156
0.835072 14.9144
0.836096 14.7301
0.83712 14.8564
0.838144 14.9182
0.839168 14.7814
0.840192 14.8279
0.84096 14.8925
0.841984 14.7871
0.843008 14.8241
0.844032 14.8764
0.845056 14.7975
0.84608 14.8213
0.847104 14.9857
0.848128 14.7462
0.849152 14.7529
0.850176 14.8241
0.8512 14.8441
0.851968 14.7861
0.852992 14.8564
0.854016 14.8118
0.85504 14.7928
0.856064 14.8023
0.857088 14.7966
0.858112 14.7538
0.859136 14.7937
0.86016 14.7291
0.861184 14.7386
0.861952 14.7709
0.862976 14.9249
0.864 14.7671
0.865024 14.6978
0.866048 14.8925
0.867072 14.865
0.868096 14.7519
0.86912 14.8688
0.870144 14.8612
0.871168 14.807
0.872192 14.8004
0.87296 14.8317
0.873984 14.7719
0.875008 14.7595
0.876032 14.7985
0.877056 14.7852
0.87808 14.75
0.879104 14.8745
0.880128 14.6864
0.881152 14.6246
0.882176 14.7747
0.8832 14.7263
0.883968 14.6341
0.884992 14.6702
0.886016 14.732
0.88704 14.6559
0.888064 14.6483
0.889088 14.6873
0.890112 14.6369
0.891136 14.7358
0.89216 14.7044
0.893184 14.6674
0.893952 14.7111
0.894976 14.8963
0.896 14.7111
0.897024 14.617
0.898048 14.8289
0.899072 14.8061
0.900096 14.6598
0.90112 14.7348
0.902144 14.7852
0.903168 14.6816
0.904192 14.7339
0.90496 14.7177
0.905984 14.6464
0.907008 14.7263
0.908032 14.6949
0.909056 14.6617
0.91008 14.7415
0.911104 14.7567
0.912128 14.6626
0.913152 14.6388
0.914176 14.7947
0.9152 14.7415
0.915968 14.7358
0.916992 14.7795
0.918016 14.8355
0.91904 14.7795
0.920064 14.8032
0.921088 14.8621
0.922112 14.8127
0.923136 14.7994
0.92416 14.8517
0.925184 14.8583
0.925952 14.8393
0.926976 14.9923
0.928 14.8137
0.929024 14.7044
0.930048 14.9971
0.931072 14.8944
0.932096 14.8042
0.93312 14.8536
0.934144 14.8422
0.935168 14.827
0.936192 14.8023
0.93696 14.826
0.937984 14.8393
0.939008 14.8374
0.940032 14.7966
0.941056 14.788
0.94208 14.8222
0.943104 14.9097
0.944128 14.7073
0.945152 14.6674
0.946176 14.9001
0.9472 14.8032
0.947968 14.7272
0.948992 14.8232
0.950016 14.807
0.95104 14.7215
0.952064 14.7358
0.953088 14.7529
0.954112 14.7329
0.955136 14.6902
0.95616 14.6693
0.957184 14.7301
0.957952 14.7168
0.958976 14.769
0.96 14.7044
0.961024 14.6712
0.962048 14.7985
0.963072 14.7766
0.964096 14.6483
0.96512 14.7842
0.966144 14.8384
0.967168 14.7244
0.968192 14.7453
0.96896 14.8042
0.969984 14.7586
0.971008 14.7225
0.972032 14.8089
0.973056 14.7947
0.97408 14.7301
0.975104 14.8745
0.976128 14.6845
0.977152 14.674
0.978176 14.8222
0.9792 14.7282
0.979968 14.6721
0.980992 14.7149
0.982016 14.7301
0.98304 14.6683
0.984064 14.6816
0.985088 14.6816
0.986112 14.6721
0.987136 14.6854
0.98816 14.7348
0.989184 14.7082
0.989952 14.7215
0.990976 14.904
0.992 14.6322
0.993024 14.6598
0.994048 14.9344
0.995072 14.8289
0.996096 14.6902
0.99712 14.7728
0.998144 14.8127
0.999168 14.6959
1.00019 14.7833
1.00096 14.8032
1.00198 14.7728
1.00301 14.7624
1.00403 14.8412
1.00506 14.788
1.00608 14.8137
1.0071 14.9477
1.00813 14.751
1.00915 14.7671
1.01018 14.9125
1.0112 14.8773
1.01197 14.8935
1.01299 14.8783
1.01402 14.8593
1.01504 14.904
1.01606 14.8935
1.01709 14.8042
1.01811 14.8602
1.01914 14.9249
1.02016 14.7785
1.02118 14.8545
1.02195 14.8431
1.02298 14.9163
1.024 14.7348
1.02502 14.713
1.02605 14.9011
1.02707 14.7966
1.0281 14.6588
1.02912 14.7956
1.03014 14.7453
1.03117 14.6788
1.03219 14.7177
1.03296 14.713
1.03398 14.6217
1.03501 14.6588
1.03603 14.6464
1.03706 14.616
1.03808 14.6303
1.0391 14.7291
1.04013 14.598
1.04115 14.5524
1.04218 14.6598
1.0432 14.6151
1.04397 14.5552
1.04499 14.6512
1.04602 14.5837
1.04704 14.5571
1.04806 14.5961
1.04909 14.5248
1.05011 14.6008
1.05114 14.6018
1.05216 14.6236
1.05318 14.6759
1.05395 14.654
1.05498 14.7586
1.056 14.6883
1.05702 14.6274
1.05805 14.7709
1.05907 14.7462
1.0601 14.6464
1.06112 14.8089
1.06214 14.7795
1.06317 14.6921
1.06419 14.7709
1.06496 14.807
1.06598 14.7538
1.06701 14.789
1.06803 14.788
1.06906 14.7662
1.07008 14.7757
1.0711 14.9097
1.07213 14.8004
1.07315 14.7548
1.07418 14.9268
1.07494 14.8954
1.07597 14.845
1.07699 14.9192
1.07802 14.9192
1.07904 14.8878
1.08006 14.9781
1.08109 14.9372
1.08211 14.8944
1.08314 14.9828
1.08416 14.9154
1.08518 14.9001
1.08595 14.9306
1.08698 14.9467
1.088 14.8669
1.08902 14.7975
1.09005 14.9695
1.09107 14.8441
1.0921 14.7985
1.09312 14.9657
1.09414 14.8792
1.09517 14.7339
1.09619 14.96
1.09696 14.8783
1.09798 14.7823
1.09901 14.8631
1.10003 14.9049
1.10106 14.8564
1.10208 14.7776
1.1031 14.8925
1.10413 14.7747
1.10515 14.7044
1.10618 14.8564
1.10694 14.7747
1.10797 14.6769
1.10899 14.8374
1.11002 14.7377
1.11104 14.6997
1.11206 14.8137
1.11309 14.751
1.11411 14.617
1.11514 14.6712
1.11616 14.75
1.11718 14.6807
1.11795 14.6388
1.11898 14.7747
1.12 14.6426
1.12102 14.5201
1.12205 14.7282
1.12307 14.7044
1.1241 14.5296
1.12512 14.731
1.12614 14.7415
1.12717 14.5638
1.12819 14.7082
1.12896 14.7795
1.12998 14.6531
1.13101 14.7263
1.13203 14.7852
1.13306 14.6712
1.13408 14.7253
1.1351 14.8878
1.13613 14.6731
1.13715 14.6883
1.13818 14.8279
1.13894 14.7415
1.13997 14.7044
1.14099 14.8298
1.14202 14.7348
1.14304 14.6987
1.14406 14.7538
1.14509 14.7548
1.14611 14.6189
1.14714 14.7776
1.14816 14.7016
1.14918 14.6664
1.14995 14.7367
1.15098 14.846
1.152 14.636
1.15302 14.6617
1.15405 14.7633
1.15507 14.6683
1.1561 14.6284
1.15712 14.7529
1.15814 14.7282
1.15917 14.7168
1.16019 14.8384
1.16096 14.712
1.16198 14.7576
1.16301 14.8555
1.16403 14.8422
1.16506 14.8165
1.16608 14.8089
1.1671 15.0446
1.16813 14.8184
1.16915 14.807
1.17018 14.9648
1.17094 14.9182
1.17197 14.7918
1.17299 14.8222
1.17402 14.9078
1.17504 14.808
1.17606 14.8365
1.17709 14.8859
1.17811 14.7719
1.17914 14.7785
1.18016 14.8488
1.18118 14.7947
1.18195 14.7082
1.18298 14.9116
1.184 14.7206
1.18502 14.5942
1.18605 14.8004
1.18707 14.7073
1.1881 14.6132
1.18912 14.732
1.19014 14.6559
1.19117 14.6474
1.19219 14.654
1.19296 14.636
1.19398 14.6369
1.19501 14.6702
1.19603 14.6702
1.19706 14.6512
1.19808 14.6531
1.1991 14.7719
1.20013 14.5875
1.20115 14.5657
1.20218 14.7605
1.20294 14.6664
1.20397 14.6816
1.20499 14.751
1.20602 14.7396
1.20704 14.6816
1.20806 14.7462
1.20909 14.7215
1.21011 14.7405
1.21114 14.7747
1.21216 14.7405
1.21318 14.7358
1.21395 14.865
1.21498 14.8555
1.216 14.7006
1.21702 14.7348
1.21805 14.8878
1.21907 14.903
1.2201 14.7766
1.22112 14.845
1.22214 14.8612
1.22317 14.7985
1.22419 14.8412
1.22496 14.8659
1.22598 14.8536
1.22701 14.7529
1.22803 14.8621
1.22906 14.7937
1.23008 14.7814
1.2311 14.9448
1.23213 14.788
1.23315 14.636
1.23418 14.9125
1.23494 14.751
1.23597 14.6997
1.23699 14.807
1.23802 14.751
1.23904 14.7244
1.24006 14.731
1.24109 14.75
1.24211 14.7538
1.24314 14.7814
1.24416 14.7928
1.24518 14.6978
1.24595 14.8156
1.24698 14.9372
1.248 14.7111
1.24902 14.7434
1.25005 14.9448
1.25107 14.75
1.2521 14.7472
1.25312 14.845
1.25414 14.8431
1.25517 14.694
1.25619 14.7035
1.25696 14.8279
1.25798 14.694
1.25901 14.6626
1.26003 14.7529
1.26106 14.6303
1.26208 14.7063
1.2631 14.8108
1.26413 14.6873
1.26515 14.6483
1.26618 14.8175
1.26694 14.7576
1.26797 14.6873
1.26899 14.7491
1.27002 14.7709
1.27104 14.7092
1.27206 14.694
1.27309 14.7348
1.27411 14.7567
1.27514 14.6949
1.27616 14.7918
1.27718 14.7396
1.27795 14.712
1.27898 14.8013
1.28 14.7101
1.28102 14.6141
1.28205 14.8232
1.28307 14.7966
1.2841 14.6968
1.28512 14.7852
1.28614 14.7928
1.28717 14.8298
1.28819 14.7842
1.28896 14.8384
1.28998 14.8811
1.29101 14.7339
1.29203 14.8317
1.29306 14.9125
1.29408 14.7728
1.2951 15.0009
1.29613 14.7662
1.29715 14.7272
1.29818 14.9372
1.2992 14.7909
1.29997 14.7234
1.30099 14.8251
1.30202 14.7804
1.30304 14.6892
1.30406 14.7681
1.30509 14.7367
1.30611 14.6835
1.30714 14.7367
1.30816 14.6911
1.30918 14.7462
1.31021 14.7348
1.31098 14.8574
1.312 14.7358
1.31302 14.7006
1.31405 14.8089
1.31507 14.8384
1.3161 14.7472
1.31712 14.8431
1.31814 14.8355
1.31917 14.8374
1.32019 14.8241
1.32096 14.8802
1.32198 14.8327
1.32301 14.8479
1.32403 14.7728
1.32506 14.8669
1.32608 14.8517
1.3271 14.9467
1.32813 14.7396
1.32915 14.7472
1.33018 14.8954
1.3312 14.7814
1.33197 14.8013
1.33299 14.8061
1.33402 14.8336
1.33504 14.7605
1.33606 14.7852
1.33709 14.8726
1.33811 14.8013
1.33914 14.7899
1.34016 14.8023
1.34118 14.8108
1.34221 14.7557
1.34298 14.96
1.344 14.7339
1.34502 14.6151
1.34605 14.826
1.34707 14.8355
1.3481 14.6103
1.34912 14.7054
1.35014 14.7576
1.35117 14.6075
1.35219 14.6065
1.35296 14.6198
1.35398 14.5818
1.35501 14.5628
1.35603 14.5875
1.35706 14.6008
1.35808 14.6018
1.3591 14.7101
1.36013 14.598
1.36115 14.5229
1.36218 14.6759
1.3632 14.7377
1.36397 14.5666
1.36499 14.6902
1.36602 14.7453
1.36704 14.6588
1.36806 14.6778
1.36909 14.7367
1.37011 14.674
1.37114 14.6322
1.37216 14.7348
1.37318 14.7519
1.37421 14.6826
1.37498 14.846
1.376 14.7728
1.37702 14.7101
1.37805 14.8146
1.37907 14.865
1.3801 14.7937
1.38112 14.8089
1.38214 14.8659
1.38317 14.8099
1.38419 14.7795
1.38496 14.7937
1.38598 14.7728
1.38701 14.7367
1.38803 14.7766
1.38906 14.8232
1.39008 14.7415
1.3911 14.846
1.39213 14.7453
1.39315 14.6379
1.39418 14.845
1.3952 14.769
1.39597 14.6788
1.39699 14.7766
1.39802 14.7747
1.39904 14.712
1.40006 14.6921
1.40109 14.7377
1.40211 14.7709
1.40314 14.6388
1.40416 14.7595
1.40518 14.7766
1.40621 14.7415
1.40698 14.8859
1.408 14.7823
1.40902 14.6712
1.41005 14.8688
1.41107 14.9068
1.4121 14.7187
1.41312 14.8013
1.41414 14.979
1.41517 14.8127
1.41619 14.7909
1.41696 14.9629
1.41798 14.8726
1.41901 14.7538
1.42003 14.903
1.42106 14.8745
1.42208 14.7681
1.4231 14.9743
1.42413 14.7861
1.42515 14.6502
1.42618 14.9068
1.4272 14.8716
1.42797 14.7918
1.42899 14.864
1.43002 14.8203
1.43104 14.7681
1.43206 14.8925
1.43309 14.8583
1.43411 14.789
1.43514 14.8308
1.43616 14.8422
1.43718 14.7396
1.43821 14.7852
1.43898 14.9553
1.44 14.674
1.44102 14.6046
1.44205 14.8764
1.44307 14.7994
1.4441 14.5856
1.44512 14.7006
1.44614 14.7795
1.44717 14.6693
1.44819 14.693
1.44896 14.6674
1.44998 14.6075
1.45101 14.6274
1.45203 14.6341
1.45306 14.6398
1.45408 14.6588
1.4551 14.7823
1.45613 14.5875
1.45715 14.6322
1.45818 14.8051
1.4592 14.7177
1.45997 14.6978
1.46099 14.769
1.46202 14.7472
1.46304 14.6902
1.46406 14.7548
1.46509 14.7472
1.46611 14.6426
1.46714 14.7966
1.46816 14.77
1.46918 14.7196
1.47021 14.7595
1.47098 14.96
1.472 14.6816
1.47302 14.6911
1.47405 14.902
1.47507 14.7861
1.4761 14.6949
1.47712 14.8118
1.47814 14.8251
1.47917 14.7111
1.48019 14.807
1.48096 14.7937
1.48198 14.6531
1.48301 14.7595
1.48403 14.7253
1.48506 14.7035
1.48608 14.6769
1.4871 14.8308
1.48813 14.6949
1.48915 14.6208
1.49018 14.7766
1.4912 14.807
1.49197 14.7149
1.49299 14.7025
1.49402 14.7795
1.49504 14.7396
1.49606 14.712
1.49709 14.8099
1.49811 14.7206
1.49914 14.7804
1.50016 14.8336
1.50118 14.8032
1.50195 14.7966
1.50298 14.9923
1.504 14.8431
1.50502 14.7348
1.50605 15.0161
1.50707 14.9524
1.5081 14.8013
1.50912 14.9277
1.51014 14.9629
1.51117 14.865
1.51219 14.8973
1.51296 14.9268
1.51398 14.7928
1.51501 14.8517
1.51603 14.8441
1.51706 14.7833
1.51808 14.7947
1.5191 14.8526
1.52013 14.6588
1.52115 14.6949
1.52218 14.7966
1.5232 14.6274
1.52397 14.6474
1.52499 14.7595
1.52602 14.6341
1.52704 14.5818
1.52806 14.7016
1.52909 14.6236
1.53011 14.6569
1.53114 14.7348
1.53216 14.7225
1.53318 14.6721
1.53395 14.7329
1.53498 14.846
1.536 14.7177
1.53702 14.6483
1.53805 14.8213
1.53907 14.7377
1.5401 14.6683
1.54112 14.7719
1.54214 14.7149
1.54317 14.7111
1.54419 14.7947
1.54496 14.6455
1.54598 14.751
1.54701 14.7586
1.54803 14.7443
1.54906 14.7415
1.55008 14.8051
1.5511 14.9087
1.55213 14.7491
1.55315 14.7377
1.55418 14.8963
1.5552 14.8517
1.55597 14.7804
1.55699 14.8583
1.55802 14.8574
1.55904 14.8631
1.56006 14.9192
1.56109 14.7234
1.56211 14.8925
1.56314 14.8754
1.56416 14.8108
1.56518 14.8574
1.56595 14.8764
1.56698 14.8802
1.568 14.8241
1.56902 14.7595
1.57005 14.8232
1.57107 14.8564
1.5721 14.7282
1.57312 14.807
1.57414 14.7975
1.57517 14.7035
1.57619 14.7405
1.57696 14.7111
1.57798 14.7063
1.57901 14.7196
1.58003 14.7158
1.58106 14.7092
1.58208 14.7776
1.5831 14.8241
1.58413 14.7035
1.58515 14.7206
1.58618 14.8061
1.5872 14.7453
1.58797 14.7443
1.58899 14.7766
1.59002 14.7728
1.59104 14.7196
1.59206 14.7956
1.59309 14.7728
1.59411 14.6987
1.59514 14.7538
1.59616 14.7567
1.59718 14.7472
1.59795 14.7225
1.59898 14.8146
1.6 14.6978
1.60102 14.6835
1.60205 14.8498
1.60307 14.7757
1.6041 14.694
1.60512 14.8146
1.60614 14.8013
1.60717 14.7168
1.60819 14.7643
1.60896 14.7424
1.60998 14.7871
1.61101 14.7814
1.61203 14.77
1.61306 14.7643
1.61408 14.7871
1.6151 14.8175
1.61613 14.6873
1.61715 14.6369
1.61818 14.7994
1.6192 14.7263
1.61997 14.6797
1.62099 14.7576
1.62202 14.7519
1.62304 14.6778
1.62406 14.6949
1.62509 14.7985
1.62611 14.7196
1.62714 14.7814
1.62816 14.7975
1.62918 14.7462
1.62995 14.7557
1.63098 14.9277
1.632 14.7339
1.63302 14.7538
1.63405 14.9866
1.63507 14.8023
1.6361 14.7823
1.63712 14.8906
1.63814 14.8697
1.63917 14.7719
1.64019 14.7871
1.64096 14.8384
1.64198 14.7994
1.64301 14.8061
1.64403 14.8175
1.64506 14.7994
1.64608 14.8403
1.6471 14.9087
1.64813 14.7785
1.64915 14.8013
1.65018 14.9372
1.6512 14.9116
1.65197 14.864
1.65299 14.8726
1.65402 14.9097
1.65504 14.864
1.65606 14.8298
1.65709 14.8659
1.65811 14.827
1.65914 14.7671
1.66016 14.7785
1.66118 14.7833
1.66195 14.7396
1.66298 14.8764
1.664 14.6968
1.66502 14.6636
1.66605 14.8089
1.66707 14.7063
1.6681 14.6426
1.66912 14.7044
1.67014 14.6445
1.67117 14.6027
1.67219 14.6607
1.67296 14.5856
1.67398 14.5096
1.67501 14.6265
1.67603 14.597
1.67706 14.5144
1.67808 14.5999
1.6791 14.6636
1.68013 14.4897
1.68115 14.5248
1.68218 14.6778
1.6832 14.6113
1.68397 14.5866
1.68499 14.6835
1.68602 14.6369
1.68704 14.5894
1.68806 14.6655
1.68909 14.7054
1.69011 14.6655
1.69114 14.6645
1.69216 14.7206
1.69318 14.7519
1.69395 14.8336
1.69498 14.9306
1.696 14.7833
1.69702 14.826
1.69805 15.0227
1.69907 14.8916
1.7001 14.8602
1.70112 15.0113
1.70214 14.9591
1.70317 14.8061
1.70419 15.0085
1.70496 14.9923
1.70598 14.8982
1.70701 14.9724
1.70803 15.0085
1.70906 14.9049
1.71008 14.8764
1.7111 15.113
1.71213 14.8042
1.71315 14.7785
1.71418 15.0199
1.71494 14.923
1.71597 14.7538
1.71699 14.9448
1.71802 14.9192
1.71904 14.6883
1.72006 14.8441
1.72109 14.7871
1.72211 14.7814
1.72314 14.7215
1.72416 14.6655
1.72518 14.6826
1.72595 14.6854
1.72698 14.7671
1.728 14.5467
1.72902 14.5505
1.73005 14.7367
1.73107 14.6103
1.7321 14.5362
1.73312 14.6607
1.73414 14.5999
1.73517 14.5096
1.73619 14.6569
1.73696 14.6132
1.73798 14.5581
1.73901 14.6436
1.74003 14.6559
1.74106 14.5771
1.74208 14.6379
1.7431 14.7909
1.74413 14.5704
1.74515 14.5619
1.74618 14.7234
1.74694 14.6284
1.74797 14.6502
1.74899 14.7396
1.75002 14.7253
1.75104 14.6198
1.75206 14.7187
1.75309 14.7519
1.75411 14.6712
1.75514 14.7244
1.75616 14.7348
1.75718 14.7177
1.75795 14.7396
1.75898 14.9106
1.76 14.7111
1.76102 14.7035
1.76205 14.9448
1.76307 14.8868
1.7641 14.6921
1.76512 14.8659
1.76614 14.8355
1.76717 14.8004
1.76819 14.8422
1.76896 14.845
1.76998 14.7481
1.77101 14.8317
1.77203 14.7538
1.77306 14.7814
1.77408 14.7652
1.7751 14.9059
1.77613 14.6826
1.77715 14.6892
1.77818 14.8602
1.77894 14.8051
1.77997 14.7234
1.78099 14.8365
1.78202 14.7586
1.78304 14.7861
1.78406 14.8355
1.78509 14.8023
1.78611 14.8061
1.78714 14.8498
1.78816 14.7738
1.78918 14.7928
1.78995 14.8574
1.79098 14.9001
1.792 14.7187
1.79302 14.7453
1.79405 14.8545
1.79507 14.8118
1.7961 14.7025
1.79712 14.8013
1.79814 14.7928
1.79917 14.7396
1.80019 14.7785
1.80096 14.7985
1.80198 14.7918
1.80301 14.8355
1.80403 14.807
1.80506 14.7994
1.80608 14.808
1.8071 14.9097
1.80813 14.7462
1.80915 14.6835
1.81018 14.9239
1.81094 14.846
1.81197 14.7291
1.81299 14.8859
1.81402 14.8735
1.81504 14.8498
1.81606 14.9125
1.81709 14.8697
1.81811 14.8973
1.81914 14.9116
1.82016 14.8384
1.82118 14.8089
1.82195 14.8868
1.82298 14.8659
1.824 14.8051
1.82502 14.7557
1.82605 14.808
1.82707 14.8203
1.8281 14.7101
1.82912 14.7994
1.83014 14.7937
1.83117 14.7405
1.83219 14.8032
1.83296 14.7548
1.83398 14.7405
1.83501 14.7795
1.83603 14.7291
1.83706 14.7016
1.83808 14.7785
1.8391 14.8175
1.84013 14.6483
1.84115 14.6854
1.84218 14.7785
1.84294 14.7339
1.84397 14.7082
1.84499 14.6864
1.84602 14.7481
1.84704 14.6569
1.84806 14.6265
1.84909 14.6645
1.85011 14.5733
1.85114 14.5714
1.85216 14.6483
1.85318 14.6018
1.85395 14.6122
1.85498 14.7206
1.856 14.6341
1.85702 14.6056
1.85805 14.6864
1.85907 14.7082
1.8601 14.6512
1.86112 14.5818
1.86214 14.6845
1.86317 14.7025
1.86419 14.6493
1.86496 14.6417
1.86598 14.6341
1.86701 14.6312
1.86803 14.6426
1.86906 14.5742
1.87008 14.6027
1.8711 14.7567
1.87213 14.579
1.87315 14.5951
1.87418 14.7424
1.87494 14.7149
1.87597 14.6892
1.87699 14.6579
1.87802 14.7557
1.87904 14.7405
1.88006 14.7244
1.88109 14.7529
1.88211 14.7814
1.88314 14.7624
1.88416 14.7662
1.88518 14.7652
1.88595 14.7966
1.88698 14.9135
1.888 14.6864
1.88902 14.7472
1.89005 14.9001
1.89107 14.7681
1.8921 14.8032
1.89312 14.8441
1.89414 14.8849
1.89517 14.7614
1.89619 14.8925
1.89696 14.9581
1.89798 14.7804
1.89901 14.8688
1.90003 14.8868
1.90106 14.8612
1.90208 14.8868
1.9031 15.0398
1.90413 14.8469
1.90515 14.8118
1.90618 14.9762
1.90694 14.9429
1.90797 14.9011
1.90899 14.9154
1.91002 14.9116
1.91104 14.904
1.91206 14.883
1.91309 14.8365
1.91411 14.8764
1.91514 14.8716
1.91616 14.8517
1.91718 14.8279
1.91821 14.8365
1.91898 14.8811
1.92 14.7443
1.92102 14.7481
1.92205 14.8298
1.92307 14.7785
1.9241 14.7111
1.92512 14.7994
1.92614 14.7595
1.92717 14.7538
1.92819 14.7462
1.92896 14.7519
1.92998 14.7548
1.93101 14.7529
1.93203 14.713
1.93306 14.7747
1.93408 14.7377
1.9351 14.8051
1.93613 14.6721
1.93715 14.6236
1.93818 14.7918
1.9392 14.7548
1.93997 14.6084
1.94099 14.7956
1.94202 14.7377
1.94304 14.7149
1.94406 14.7624
1.94509 14.7291
1.94611 14.693
1.94714 14.7253
1.94816 14.7443
1.94918 14.6949
1.95021 14.7025
1.95098 14.8545
1.952 14.635
1.95302 14.6683
1.95405 14.8555
1.95507 14.7139
1.9561 14.597
1.95712 14.8279
1.95814 14.6807
1.95917 14.7329
1.96019 14.846
1.96096 14.7567
1.96198 14.8289
1.96301 14.9097
1.96403 14.8773
1.96506 14.8422
1.96608 14.8963
1.9671 15.0826
1.96813 14.7652
1.96915 14.8175
1.97018 15.0218
1.9712 14.8241
1.97197 14.6655
1.97299 14.8935
1.97402 14.789
1.97504 14.6455
1.97606 14.7443
1.97709 14.7614
1.97811 14.6521
1.97914 14.7139
1.98016 14.7367
1.98118 14.6617
1.98221 14.713
1.98298 14.8327
1.984 14.6246
1.98502 14.6759
1.98605 14.8251
1.98707 14.7092
1.9881 14.6246
1.98912 14.7339
1.99014 14.7909
1.99117 14.6198
1.99219 14.7082
1.99296 14.8336
1.99398 14.6588
1.99501 14.693
1.99603 14.7367
1.99706 14.7196
1.99808 14.6598
1.9991 14.7852
2.00013 14.5866
2.00115 14.5932
2.00218 14.7234
2.0032 14.6179
2.00397 14.6598
2.00499 14.6797
2.00602 14.7139
2.00704 14.6312
2.00806 14.6997
2.00909 14.7063
2.01011 14.6911
2.01114 14.694
2.01216 14.732
2.01318 14.7139
2.01421 14.6987
2.01498 14.8403
2.016 14.6968
2.01702 14.6037
2.01805 14.864
2.01907 14.6854
2.0201 14.6455
2.02112 14.8308
2.02214 14.8061
2.02317 14.7339
2.02419 14.846
2.02496 14.8498
2.02598 14.788
2.02701 14.827
2.02803 14.8146
2.02906 14.7937
2.03008 14.8374
2.0311 15.0085
2.03213 14.8422
2.03315 14.8146
2.03418 14.9296
2.0352 14.8156
2.03597 14.8289
2.03699 14.884
2.03802 14.8726
2.03904 14.8327
2.04006 14.8165
2.04109 14.8469
2.04211 14.7871
2.04314 14.8051
2.04416 14.8013
2.04518 14.8175
2.04621 14.7956
2.04698 14.9125
2.048 14.7738
2.04902 14.7348
2.05005 14.9144
2.05107 14.8213
2.0521 14.7491
2.05312 14.8621
2.05414 14.8954
2.05517 14.7909
2.05619 14.8479
2.05696 14.8688
2.05798 14.7842
2.05901 14.8308
2.06003 14.8108
2.06106 14.7386
2.06208 14.7785
2.0631 14.9106
2.06413 14.6864
2.06515 14.6636
2.06618 14.8621
2.0672 14.751
2.06797 14.6797
2.06899 14.7928
2.07002 14.7671
2.07104 14.6731
2.07206 14.7928
2.07309 14.7823
2.07411 14.7538
2.07514 14.7814
2.07616 14.8441
2.07718 14.7861
2.07821 14.7671
2.07898 14.9173
2.08 14.7614
2.08102 14.7177
2.08205 14.8688
2.08307 14.7947
2.0841 14.6816
2.08512 14.808
2.08614 14.7586
2.08717 14.6512
2.08819 14.694
2.08896 14.7462
2.08998 14.6797
2.09101 14.6978
2.09203 14.7567
2.09306 14.6835
2.09408 14.6502
2.0951 14.9078
2.09613 14.7111
2.09715 14.6008
2.09818 14.7918
2.0992 14.7842
2.09997 14.6569
2.10099 14.7481
2.10202 14.8051
2.10304 14.693
2.10406 14.6816
2.10509 14.75
2.10611 14.654
2.10714 14.6978
2.10816 14.7263
2.10918 14.6512
2.11021 14.6883
2.11098 14.8251
2.112 14.6664
2.11302 14.6122
2.11405 14.7785
2.11507 14.7966
2.1161 14.6474
2.11712 14.7187
2.11814 14.8811
2.11917 14.7586
2.12019 14.751
2.12096 14.884
2.12198 14.8146
2.12301 14.788
2.12403 14.8612
2.12506 14.8526
2.12608 14.8374
2.1271 14.902
2.12813 14.7918
2.12915 14.694
2.13018 14.8099
2.1312 14.8507
2.13197 14.7453
2.13299 14.7633
2.13402 14.8108
2.13504 14.7709
2.13606 14.7016
2.13709 14.751
2.13811 14.75
2.13914 14.6978
2.14016 14.7358
2.14118 14.7738
2.14195 14.7244
2.14298 14.8821
2.144 14.7709
2.14502 14.6588
2.14605 14.8118
2.14707 14.8289
2.1481 14.6892
2.14912 14.7576
2.15014 14.7909
2.15117 14.7234
2.15219 14.7994
2.15296 14.7747
2.15398 14.7272
2.15501 14.788
2.15603 14.7785
2.15706 14.7491
2.15808 14.7795
2.1591 14.9277
2.16013 14.7206
2.16115 14.6293
2.16218 14.9049
2.1632 14.7918
2.16397 14.7225
2.16499 14.7538
2.16602 14.8108
2.16704 14.7339
2.16806 14.7643
2.16909 14.7738
2.17011 14.826
2.17114 14.7586
2.17216 14.788
2.17318 14.8013
2.17395 14.7681
2.17498 14.8536
2.176 14.7434
2.17702 14.6883
2.17805 14.8745
2.17907 14.7918
2.1801 14.7595
2.18112 14.8479
2.18214 14.8507
2.18317 14.8099
2.18419 14.8507
2.18496 14.8042
2.18598 14.8165
2.18701 14.8355
2.18803 14.7814
2.18906 14.7595
2.19008 14.7814
2.1911 14.8783
2.19213 14.7548
2.19315 14.5894
2.19418 14.8498
2.1952 14.8165
2.19597 14.7054
2.19699 14.7738
2.19802 14.7937
2.19904 14.7548
2.20006 14.77
2.20109 14.6959
2.20211 14.7472
2.20314 14.7386
2.20416 14.7073
2.20518 14.7044
2.20595 14.7073
2.20698 14.8336
2.208 14.6407
2.20902 14.6464
2.21005 14.8203
2.21107 14.769
2.2121 14.7519
2.21312 14.7576
2.21414 14.7253
2.21517 14.7814
2.21619 14.7576
2.21696 14.7861
2.21798 14.7472
2.21901 14.8393
2.22003 14.8099
2.22106 14.7785
2.22208 14.7795
2.2231 14.8659
2.22413 14.7396
2.22515 14.6987
2.22618 14.9144
2.2272 14.7187
2.22797 14.7073
2.22899 14.8944
2.23002 14.7804
2.23104 14.751
2.23206 14.9078
2.23309 14.8906
2.23411 14.6636
2.23514 14.9001
2.23616 14.8916
2.23718 14.7101
2.23795 14.8403
2.23898 15.0075
2.24 14.6987
2.24102 14.7139
2.24205 14.9268
2.24307 14.7605
2.2441 14.7025
2.24512 14.8688
2.24614 14.8346
2.24717 14.7415
2.24819 14.8042
2.24896 14.8146
2.24998 14.7472
2.25101 14.7747
2.25203 14.7928
2.25306 14.694
2.25408 14.751
2.2551 14.8859
2.25613 14.5562
2.25715 14.6693
2.25818 14.7966
2.2592 14.7139
2.25997 14.6559
2.26099 14.7966
2.26202 14.6493
2.26304 14.6645
2.26406 14.6987
2.26509 14.7016
2.26611 14.6569
2.26714 14.6731
2.26816 14.6797
2.26918 14.7063
2.26995 14.694
2.27098 14.8099
2.272 14.5951
2.27302 14.6037
2.27405 14.8137
2.27507 14.807
2.2761 14.6388
2.27712 14.7377
2.27814 14.8251
2.27917 14.6873
2.28019 14.7576
2.28096 14.7434
2.28198 14.7795
2.28301 14.7766
2.28403 14.7396
2.28506 14.7738
2.28608 14.7899
2.2871 14.8973
2.28813 14.7225
2.28915 14.6987
2.29018 14.8346
2.2912 14.7728
2.29197 14.6731
2.29299 14.7567
2.29402 14.7709
2.29504 14.7149
2.29606 14.7329
2.29709 14.7234
2.29811 14.7168
2.29914 14.7234
2.30016 14.7728
2.30118 14.7272
2.30195 14.7386
2.30298 14.9249
2.304 14.7196
2.30502 14.6322
2.30605 14.8754
2.30707 14.7823
2.3081 14.654
2.30912 14.7795
2.31014 14.7899
2.31117 14.6997
2.31219 14.7377
2.31296 14.8032
2.31398 14.7025
2.31501 14.7937
2.31603 14.7633
2.31706 14.6911
2.31808 14.7766
2.3191 14.9828
2.32013 14.5704
2.32115 14.6759
2.32218 14.884
2.3232 14.7909
2.32397 14.6617
2.32499 14.8365
2.32602 14.8032
2.32704 14.6854
2.32806 14.7434
2.32909 14.8175
2.33011 14.7215
2.33114 14.7538
2.33216 14.8194
2.33318 14.7405
2.33395 14.7529
2.33498 14.8536
2.336 14.6407
2.33702 14.675
2.33805 14.8935
2.33907 14.7358
2.3401 14.6949
2.34112 14.8393
2.34214 14.7975
2.34317 14.7738
2.34419 14.8336
2.34496 14.8089
2.34598 14.7852
2.34701 14.7994
2.34803 14.7842
2.34906 14.8051
2.35008 14.7538
2.3511 14.8697
2.35213 14.7529
2.35315 14.6854
2.35418 14.8441
2.35494 14.7947
2.35597 14.7177
2.35699 14.7776
2.35802 14.8137
2.35904 14.7082
2.36006 14.7595
2.36109 14.8146
2.36211 14.7453
2.36314 14.7339
2.36416 14.8118
2.36518 14.7956
2.36595 14.7282
2.36698 14.8612
2.368 14.7339
2.36902 14.7614
2.37005 14.8393
2.37107 14.8232
2.3721 14.7168
2.37312 14.8061
2.37414 14.8137
2.37517 14.7415
2.37619 14.8013
2.37696 14.8099
2.37798 14.7747
2.37901 14.7747
2.38003 14.807
2.38106 14.7633
2.38208 14.7652
2.3831 14.904
2.38413 14.7044
2.38515 14.6769
2.38618 14.8203
2.38694 14.789
2.38797 14.694
2.38899 14.788
2.39002 14.7301
2.39104 14.7405
2.39206 14.7804
2.39309 14.751
2.39411 14.7595
2.39514 14.7586
2.39616 14.7852
2.39718 14.7301
2.39795 14.7377
2.39898 14.9059
2.4 14.6759
2.40102 14.6617
2.40205 14.8593
2.40307 14.7861
2.4041 14.5932
2.40512 14.7681
2.40614 14.8184
2.40717 14.6274
2.40819 14.6968
2.40896 14.8336
2.40998 14.6474
2.41101 14.7139
2.41203 14.7595
2.41306 14.6892
2.41408 14.7044
2.4151 14.9078
2.41613 14.674
2.41715 14.7386
2.41818 14.8754
2.41894 14.7823
2.41997 14.8393
2.42099 14.8127
2.42202 14.7709
2.42304 14.7139
2.42406 14.7719
2.42509 14.7443
2.42611 14.6997
2.42714 14.7567
2.42816 14.7529
2.42918 14.7472
2.42995 14.6151
2.43098 14.8688
2.432 14.7538
2.43302 14.5866
2.43405 14.7747
2.43507 14.7747
2.4361 14.6398
2.43712 14.7215
2.43814 14.7614
2.43917 14.7329
2.44019 14.7386
2.44096 14.8061
2.44198 14.77
2.44301 14.7443
2.44403 14.8137
2.44506 14.8469
2.44608 14.7861
2.4471 14.96
2.44813 14.8023
2.44915 14.713
2.45018 14.8821
2.45094 14.8222
2.45197 14.7453
2.45299 14.7899
2.45402 14.7548
2.45504 14.7377
2.45606 14.7044
2.45709 14.7244
2.45811 14.7263
2.45914 14.7358
2.46016 14.7823
2.46118 14.7339
2.46195 14.7196
2.46298 14.9087
2.464 14.7139
2.46502 14.6626
2.46605 14.8735
2.46707 14.7994
2.4681 14.6645
2.46912 14.7947
2.47014 14.7918
2.47117 14.6693
2.47219 14.7747
2.47296 14.8004
2.47398 14.6997
2.47501 14.7557
2.47603 14.8023
2.47706 14.7177
2.47808 14.7966
2.4791 14.8498
2.48013 14.7234
2.48115 14.7054
2.48218 14.8336
2.48294 14.7586
2.48397 14.7557
2.48499 14.7947
2.48602 14.7358
2.48704 14.7795
2.48806 14.7624
2.48909 14.7557
2.49011 14.7139
2.49114 14.7491
2.49216 14.7928
2.49318 14.6027
2.49421 14.712
2.49498 14.8821
2.496 14.6512
2.49702 14.6674
2.49805 14.8488
2.49907 14.7187
2.5001 14.6255
2.50112 14.7985
2.50214 14.7472
2.50317 14.6426
2.50419 14.7453
2.50496 14.7776
2.50598 14.6712
2.50701 14.7139
2.50803 14.7538
2.50906 14.6674
2.51008 14.7548
2.5111 14.8488
2.51213 14.7244
2.51315 14.751
2.51418 14.8887
2.51494 14.826
2.51597 14.8251
2.51699 14.8678
2.51802 14.8308
2.51904 14.7833
2.52006 14.807
2.52109 14.7643
2.52211 14.7633
2.52314 14.7852
2.52416 14.7567
2.52518 14.7187
2.52595 14.8118
2.52698 14.8954
2.528 14.7206
2.52902 14.732
2.53005 14.8992
2.53107 14.7785
2.5321 14.7557
2.53312 14.8707
2.53414 14.8317
2.53517 14.789
2.53619 14.8507
2.53696 14.7557
2.53798 14.7871
2.53901 14.7909
2.54003 14.7966
2.54106 14.788
2.54208 14.7994
2.5431 14.8944
2.54413 14.7073
2.54515 14.6892
2.54618 14.8108
2.5472 14.7301
2.54797 14.7073
2.54899 14.8279
2.55002 14.7158
2.55104 14.7187
2.55206 14.7652
2.55309 14.7434
2.55411 14.7329
2.55514 14.7206
2.55616 14.6826
2.55718 14.7016
2.55821 14.6674
2.55898 14.8479
2.56 14.6445
2.56102 14.56
2.56205 14.8222
2.56307 14.713
2.5641 14.6056
2.56512 14.8213
2.56614 14.7225
2.56717 14.636
2.56819 14.769
2.56896 14.7776
2.56998 14.6968
2.57101 14.808
2.57203 14.7396
2.57306 14.8108
2.57408 14.7852
2.5751 14.9743
2.57613 14.7643
2.57715 14.7101
2.57818 14.8982
2.5792 14.8393
2.57997 14.7595
2.58099 14.8146
2.58202 14.8089
2.58304 14.7814
2.58406 14.7842
2.58509 14.8032
2.58611 14.7738
2.58714 14.8175
2.58816 14.7035
2.58918 14.751
2.59021 14.7719
2.59098 14.8707
2.592 14.7453
2.59302 14.7206
2.59405 14.9619
2.59507 14.9011
2.5961 14.7491
2.59712 14.922
2.59814 14.9125
2.59917 14.8431
2.60019 14.8802
2.60096 14.8982
2.60198 14.8944
2.60301 14.8289
2.60403 14.8574
2.60506 14.8488
2.60608 14.8023
2.6071 14.8764
2.60813 14.7092
2.60915 14.7168
2.61018 14.7804
2.6112 14.6854
2.61197 14.7082
2.61299 14.7329
2.61402 14.7063
2.61504 14.6693
2.61606 14.6816
2.61709 14.6864
2.61811 14.6921
2.61914 14.6664
2.62016 14.636
2.62118 14.6426
2.62221 14.7073
2.62298 14.712
2.624 14.5904
2.62502 14.5657
2.62605 14.7168
2.62707 14.6864
2.6281 14.6369
2.62912 14.6845
2.63014 14.6674
2.63117 14.694
2.63219 14.7557
2.63296 14.7101
2.63398 14.6702
2.63501 14.7168
2.63603 14.8118
2.63706 14.7472
2.63808 14.7396
2.6391 14.9486
2.64013 14.7177
2.64115 14.6778
2.64218 14.9287
2.6432 14.807
2.64397 14.7215
2.64499 14.8944
2.64602 14.8498
2.64704 14.7766
2.64806 14.8507
2.64909 14.9087
2.65011 14.8327
2.65114 14.8184
2.65216 14.96
2.65318 14.8488
2.65421 14.8849
2.65498 15.0474
2.656 14.8403
2.65702 14.7538
2.65805 15.0436
2.65907 14.9372
2.6601 14.8251
2.66112 14.9534
2.66214 14.9239
2.66317 14.9001
2.66419 14.9382
2.66496 14.9277
2.66598 14.9382
2.66701 14.7975
2.66803 14.8992
2.66906 14.8574
2.67008 14.8308
2.6711 14.9705
2.67213 14.7975
2.67315 14.7624
2.67418 14.9325
2.6752 14.8279
2.67597 14.7861
2.67699 14.8612
2.67802 14.845
2.67904 14.7443
2.68006 14.7994
2.68109 14.8089
2.68211 14.7519
2.68314 14.6464
2.68416 14.7434
2.68518 14.6664
2.68621 14.6759
2.68698 14.807
2.688 14.5809
2.68902 14.6426
2.69005 14.7861
2.69107 14.6417
2.6921 14.5999
2.69312 14.7177
2.69414 14.6911
2.69517 14.616
2.69619 14.7196
2.69696 14.6997
2.69798 14.6236
2.69901 14.7339
2.70003 14.6455
2.70106 14.6103
2.70208 14.6398
2.7031 14.7244
2.70413 14.4688
2.70515 14.5334
2.70618 14.6655
2.7072 14.5989
2.70797 14.5647
2.70899 14.6293
2.71002 14.6759
2.71104 14.6579
2.71206 14.7443
2.71309 14.7215
2.71411 14.6607
2.71514 14.7738
2.71616 14.7367
2.71718 14.7234
2.71795 14.7823
2.71898 14.8536
2.72 14.6911
2.72102 14.7424
2.72205 14.8792
2.72307 14.8336
2.7241 14.6902
2.72512 14.8469
2.72614 14.8669
2.72717 14.7538
2.72819 14.8289
2.72896 14.7747
2.72998 14.6921
2.73101 14.8526
2.73203 14.6816
2.73306 14.7339
2.73408 14.8042
2.7351 14.7776
2.73613 14.7054
2.73715 14.7396
2.73818 14.7415
2.7392 14.7842
2.73997 14.7633
2.74099 14.8061
2.74202 14.7928
2.74304 14.8279
2.74406 14.7956
2.74509 14.789
2.74611 14.7747
2.74714 14.826
2.74816 14.7985
2.74918 14.8317
2.74995 14.8811
2.75098 14.9752
2.752 14.8004
2.75302 14.7434
2.75405 14.9771
2.75507 14.8555
2.7561 14.8023
2.75712 14.8859
2.75814 14.883
2.75917 14.8507
2.76019 14.8792
2.76096 14.9049
2.76198 14.8583
2.76301 14.8697
2.76403 14.961
2.76506 14.96
2.76608 14.8707
2.7671 15.0237
2.76813 14.8735
2.76915 14.8251
2.77018 14.9192
2.7712 14.9125
2.77197 14.8042
2.77299 14.8175
2.77402 14.8735
2.77504 14.8051
2.77606 14.7633
2.77709 14.7871
2.77811 14.7491
2.77914 14.7158
2.78016 14.7624
2.78118 14.7339
2.78195 14.6826
2.78298 14.8507
2.784 14.6379
2.78502 14.6189
2.78605 14.7795
2.78707 14.655
2.7881 14.6198
2.78912 14.7519
2.79014 14.6236
2.79117 14.6407
2.79219 14.7339
2.79296 14.5647
2.79398 14.6303
2.79501 14.713
2.79603 14.5942
2.79706 14.5742
2.79808 14.6788
2.7991 14.7453
2.80013 14.4735
2.80115 14.5628
2.80218 14.7519
2.8032 14.6084
2.80397 14.5828
2.80499 14.6864
2.80602 14.674
2.80704 14.6369
2.80806 14.6598
2.80909 14.6151
2.81011 14.7396
2.81114 14.6464
2.81216 14.7092
2.81318 14.6987
2.81395 14.6217
2.81498 14.8127
2.816 14.6892
2.81702 14.7054
2.81805 14.7434
2.81907 14.7329
2.8201 14.6854
2.82112 14.7985
2.82214 14.7956
2.82317 14.7263
2.82419 14.8023
2.82496 14.7795
2.82598 14.7187
2.82701 14.8061
2.82803 14.8118
2.82906 14.7643
2.83008 14.807
2.8311 14.9619
2.83213 14.7624
2.83315 14.7785
2.83418 14.9306
2.8352 14.7928
2.83597 14.7937
2.83699 14.8792
2.83802 14.8469
2.83904 14.7852
2.84006 14.8403
2.84109 14.7662
2.84211 14.8023
2.84314 14.8336
2.84416 14.7434
2.84518 14.7757
2.84595 14.8583
2.84698 14.9344
2.848 14.7462
2.84902 14.7529
2.85005 14.9467
2.85107 14.8156
2.8521 14.7453
2.85312 14.8992
2.85414 14.7842
2.85517 14.7586
2.85619 14.8108
2.85696 14.7386
2.85798 14.7111
2.85901 14.7785
2.86003 14.7244
2.86106 14.712
2.86208 14.7861
2.8631 14.8327
2.86413 14.7215
2.86515 14.7595
2.86618 14.8726
2.8672 14.8374
2.86797 14.8336
2.86899 14.827
2.87002 14.8194
2.87104 14.8498
2.87206 14.7681
2.87309 14.7766
2.87411 14.8165
2.87514 14.8042
2.87616 14.7681
2.87718 14.7662
2.87795 14.8061
2.87898 14.8469
2.88 14.6835
2.88102 14.7149
2.88205 14.8488
2.88307 14.713
2.8841 14.6274
2.88512 14.7548
2.88614 14.7994
2.88717 14.6094
2.88819 14.6436
2.88896 14.7367
2.88998 14.7244
2.89101 14.6559
2.89203 14.7044
2.89306 14.6693
2.89408 14.6892
2.8951 14.8327
2.89613 14.5571
2.89715 14.6075
2.89818 14.8203
2.8992 14.6493
2.89997 14.5837
2.90099 14.788
2.90202 14.713
2.90304 14.5761
2.90406 14.6227
2.90509 14.6778
2.90611 14.7215
2.90714 14.6559
2.90816 14.7234
2.90918 14.751
2.90995 14.7244
2.91098 14.8925
2.912 14.6778
2.91302 14.731
2.91405 14.9001
2.91507 14.7766
2.9161 14.7415
2.91712 14.8355
2.91814 14.8251
2.91917 14.7462
2.92019 14.7728
2.92096 14.789
2.92198 14.7358
2.92301 14.8308
2.92403 14.7367
2.92506 14.75
2.92608 14.7785
2.9271 14.9011
2.92813 14.6693
2.92915 14.6559
2.93018 14.8602
2.9312 14.8042
2.93197 14.6407
2.93299 14.8289
2.93402 14.8707
2.93504 14.693
2.93606 14.7776
2.93709 14.8469
2.93811 14.8061
2.93914 14.75
2.94016 14.8156
2.94118 14.7804
2.94195 14.7548
2.94298 14.903
2.944 14.6864
2.94502 14.7424
2.94605 14.8412
2.94707 14.7738
2.9481 14.7301
2.94912 14.8013
2.95014 14.7899
2.95117 14.751
2.95219 14.7709
2.95296 14.7633
2.95398 14.8184
2.95501 14.7348
2.95603 14.713
2.95706 14.8108
2.95808 14.7481
2.9591 14.8412
2.96013 14.7795
2.96115 14.7263
2.96218 14.8612
2.9632 14.8669
2.96397 14.8146
2.96499 14.9173
2.96602 14.8849
2.96704 14.6902
2.96806 14.865
2.96909 14.8764
2.97011 14.7909
2.97114 14.8023
2.97216 14.8232
2.97318 14.8127
2.97395 14.7842
2.97498 14.8954
2.976 14.7234
2.97702 14.7149
2.97805 14.8764
2.97907 14.8099
2.9801 14.7719
2.98112 14.9078
2.98214 14.8118
2.98317 14.7424
2.98419 14.9116
2.98496 14.7795
2.98598 14.7671
2.98701 14.7994
2.98803 14.7947
2.98906 14.7453
2.99008 14.7633
2.9911 14.8678
2.99213 14.7101
2.99315 14.6369
2.99418 14.8697
2.99494 14.7491
2.99597 14.6921
2.99699 14.8298
2.99802 14.7548
2.99904 14.7415
3.00006 14.7443
3.00109 14.7462
3.00211 14.6911
3.00314 14.731
3.00416 14.7358
3.00518 14.6902
3.00595 14.6807
3.00698 14.826
3.008 14.7063
3.00902 14.616
3.01005 14.8061
3.01107 14.8184
3.0121 14.6455
3.01312 14.7652
3.01414 14.7671
3.01517 14.7063
3.01619 14.7111
3.01696 14.7975
3.01798 14.7272
3.01901 14.7662
3.02003 14.7947
3.02106 14.7481
3.02208 14.7491
3.0231 14.9353
3.02413 14.7481
3.02515 14.7329
3.02618 14.827
3.02694 14.7852
3.02797 14.7453
3.02899 14.7776
3.03002 14.675
3.03104 14.7804
3.03206 14.7358
3.03309 14.7548
3.03411 14.7111
3.03514 14.7101
3.03616 14.7481
3.03718 14.7149
3.03795 14.7206
3.03898 14.8802
3.04 14.6864
3.04102 14.6284
3.04205 14.7985
3.04307 14.7443
3.0441 14.6303
3.04512 14.7139
3.04614 14.6702
3.04717 14.7453
3.04819 14.675
3.04896 14.7386
3.04998 14.7044
3.05101 14.7082
3.05203 14.6816
3.05306 14.7234
3.05408 14.6788
3.0551 14.8327
3.05613 14.6208
3.05715 14.5913
3.05818 14.8108
3.05894 14.7538
3.05997 14.6265
3.06099 14.7282
3.06202 14.6769
3.06304 14.6731
3.06406 14.6493
3.06509 14.6921
3.06611 14.6731
3.06714 14.6797
3.06816 14.6141
3.06918 14.6921
3.06995 14.7082
3.07098 14.8232
3.072 14.6417
3.07302 14.6426
3.07405 14.8716
3.07507 14.7491
3.0761 14.6902
3.07712 14.8365
3.07814 14.807
3.07917 14.7852
3.08019 14.864
3.08096 14.8716
3.08198 14.8802
3.08301 14.9001
3.08403 14.9363
3.08506 14.8526
3.08608 14.9401
3.0871 15.0446
3.08813 14.8241
3.08915 14.8156
3.09018 14.9876
3.09094 14.8517
3.09197 14.8422
3.09299 14.8764
3.09402 14.8821
3.09504 14.789
3.09606 14.8232
3.09709 14.8811
3.09811 14.8517
3.09914 14.8203
3.10016 14.846
3.10118 14.8897
3.10195 14.8061
3.10298 14.9515
3.104 14.8374
3.10502 14.788
3.10605 14.9477
3.10707 14.8963
3.1081 14.7833
3.10912 14.8507
3.11014 14.8764
3.11117 14.8127
3.11219 14.9287
3.11296 14.8346
3.11398 14.7738
3.11501 14.8688
3.11603 14.8469
3.11706 14.7576
3.11808 14.8241
3.1191 14.923
3.12013 14.7291
3.12115 14.6769
3.12218 14.8336
3.12294 14.7842
3.12397 14.7092
3.12499 14.7291
3.12602 14.7909
3.12704 14.7709
3.12806 14.7339
3.12909 14.7823
3.13011 14.7386
3.13114 14.7054
3.13216 14.7082
3.13318 14.7073
3.13395 14.7158
3.13498 14.7348
3.136 14.5904
3.13702 14.636
3.13805 14.7405
3.13907 14.6483
3.1401 14.5913
3.14112 14.6037
3.14214 14.6759
3.14317 14.6483
3.14419 14.6284
3.14496 14.7035
3.14598 14.7177
3.14701 14.6607
3.14803 14.7139
3.14906 14.7567
3.15008 14.7206
3.1511 14.8526
3.15213 14.6892
3.15315 14.6797
3.15418 14.8526
3.1552 14.8089
3.15597 14.7909
3.15699 14.8222
3.15802 14.8317
3.15904 14.7757
3.16006 14.846
3.16109 14.769
3.16211 14.7643
3.16314 14.7605
3.16416 14.8165
3.16518 14.7747
3.16621 14.7899
3.16698 14.9363
3.168 14.7415
3.16902 14.6712
3.17005 14.8403
3.17107 14.8118
3.1721 14.7016
3.17312 14.7795
3.17414 14.827
3.17517 14.8023
3.17619 14.7016
3.17696 14.7928
3.17798 14.8488
3.17901 14.77
3.18003 14.7453
3.18106 14.8061
3.18208 14.8887
3.1831 14.8678
3.18413 14.7253
3.18515 14.7681
3.18618 14.8583
3.1872 14.7453
3.18797 14.7073
3.18899 14.7139
3.19002 14.6883
3.19104 14.7206
3.19206 14.636
3.19309 14.6018
3.19411 14.6483
3.19514 14.5562
3.19616 14.5771
3.19718 14.579
3.19821 14.5733
3.19898 14.713
3.2 14.5258
3.20102 14.5714
3.20205 14.7215
3.20307 14.598
3.2041 14.6236
3.20512 14.77
3.20614 14.674
3.20717 14.7833
3.20819 14.8004
3.20896 14.7595
3.20998 14.7538
3.21101 14.8146
3.21203 14.7966
3.21306 14.7187
3.21408 14.789
3.2151 14.9524
3.21613 14.7063
3.21715 14.7177
3.21818 14.9467
3.2192 14.8583
3.21997 14.6436
3.22099 14.8631
3.22202 14.8811
3.22304 14.7548
3.22406 14.77
3.22509 14.8545
3.22611 14.7709
3.22714 14.789
3.22816 14.8042
3.22918 14.769
3.23021 14.7918
3.23098 14.9059
3.232 14.7662
3.23302 14.694
3.23405 14.9505
3.23507 14.8982
3.2361 14.6902
3.23712 14.8479
3.23814 14.9695
3.23917 14.8612
3.24019 14.8602
3.24096 14.9591
3.24198 14.9097
3.24301 14.9182
3.24403 14.9078
3.24506 14.8602
3.24608 14.8887
3.2471 14.9705
3.24813 14.7937
3.24915 14.7367
3.25018 14.979
3.2512 14.7833
3.25197 14.7643
3.25299 14.8431
3.25402 14.7994
3.25504 14.6617
3.25606 14.7282
3.25709 14.7196
3.25811 14.6379
3.25914 14.6845
3.26016 14.6892
3.26118 14.7082
3.26221 14.6693
3.26298 14.7852
3.264 14.6693
3.26502 14.6569
3.26605 14.8374
3.26707 14.6655
3.2681 14.6883
3.26912 14.751
3.27014 14.807
3.27117 14.6569
3.27219 14.7225
3.27296 14.7443
3.27398 14.7006
3.27501 14.6959
3.27603 14.7225
3.27706 14.7586
3.27808 14.7101
3.2791 14.8393
3.28013 14.6997
3.28115 14.6778
3.28218 14.7785
3.2832 14.7139
3.28397 14.6731
3.28499 14.7348
3.28602 14.7576
3.28704 14.7006
3.28806 14.75
3.28909 14.7871
3.29011 14.7386
3.29114 14.7814
3.29216 14.7671
3.29318 14.6921
3.29421 14.694
3.29498 14.8488
3.296 14.636
3.29702 14.6445
3.29805 14.8241
3.29907 14.6959
3.3001 14.6141
3.30112 14.7291
3.30214 14.7928
3.30317 14.7187
3.30419 14.7386
3.30496 14.7947
3.30598 14.7719
3.30701 14.8051
3.30803 14.8298
3.30906 14.8498
3.31008 14.8004
3.3111 14.9895
3.31213 14.7985
3.31315 14.7006
3.31418 14.9315
3.3152 14.8393
3.31597 14.7652
3.31699 14.8555
3.31802 14.8859
3.31904 14.8327
3.32006 14.8156
3.32109 14.8916
3.32211 14.8982
3.32314 14.8811
3.32416 14.8631
3.32518 14.9087
3.32621 14.8488
3.32698 14.9287
3.328 14.7804
3.32902 14.7405
3.33005 14.8384
3.33107 14.7624
3.3321 14.6693
3.33312 14.7833
3.33414 14.7329
3.33517 14.6531
3.33619 14.8089
3.33696 14.8013
3.33798 14.6911
3.33901 14.6892
3.34003 14.7785
3.34106 14.6721
3.34208 14.6521
3.3431 14.8498
3.34413 14.635
3.34515 14.5961
3.34618 14.7567
3.3472 14.7111
3.34797 14.6598
3.34899 14.731
3.35002 14.7054
3.35104 14.7301
3.35206 14.7177
3.35309 14.6065
3.35411 14.7339
3.35514 14.7434
3.35616 14.6474
3.35718 14.6864
3.35795 14.7557
3.35898 14.7871
3.36 14.6655
3.36102 14.7291
3.36205 14.7671
3.36307 14.7291
3.3641 14.732
3.36512 14.7937
3.36614 14.8051
3.36717 14.8203
3.36819 14.7405
3.36896 14.732
3.36998 14.808
3.37101 14.7861
3.37203 14.7462
3.37306 14.8716
3.37408 14.8441
3.3751 14.884
3.37613 14.7804
3.37715 14.8194
3.37818 14.8279
3.3792 14.8089
3.37997 14.8165
3.38099 14.8327
3.38202 14.7282
3.38304 14.7624
3.38406 14.731
3.38509 14.6902
3.38611 14.6968
3.38714 14.6835
3.38816 14.6873
3.38918 14.6607
3.38995 14.7339
3.39098 14.8431
3.392 14.5628
3.39302 14.6674
3.39405 14.8156
3.39507 14.6702
3.3961 14.6655
3.39712 14.789
3.39814 14.7263
3.39917 14.655
3.40019 14.7662
3.40096 14.7282
3.40198 14.6883
3.40301 14.7985
3.40403 14.7301
3.40506 14.7519
3.40608 14.8279
3.4071 14.9163
3.40813 14.7472
3.40915 14.7814
3.41018 14.9629
3.4112 14.8023
3.41197 14.8773
3.41299 14.9591
3.41402 14.865
3.41504 14.8868
3.41606 14.9619
3.41709 14.8621
3.41811 14.8868
3.41914 14.8688
3.42016 14.8906
3.42118 14.8963
3.42195 14.7975
3.42298 15.0085
3.424 14.7576
3.42502 14.6854
3.42605 14.9885
3.42707 14.8564
3.4281 14.75
3.42912 14.9201
3.43014 14.8479
3.43117 14.7491
3.43219 14.8422
3.43296 14.8517
3.43398 14.7377
3.43501 14.8127
3.43603 14.7956
3.43706 14.675
3.43808 14.7861
3.4391 14.941
3.44013 14.5951
3.44115 14.5866
3.44218 14.883
3.4432 14.6864
3.44397 14.617
3.44499 14.75
3.44602 14.713
3.44704 14.654
3.44806 14.7025
3.44909 14.6483
3.45011 14.6559
3.45114 14.6731
3.45216 14.6759
3.45318 14.5885
3.45395 14.6322
3.45498 14.7443
3.456 14.5514
3.45702 14.5068
3.45805 14.7643
3.45907 14.7035
3.4601 14.5581
3.46112 14.7206
3.46214 14.7548
3.46317 14.6445
3.46419 14.6797
3.46496 14.7253
3.46598 14.6835
3.46701 14.6883
3.46803 14.751
3.46906 14.731
3.47008 14.7101
3.4711 14.8707
3.47213 14.7092
3.47315 14.6588
3.47418 14.8479
3.4752 14.7785
3.47597 14.7253
3.47699 14.8156
3.47802 14.7852
3.47904 14.7605
3.48006 14.8232
3.48109 14.8688
3.48211 14.7975
3.48314 14.8298
3.48416 14.8878
3.48518 14.8289
3.48595 14.8336
3.48698 14.9895
3.488 14.7814
3.48902 14.8051
3.49005 14.9401
3.49107 14.8707
3.4921 14.808
3.49312 14.9372
3.49414 14.8593
3.49517 14.788
3.49619 14.8992
3.49696 14.8716
3.49798 14.7956
3.49901 14.865
3.50003 14.8469
3.50106 14.8175
3.50208 14.8925
3.5031 14.9771
3.50413 14.6217
3.50515 14.7814
3.50618 14.902
3.5072 14.7823
3.50797 14.7206
3.50899 14.8602
3.51002 14.7747
3.51104 14.7434
3.51206 14.7738
3.51309 14.7405
3.51411 14.7652
3.51514 14.7386
3.51616 14.7576
3.51718 14.674
3.51795 14.7215
3.51898 14.8735
3.52 14.5609
3.52102 14.6579
3.52205 14.7491
3.52307 14.6559
3.5241 14.6151
3.52512 14.6598
3.52614 14.6702
3.52717 14.6655
3.52819 14.5723
3.52896 14.6246
3.52998 14.654
3.53101 14.6626
3.53203 14.6065
3.53306 14.6664
3.53408 14.7405
3.5351 14.7719
3.53613 14.5533
3.53715 14.6303
3.53818 14.7861
3.5392 14.7101
3.53997 14.7187
3.54099 14.8298
3.54202 14.7861
3.54304 14.732
3.54406 14.8536
3.54509 14.8203
3.54611 14.7975
3.54714 14.8013
3.54816 14.8051
3.54918 14.7567
3.54995 14.8317
3.55098 14.902
3.552 14.7044
3.55302 14.6569
3.55405 14.8992
3.55507 14.8042
3.5561 14.7206
3.55712 14.8061
3.55814 14.8393
3.55917 14.7709
3.56019 14.7804
3.56096 14.8222
3.56198 14.8308
3.56301 14.7719
3.56403 14.7557
3.56506 14.7956
3.56608 14.8222
3.5671 14.8441
3.56813 14.7747
3.56915 14.712
3.57018 14.8773
3.5712 14.7785
3.57197 14.7643
3.57299 14.8393
3.57402 14.826
3.57504 14.77
3.57606 14.7196
3.57709 14.8203
3.57811 14.6712
3.57914 14.6902
3.58016 14.6778
3.58118 14.6474
3.58195 14.6835
3.58298 14.674
3.584 14.5733
3.58502 14.6084
3.58605 14.7206
3.58707 14.7405
3.5881 14.655
3.58912 14.7728
3.59014 14.7738
3.59117 14.7747
3.59219 14.8118
3.59296 14.7576
3.59398 14.7833
3.59501 14.8051
3.59603 14.788
3.59706 14.7443
3.59808 14.7595
3.5991 14.7975
3.60013 14.6474
3.60115 14.7187
3.60218 14.8137
3.6032 14.7063
3.60397 14.7491
3.60499 14.8355
3.60602 14.7643
3.60704 14.7738
3.60806 14.8175
3.60909 14.7861
3.61011 14.7301
3.61114 14.7785
3.61216 14.7928
3.61318 14.7263
3.61395 14.7472
3.61498 14.8555
3.616 14.7177
3.61702 14.6436
3.61805 14.8507
3.61907 14.7728
3.6201 14.6807
3.62112 14.7329
3.62214 14.8061
3.62317 14.6655
3.62419 14.712
3.62496 14.7519
3.62598 14.7006
3.62701 14.7168
3.62803 14.7909
3.62906 14.7548
3.63008 14.7709
3.6311 14.9372
3.63213 14.7339
3.63315 14.7035
3.63418 14.9391
3.63494 14.9182
3.63597 14.8013
3.63699 14.8317
3.63802 14.9543
3.63904 14.9249
3.64006 14.8194
3.64109 14.9201
3.64211 14.9268
3.64314 14.8298
3.64416 14.8336
3.64518 14.904
3.64595 14.8156
3.64698 14.9448
3.648 14.7595
3.64902 14.7367
3.65005 14.9097
3.65107 14.8374
3.6521 14.7073
3.65312 14.826
3.65414 14.7985
3.65517 14.6911
3.65619 14.7472
3.65696 14.7082
3.65798 14.674
3.65901 14.7557
3.66003 14.7196
3.66106 14.616
3.66208 14.636
3.6631 14.8678
3.66413 14.5913
3.66515 14.6018
3.66618 14.789
3.66694 14.7291
3.66797 14.6712
3.66899 14.7681
3.67002 14.7491
3.67104 14.7111
3.67206 14.807
3.67309 14.7386
3.67411 14.7662
3.67514 14.7738
3.67616 14.7909
3.67718 14.8165
3.67795 14.6949
3.67898 14.8811
3.68 14.7234
3.68102 14.7006
3.68205 14.8583
3.68307 14.808
3.6841 14.731
3.68512 14.8108
3.68614 14.8621
3.68717 14.7852
3.68819 14.7652
3.68896 14.8032
3.68998 14.8355
3.69101 14.7415
3.69203 14.7871
3.69306 14.8042
3.69408 14.7747
3.6951 14.9135
3.69613 14.7358
3.69715 14.7329
3.69818 14.8678
3.69894 14.789
3.69997 14.7424
3.70099 14.8203
3.70202 14.7757
3.70304 14.7538
3.70406 14.7975
3.70509 14.7453
3.70611 14.7187
3.70714 14.7652
3.70816 14.7177
3.70918 14.7405
3.70995 14.7909
3.71098 14.8574
3.712 14.6987
3.71302 14.7168
3.71405 14.8403
3.71507 14.7576
3.7161 14.7282
3.71712 14.8346
3.71814 14.826
3.71917 14.7301
3.72019 14.8355
3.72096 14.8184
3.72198 14.7367
3.72301 14.8165
3.72403 14.7956
3.72506 14.7016
3.72608 14.7187
3.7271 14.789
3.72813 14.6436
3.72915 14.5923
3.73018 14.6721
3.73094 14.6436
3.73197 14.6303
3.73299 14.694
3.73402 14.6778
3.73504 14.654
3.73606 14.6626
3.73709 14.6873
3.73811 14.6322
3.73914 14.6559
3.74016 14.6464
3.74118 14.5837
3.74195 14.675
3.74298 14.7339
3.744 14.6598
3.74502 14.579
3.74605 14.7082
3.74707 14.6845
3.7481 14.635
3.74912 14.7006
3.75014 14.674
3.75117 14.7006
3.75219 14.6731
3.75322 14.7082
3.75398 14.713
3.75501 14.7377
3.75603 14.7215
3.75706 14.6626
3.75808 14.7785
3.7591 14.8241
3.76013 14.693
3.76115 14.7263
3.76218 14.7795
3.7632 14.7443
3.76397 14.7605
3.76499 14.7804
3.76602 14.7586
3.76704 14.7624
3.76806 14.808
3.76909 14.8023
3.77011 14.8118
3.77114 14.8061
3.77216 14.7814
3.77318 14.8726
3.77421 14.8412
3.77498 14.903
3.776 14.8412
3.77702 14.8431
3.77805 14.8754
3.77907 14.9239
3.7801 14.8498
3.78112 14.8678
3.78214 14.9268
3.78317 14.902
3.78419 14.9078
3.78496 14.9059
3.78598 14.9078
3.78701 14.8887
3.78803 14.8935
3.78906 14.9572
3.79008 14.904
3.7911 14.9439
3.79213 14.8555
3.79315 14.8336
3.79418 14.8954
3.7952 14.8735
3.79597 14.8317
3.79699 14.8773
3.79802 14.8602
3.79904 14.8365
3.80006 14.807
3.80109 14.8593
3.80211 14.7709
3.80314 14.8051
3.80416 14.7301
3.80518 14.8251
3.80621 14.789
3.80698 14.8403
3.808 14.6217
3.80902 14.7975
3.81005 14.8707
3.81107 14.7073
3.8121 14.7111
3.81312 14.8374
3.81414 14.7567
3.81517 14.6845
3.81619 14.808
3.81696 14.8061
3.81798 14.7092
3.81901 14.7728
3.82003 14.7529
3.82106 14.8051
3.82208 14.7548
3.8231 14.9752
3.82413 14.7405
3.82515 14.7339
3.82618 14.9106
3.8272 14.7966
3.82797 14.7367
3.82899 14.7614
3.83002 14.7757
3.83104 14.694
3.83206 14.654
3.83309 14.75
3.83411 14.694
3.83514 14.6037
3.83616 14.5989
3.83718 14.7405
3.83821 14.5543
3.83898 14.6949
3.84 14.6369
3.84102 14.6379
3.84205 14.7681
3.84307 14.7434
3.8441 14.6236
3.84512 14.7538
3.84614 14.6778
3.84717 14.5951
3.84819 14.7453
3.84896 14.7234
3.84998 14.7073
3.85101 14.7244
3.85203 14.6921
3.85306 14.7377
3.85408 14.7301
3.8551 14.8764
3.85613 14.6664
3.85715 14.6426
3.85818 14.8061
3.8592 14.7899
3.85997 14.6617
3.86099 14.7643
3.86202 14.8061
3.86304 14.7082
3.86406 14.7757
3.86509 14.7975
3.86611 14.7386
3.86714 14.7747
3.86816 14.7263
3.86918 14.7557
3.87021 14.7928
3.87098 14.883
3.872 14.7234
3.87302 14.7168
3.87405 14.8289
3.87507 14.8422
3.8761 14.7519
3.87712 14.8441
3.87814 14.8726
3.87917 14.8099
3.88019 14.8194
3.88096 14.8184
3.88198 14.7709
3.88301 14.7709
3.88403 14.8574
3.88506 14.7823
3.88608 14.8203
3.8871 14.9068
3.88813 14.6873
3.88915 14.713
3.89018 14.9382
3.8912 14.7842
3.89197 14.713
3.89299 14.8469
3.89402 14.8203
3.89504 14.7006
3.89606 14.7348
3.89709 14.7966
3.89811 14.7586
3.89914 14.6579
3.90016 14.7405
3.90118 14.7386
3.90221 14.7111
3.90298 14.8821
3.904 14.7139
3.90502 14.6788
3.90605 14.8156
3.90707 14.7567
3.9081 14.7168
3.90912 14.8061
3.91014 14.8802
3.91117 14.751
3.91219 14.7358
3.91296 14.7937
3.91398 14.7633
3.91501 14.6978
3.91603 14.7975
3.91706 14.7035
3.91808 14.7681
3.9191 14.8954
3.92013 14.6778
3.92115 14.6807
3.92218 14.8317
3.9232 14.8175
3.92397 14.7605
3.92499 14.8498
3.92602 14.8374
3.92704 14.8403
3.92806 14.884
3.92909 14.7804
3.93011 14.8935
3.93114 14.827
3.93216 14.845
3.93318 14.9087
3.93421 14.8412
3.93498 14.941
3.936 14.826
3.93702 14.7861
3.93805 14.883
3.93907 14.8868
3.9401 14.788
3.94112 14.8916
3.94214 14.9011
3.94317 14.7956
3.94419 14.8555
3.94496 14.8754
3.94598 14.7766
3.94701 14.8127
3.94803 14.8412
3.94906 14.7966
3.95008 14.7757
3.9511 14.9144
3.95213 14.7177
3.95315 14.654
3.95418 14.7966
3.9552 14.7766
3.95597 14.6816
3.95699 14.7443
3.95802 14.7282
3.95904 14.6845
3.96006 14.713
3.96109 14.6778
3.96211 14.6512
3.96314 14.6997
3.96416 14.6483
3.96518 14.6978
3.96621 14.6693
3.96698 14.7434
3.968 14.54
3.96902 14.5837
3.97005 14.7804
3.97107 14.636
3.9721 14.617
3.97312 14.9268
3.97414 14.9876
3.97517 13.414
3.97619 12.9199
3.97696 12.6881
3.97798 11.4234
3.97901 10.6243
3.98003 10.2689
3.98106 9.65889
3.98208 8.97475
3.9831 8.68304
3.98413 8.39038
3.98515 8.02551
3.98618 7.82977
3.9872 7.66348
3.98797 7.54946
3.98899 7.41358
3.99002 7.25205
3.99104 7.15133
3.99206 7.07056
3.99309 6.94989
3.99411 6.776
3.99514 6.80546
3.99616 6.66388
3.99718 6.54891
3.99795 6.48619
3.99898 6.37502
4 6.29901
4.00102 6.19068
4.00205 6.11467
4.00307 6.0358
4.0041 5.97879
4.00512 5.92558
4.00614 5.86762
4.00717 5.76215
4.00819 5.71749
4.00896 5.70228
4.00998 5.63387
4.01101 5.55215
4.01203 5.5303
4.01306 5.52175
4.01408 5.48374
4.0151 5.41913
4.01613 5.44858
4.01715 5.42293
4.01818 5.37257
4.0192 5.31841
4.01997 5.33171
4.02099 5.32696
4.02202 5.29465
4.02304 5.23764
4.02406 5.21198
4.02509 5.26615
4.02611 5.26139
4.02714 5.21103
4.02816 5.24809
4.02918 5.17113
4.02995 5.21103
4.03098 5.26044
4.032 5.3051
4.03302 5.17018
4.03405 5.24619
4.03507 5.3051
4.0361 5.23764
4.03712 5.24524
4.03814 5.32221
4.03917 5.3013
4.04019 6.16883
4.04096 8.45404
4.04198 7.66823
4.04301 6.82731
4.04403 7.03445
4.04506 7.72144
4.04608 7.61407
4.0471 6.11942
4.04813 6.15363
4.04915 8.06826
4.05018 8.07492
4.0512 7.67678
4.05197 9.57432
4.05299 9.79476
4.05402 8.68019
4.05504 8.04641
4.05606 9.23795
4.05709 10.0722
4.05811 9.08592
4.05914 8.85122
4.06016 10.1577
4.06118 10.0903
4.06195 9.39093
4.06298 9.57337
4.064 10.7193
4.06502 10.5093
4.06605 11.012
4.06707 11.0471
4.0681 9.27026
4.06912 9.12773
4.07014 12.3422
4.07117 12.1702
4.07219 9.93254
4.07296 8.91584
4.07398 10.9939
4.07501 12.7651
4.07603 11.2315
4.07706 10.1748
4.07808 11.6448
4.0791 12.1579
4.08013 10.8732
4.08115 11.3987
4.08218 11.6647
4.0832 11.2258
4.08397 11.6172
4.08499 11.7075
4.08602 12.2976
4.08704 12.2928
4.08806 11.3892
4.08909 9.81187
4.09011 11.9431
4.09114 13.6155
4.09216 11.4937
4.09318 9.76151
4.09395 10.2128
4.09498 12.7375
4.096 12.3698
4.09702 10.7697
4.09805 10.8295
4.09907 12.2054
4.1001 11.4395
4.10112 11.6372
4.10214 12.4829
4.10317 12.9903
4.10419 13.1128
4.10496 13.8483
4.10598 14.8251
4.10701 15.3049
4.10803 14.8308
4.10906 13.3684
4.11008 14.4403
4.1111 16.8195
4.11213 15.3553
4.11315 13.7628
4.11418 13.6906
4.1152 15.6565
4.11597 16.0651
4.11699 14.6179
4.11802 14.2778
4.11904 15.5919
4.12006 15.59
4.12109 14.006
4.12211 13.0786
4.12314 14.8365
4.12416 14.9163
4.12518 13.9262
4.12595 14.2132
4.12698 14.6949
4.128 16.2637
4.12902 14.6978
4.13005 13.7305
4.13107 14.9885
4.1321 15.1415
4.13312 14.4906
4.13414 14.5315
4.13517 14.713
4.13619 15.3068
4.13696 14.998
4.13798 15.9435
4.13901 15.7411
4.14003 14.6046
4.14106 13.6468
4.14208 16.4252
4.1431 16.9117
4.14413 14.7852
4.14515 13.758
4.14618 14.654
4.1472 16.6903
4.14797 15.8104
4.14899 14.77
4.15002 15.4608
4.15104 16.3311
4.15206 15.8066
4.15309 15.9178
4.15411 16.5848
4.15514 16.238
4.15616 15.8551
4.15718 17.0628
4.15795 16.8632
4.15898 17.3849
4.16 17.3982
4.16102 16.1449
4.16205 15.4636
4.16307 18.2125
4.1641 18.317
4.16512 16.3492
4.16614 15.5273
4.16717 16.6086
4.16819 18.3132
4.16896 17.2956
4.16998 16.3093
4.17101 17.0504
4.17203 17.7051
4.17306 16.9915
4.17408 17.1207
4.1751 17.5578
4.17613 17.039
4.17715 16.6048
4.17818 17.7963
4.1792 17.4172
4.17997 17.7897
4.18099 17.745
4.18202 16.1696
4.18304 15.8427
4.18406 18.8701
4.18509 18.3009
4.18611 16.2779
4.18714 15.7591
4.18816 17.0998
4.18918 18.4282
4.18995 17.2262
4.19098 16.4186
4.192 17.2338
4.19302 17.7669
4.19405 16.7872
4.19507 17.0979
4.1961 17.5255
4.19712 16.9488
4.19814 16.6381
4.19917 17.5939
4.20019 17.3783
4.20096 17.7821
4.20198 17.6196
4.20301 15.7658
4.20403 16.0242
4.20506 18.9888
4.20608 17.8828
4.2071 15.9929
4.20813 15.6841
4.20915 17.1949
4.21018 18.184
4.2112 16.9621
4.21197 16.2798
4.21299 17.1284
4.21402 17.6415
4.21504 16.5421
4.21606 17.0115
4.21709 17.2918
4.21811 16.7796
4.21914 16.6865
4.22016 17.3307
4.22118 17.2357
4.22195 17.6785
4.22298 17.2652
4.224 15.4674
4.22502 16.2371
4.22605 18.8121
4.22707 17.3868
4.2281 15.7354
4.22912 15.6137
4.23014 17.3307
4.23117 17.899
4.23219 16.6979
4.23296 16.2884
4.23398 17.2177
4.23501 17.4657
4.23603 16.5117
4.23706 17.0704
4.23808 17.135
4.2391 16.7416
4.24013 16.8756
4.24115 17.1797
4.24218 17.3193
4.2432 17.7137
4.24397 17.2319
4.24499 15.3885
4.24602 16.772
4.24704 18.9584
4.24806 17.0846
4.24909 15.7629
4.25011 15.9302
4.25114 17.6728
4.25216 17.9351
4.25318 16.7834
4.25395 16.4851
4.25498 17.4115
4.256 17.6025
4.25702 16.6381
4.25805 17.3051
4.25907 17.2481
4.2601 16.8442
4.26112 17.2243
4.26214 17.2889
4.26317 17.5312
4.26419 17.8068
4.26496 17.212
4.26598 15.457
4.26701 17.2623
4.26803 19.0259
4.26906 16.9668
4.27008 15.7639
4.2711 16.0736
4.27213 17.9873
4.27315 17.8705
4.27418 16.6076
4.27494 16.5687
4.27597 17.5436
4.27699 17.3802
4.27802 16.6162
4.27904 17.384
4.28006 17.0884
4.28109 16.6419
4.28211 17.3298
4.28314 17.2139
4.28416 17.4923
4.28518 17.7118
4.28595 17.002
4.28698 15.4152
4.288 17.5702
4.28902 18.9005
4.29005 16.7321
4.29107 15.627
4.2921 16.0613
4.29312 18.0918
4.29414 17.592
4.29517 16.4186
4.29619 16.6324
4.29696 17.498
4.29798 17.2566
4.29901 16.8243
4.30003 17.3963
4.30106 16.9982
4.30208 16.5544
4.3031 17.5493
4.30413 17.2281
4.30515 17.3754
4.30618 17.5227
4.30694 16.6922
4.30797 15.3002
4.30899 17.7631
4.31002 18.5717
4.31104 16.4414
4.31206 15.4285
4.31309 16.1915
4.31411 18.1185
4.31514 17.3887
4.31616 16.295
4.31718 16.7673
4.31795 17.4771
4.31898 17.0989
4.32 16.8927
4.32102 17.3678
4.32205 16.9193
4.32307 16.5155
4.3241 17.5626
4.32512 17.1483
4.32614 17.5559
4.32717 17.5721
4.32819 16.4423
4.32896 15.4361
4.32998 18.1726
4.33101 18.584
4.33203 16.3558
4.33306 15.5244
4.33408 16.4385
4.3351 18.2477
4.33613 17.3174
4.33715 16.3786
4.33818 16.9877
4.33894 17.5977
4.33997 17.0428
4.34099 17.0324
4.34202 17.4799
4.34304 16.9279
4.34406 16.5563
4.34509 17.7061
4.34611 17.1977
4.34714 17.7108
4.34816 17.6842
4.34918 16.2475
4.35021 15.6964
4.35098 18.5736
4.352 18.4567
4.35302 16.3254
4.35405 15.6004
4.35507 16.7711
4.3561 18.3284
4.35712 17.1578
4.35814 16.3473
4.35917 17.0324
4.36019 17.6624
4.36122 16.8471
4.36198 17.039
4.36301 17.4324
4.36403 16.9022
4.36506 16.619
4.36608 17.6348
4.3671 17.212
4.36813 17.821
4.36915 17.6424
4.37018 16.0005
4.3712 15.8418
4.37197 18.8073
4.37299 18.1061
4.37402 16.1506
4.37504 15.6128
4.37606 16.9858
4.37709 18.2458
4.37811 17.0286
4.37914 16.3834
4.38016 17.0628
4.38118 17.554
4.38221 16.7036
4.38298 16.9896
4.384 17.3032
4.38502 16.8015
4.38605 16.5335
4.38707 17.3802
4.3881 17.1882
4.38912 17.6053
4.39014 17.4096
4.39117 15.6194
4.39219 15.9511
4.39322 18.7817
4.39398 17.6909
4.39501 15.8817
4.39603 15.5415
4.39706 17.1417
4.39808 18.031
4.3991 16.8309
4.40013 16.2333
4.40115 17.1131
4.40218 17.4961
4.4032 16.525
4.40397 16.9193
4.40499 17.174
4.40602 16.7169
4.40704 16.6419
4.40806 17.2813
4.40909 17.2851
4.41011 17.6652
4.41114 17.3374
4.41216 15.4864
4.41318 16.3663
4.41421 18.9347
4.41498 17.4524
4.416 15.8123
4.41702 15.78
4.41805 17.5265
4.41907 18.1089
4.4201 16.7635
4.42112 16.449
4.42214 17.3754
4.42317 17.593
4.42419 16.6457
4.42496 17.2766
4.42598 17.2975
4.42701 16.8252
4.42803 17.0628
4.42906 17.363
4.43008 17.4334
4.4311 17.7716
4.43213 17.3317
4.43315 15.4541
4.43418 16.7549
4.4352 19.0477
4.43597 17.1578
4.43699 15.799
4.43802 15.857
4.43904 17.7868
4.44006 17.956
4.44109 16.6257
4.44211 16.5497
4.44314 17.5635
4.44416 17.4258
4.44518 16.6238
4.44621 17.3393
4.44698 17.1198
4.448 16.7065
4.44902 17.1949
4.45005 17.2025
4.45107 17.3906
4.4521 17.5892
4.45312 17.0713
4.45414 15.2973
4.45517 17.0124
4.45619 18.9242
4.45696 16.7806
4.45798 15.5197
4.45901 15.9444
4.46003 17.8686
4.46106 17.707
4.46208 16.5345
4.4631 16.5031
4.46413 17.4267
4.46515 17.3469
4.46618 16.7274
4.4672 17.2557
4.46797 16.9165
4.46899 16.6713
4.47002 17.3383
4.47104 17.0305
4.47206 17.5018
4.47309 17.6481
4.47411 16.8195
4.47514 15.3163
4.47616 17.5626
4.47718 18.833
4.47821 16.6276
4.47898 15.5406
4.48 16.0793
4.48102 18.1118
4.48205 17.6795
4.48307 16.5392
4.4841 16.639
4.48512 17.4904
4.48614 17.2994
4.48717 16.8366
4.48819 17.3954
4.48896 17.0001
4.48998 16.6409
4.49101 17.5436
4.49203 17.1892
4.49306 17.5854
4.49408 17.6842
4.4951 16.6447
4.49613 15.4997
4.49715 18.0149
4.49818 18.7218
4.4992 16.4898
4.49997 15.6156
4.50099 16.3739
4.50202 18.1698
4.50304 17.5122
4.50406 16.449
4.50509 16.7454
4.50611 17.5578
4.50714 17.1635
4.50816 16.9915
4.50918 17.5103
4.51021 16.9203
4.51098 16.3872
4.512 17.3497
4.51302 16.315
4.51405 16.1544
4.51507 15.5767
4.5161 13.8188
4.51712 12.2415
4.51814 14.5334
4.51917 14.827
4.52019 12.2985
4.52096 10.5901
4.52198 11.3483
4.52301 13.3827
4.52403 12.3508
4.52506 10.8656
4.52608 11.2809
4.5271 12.213
4.52813 11.4348
4.52915 10.7022
4.53018 11.6267
4.5312 11.1659
4.53197 10.5796
4.53299 10.8827
4.53402 11.1573
4.53504 11.1364
4.53606 11.2353
4.53709 10.7041
4.53811 8.69254
4.53914 10.0304
4.54016 12.4639
4.54118 10.8048
4.54221 8.72485
4.54298 8.48635
4.544 10.9027
4.54502 11.3474
4.54605 9.54296
4.54707 9.04316
4.5481 10.4238
4.54912 10.1843
4.55014 9.42799
4.55117 9.77766
4.55219 9.79286
4.55296 9.05551
4.55398 9.90689
4.55501 9.86888
4.55603 10.3563
4.55706 10.1425
4.55808 8.7201
4.5591 7.80791
4.56013 10.8865
4.56115 11.4757
4.56218 9.09732
4.5632 7.57226
4.56397 8.85122
4.56499 11.2533
4.56602 10.1834
4.56704 8.66974
4.56806 9.67124
4.56909 10.8533
4.57011 9.35387
4.57114 9.30637
4.57216 10.4067
4.57318 9.78526
4.57421 8.99185
4.57498 10.3421
4.576 10.3345
4.57702 10.859
4.57805 10.3924
4.57907 8.77141
4.5801 8.66308
4.58112 11.8814
4.58214 11.5203
4.58317 9.22845
4.58419 9.02796
4.58496 9.14008
4.58598 11.1298
4.58701 11.3588
4.58803 9.7368
4.58906 9.83182
4.59008 9.04601
4.5911 9.80237
4.59213 11.8092
4.59315 10.8637
4.59418 9.54771
4.5952 10.7934
4.59597 10.935
4.59699 10.1254
4.59802 10.7602
4.59904 11.0975
4.60006 10.8001
4.60109 11.0433
4.60211 11.4909
4.60314 10.973
4.60416 11.2514
4.60518 11.4747
4.60621 11.3645
4.60698 11.3445
4.608 11.4215
4.60902 10.9255
4.61005 10.5815
4.61107 11.5118
4.6121 11.0452
4.61312 11.6163
4.61414 11.5707
4.61517 10.3145
4.61619 9.02986
4.61696 11.737
4.61798 12.7869
4.61901 10.4856
4.62003 8.89208
4.62106 9.77006
4.62208 12.2491
4.6231 11.4709
4.62413 9.86698
4.62515 10.344
4.62618 11.6315
4.6272 10.6642
4.62797 10.1397
4.62899 10.9806
4.63002 10.6081
4.63104 9.81947
4.63206 10.8571
4.63309 10.7925
4.63411 11.3094
4.63514 10.9426
4.63616 9.40423
4.63718 8.79611
4.63795 11.9935
4.63898 12.2111
4.64 9.58287
4.64102 9.30732
4.64205 9.28166
4.64307 10.9635
4.6441 11.9412
4.64512 9.97055
4.64614 9.81852
4.64717 9.80332
4.64819 8.77711
4.64896 11.0519
4.64998 9.67314
4.65101 9.00135
4.65203 10.8105
4.65306 8.80561
4.65408 9.85273
4.6551 9.74155
4.65613 8.45689
4.65715 10.1064
4.65818 8.57472
4.6592 9.14198
4.65997 9.69784
4.66099 7.97515
4.66202 9.88408
4.66304 8.82367
4.66406 8.44929
4.66509 9.82897
4.66611 8.0198
4.66714 9.55056
4.66816 9.14863
4.66918 8.07777
4.66995 9.85843
4.67098 8.27731
4.672 9.20945
4.67302 9.35007
4.67405 7.78036
4.67507 9.78621
4.6761 8.59467
4.67712 8.52816
4.67814 9.60948
4.67917 7.82977
4.68019 9.57622
4.68096 8.87213
4.68198 8.0179
4.68301 9.733
4.68403 7.9818
4.68506 9.15814
4.68608 9.18189
4.6871 7.71099
4.68813 9.70735
4.68915 8.2564
4.69018 8.62793
4.6912 9.39758
4.69197 7.76705
4.69299 9.57527
4.69402 8.63743
4.69504 8.17469
4.69606 9.60663
4.69709 7.88488
4.69811 9.31112
4.69914 9.05646
4.70016 7.81836
4.70118 9.71305
4.70195 8.21079
4.70298 8.81512
4.704 9.36718
4.70502 7.69389
4.70605 9.65604
4.70707 8.67259
4.7081 8.32577
4.70912 9.49545
4.71014 7.88488
4.71117 9.48215
4.71219 8.90158
4.71296 7.93524
4.71398 9.81377
4.71501 8.06446
4.71603 8.95194
4.71706 9.28071
4.71808 7.72049
4.7191 9.7425
4.72013 8.45404
4.72115 8.4854
4.72218 9.58952
4.7232 7.86872
4.72397 9.57432
4.72499 8.88923
4.72602 8.13573
4.72704 9.81757
4.72806 8.08347
4.72909 9.27786
4.73011 9.27786
4.73114 7.85352
4.73216 9.88503
4.73318 8.45689
4.73395 8.91299
4.73498 9.57337
4.736 7.84592
4.73702 9.7425
4.73805 8.7372
4.73907 8.29916
4.7401 9.80332
4.74112 7.9951
4.74214 9.39188
4.74317 9.15338
4.74419 7.87252
4.74496 9.83372
4.74598 8.23265
4.74701 8.89018
4.74803 9.36623
4.74906 7.76705
4.75008 9.71115
4.7511 8.56712
4.75213 8.37803
4.75315 9.66839
4.75418 7.88298
4.7552 9.59807
4.75597 8.9681
4.75699 7.9837
4.75802 9.78811
4.75904 8.14808
4.76006 9.09542
4.76109 9.32727
4.76211 7.77465
4.76314 9.7387
4.76416 8.42744
4.76518 8.52151
4.76595 9.53821
4.76698 7.7623
4.768 9.4945
4.76902 8.79611
4.77005 8.01505
4.77107 9.7368
4.7721 8.0122
4.77312 9.28071
4.77414 9.14673
4.77517 7.7718
4.77619 9.85938
4.77696 8.41508
4.77798 8.68969
4.77901 9.52491
4.78003 7.89248
4.78106 9.74535
4.78208 8.80371
4.7831 8.2602
4.78413 9.74535
4.78515 8.09487
4.78618 9.4736
4.7872 9.17334
4.78797 8.07397
4.78899 9.94965
4.79002 8.30486
4.79104 9.06882
4.79206 9.52776
4.79309 7.94189
4.79411 9.85558
4.79514 8.68969
4.79616 8.56617
4.79718 9.75011
4.79795 8.02741
4.79898 9.61613
4.8 8.96525
4.80102 8.14048
4.80205 9.90404
4.80307 8.22505
4.8041 9.17619
4.80512 9.36338
4.80614 7.81931
4.80717 9.74345
4.80819 8.56712
4.80896 8.61843
4.80998 9.51161
4.81101 7.84497
4.81203 9.64748
4.81306 8.84172
4.81408 8.10627
4.8151 9.7083
4.81613 8.11387
4.81715 9.2389
4.81818 9.17239
4.8192 7.86397
4.81997 9.81472
4.82099 8.38088
4.82202 8.87783
4.82304 9.56292
4.82406 7.81266
4.82509 9.79666
4.82611 8.82272
4.82714 8.32482
4.82816 9.77291
4.82918 8.03216
4.82995 9.49735
4.83098 9.05932
4.832 8.0179
4.83302 9.82327
4.83405 8.35522
4.83507 9.03651
4.8361 9.42609
4.83712 7.87537
4.83814 9.82042
4.83917 8.63268
4.84019 8.52341
4.84096 9.7368
4.84198 7.94284
4.84301 9.65509
4.84403 9.07357
4.84506 8.11292
4.84608 9.76436
4.8471 8.14903
4.84813 9.29686
4.84915 9.29496
4.85018 7.79556
4.8512 9.82802
4.85197 8.53576
4.85299 8.59752
4.85402 9.56672
4.85504 7.80791
4.85606 9.60378
4.85709 8.82082
4.85811 8.13098
4.85914 9.68264
4.86016 8.0084
4.86118 9.27786
4.86195 9.15528
4.86298 7.768
4.864 9.76436
4.86502 8.31816
4.86605 8.7296
4.86707 9.38808
4.8681 7.80316
4.86912 9.60853
4.87014 8.62983
4.87117 8.34097
4.87219 9.66934
4.87296 7.86207
4.87398 9.39948
4.87501 9.07167
4.87603 7.92764
4.87706 9.77291
4.87808 8.24785
4.8791 9.01941
4.88013 9.34532
4.88115 7.84022
4.88218 9.80997
4.8832 8.59277
4.88397 8.53766
4.88499 9.72255
4.88602 7.87537
4.88704 9.59332
4.88806 9.03841
4.88909 8.06731
4.89011 9.77386
4.89114 8.2697
4.89216 9.24175
4.89318 9.29211
4.89395 7.83167
4.89498 9.89738
4.896 8.53386
4.89702 8.69729
4.89805 9.59427
4.89907 7.91243
4.9001 9.68739
4.90112 8.90728
4.90214 8.22505
4.90317 9.79286
4.90419 8.15473
4.90496 9.42894
4.90598 9.26361
4.90701 7.96279
4.90803 9.86698
4.90906 8.4911
4.91008 8.87973
4.9111 9.51351
4.91213 7.82787
4.91315 9.82137
4.91418 8.76761
4.91494 8.40463
4.91597 9.7197
4.91699 8.00935
4.91802 9.59047
4.91904 9.08972
4.92006 7.9894
4.92109 9.90594
4.92211 8.32292
4.92314 9.05266
4.92416 9.45174
4.92518 7.92478
4.92595 9.81092
4.92698 8.59182
4.928 8.54906
4.92902 9.70165
4.93005 7.94854
4.93107 9.59332
4.9321 8.95954
4.93312 8.13098
4.93414 9.80617
4.93517 8.14238
4.93619 9.2237
4.93696 9.22655
4.93798 7.79556
4.93901 9.81757
4.94003 8.37423
4.94106 8.58042
4.94208 9.49355
4.9431 7.77465
4.94413 9.54961
4.94515 8.67544
4.94618 8.14238
4.9472 9.64368
4.94797 7.88678
4.94899 9.23225
4.95002 9.09827
4.95104 7.75565
4.95206 10.3164
4.95309 10.4551
4.95411 8.60322
4.95514 7.43544
4.95616 8.81512
4.95718 10.6471
4.95795 7.79841
4.95898 8.96335
4.96 11.8234
4.96102 9.82612
4.96205 8.06921
4.96307 8.07302
4.9641 10.4599
4.96512 11.2932
4.96614 9.52586
4.96717 9.237
4.96819 8.80086
4.96922 9.64558
4.96998 11.4281
4.97101 10.5644
4.97203 9.31302
4.97306 10.6338
4.97408 10.5758
4.9751 10.0599
4.97613 10.1796
4.97715 10.4608
4.97818 10.1444
4.9792 10.5302
4.97997 10.9321
4.98099 11.3597
4.98202 10.801
4.98304 8.84837
4.98406 9.63228
4.98509 12.6073
4.98611 11.392
4.98714 9.15909
4.98816 8.77996
4.98918 10.9473
4.99021 12.023
4.99098 10.4057
4.992 9.64938
4.99302 11.0775
4.99405 11.3141
4.99507 10.0029


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-0.singlehop.consumer.RX.csv <==
0 17.7536
0.001024 17.7697
0.002048 17.7564
0.003072 17.6709
0.004096 17.5246
0.00512 17.4524
0.006144 17.4495
0.006912 17.2566
0.007936 17.1521
0.00896 17.0419
0.009984 17.116
0.011008 16.9896
0.012032 16.6324
0.013056 16.64
0.01408 16.6219
0.015104 16.429
0.016128 16.3606
0.016896 16.4053
0.01792 16.0708
0.018944 15.9406
0.019968 15.9634
0.020992 15.9587
0.022016 15.6442
0.02304 15.6736
0.024064 15.6213
0.025088 15.457
0.026112 15.4864
0.027136 15.4503
0.027904 15.2061
0.028928 15.2451
0.029952 15.2441
0.030976 15.1634
0.032 15.0512
0.033024 15.1719
0.034048 15.0218
0.035072 14.865
0.036096 14.9173
0.03712 14.98
0.038144 14.8298
0.038912 14.8279
0.039936 14.8336
0.04096 14.7519
0.041984 14.7358
0.043008 14.77
0.044032 14.6341
0.045056 14.7177
0.04608 14.7519
0.047104 14.6873
0.048128 14.6902
0.048896 14.8232
0.04992 14.5125
0.050944 14.4935
0.051968 14.827
0.052992 14.7187
0.054016 14.5942
0.05504 14.6702
0.056064 14.7101
0.057088 14.6132
0.058112 14.6227
0.059136 14.6636
0.059904 14.6579
0.060928 14.6122
0.061952 14.5704
0.062976 14.6759
0.064 14.694
0.065024 14.7481
0.066048 14.7519
0.067072 14.732
0.068096 14.8023
0.06912 14.8156
0.069888 14.8137
0.070912 14.8754
0.071936 14.7586
0.07296 14.864
0.073984 14.9211
0.075008 14.9325
0.076032 14.8555
0.077056 14.9876
0.07808 15.0408
0.079104 14.9173
0.080128 15.0265
0.080896 15.1244
0.08192 15.1206
0.082944 15.0218
0.083968 15.0807
0.084992 15.2061
0.086016 15.1643
0.08704 15.1462
0.088064 15.1291
0.089088 15.2166
0.090112 15.2023
0.091136 15.1681
0.091904 15.2071
0.092928 15.208
0.093952 15.17
0.094976 15.1386
0.096 15.1976
0.097024 15.2299
0.098048 15.1386
0.099072 15.0683
0.100096 15.1786
0.10112 15.1348
0.101888 15.1196
0.102912 15.1605
0.103936 15.0721
0.10496 15.0883
0.105984 15.1101
0.107008 15.0911
0.108032 15.0645
0.109056 15.1244
0.11008 15.0598
0.111104 15.0835
0.112128 15.0911
0.112896 15.1396
0.11392 15.0892
0.114944 15.0208
0.115968 15.075
0.116992 15.1291
0.118016 15.0854
0.11904 15.1101
0.120064 15.1044
0.121088 15.0854
0.122112 15.0816
0.123136 15.0417
0.123904 15.0389
0.124928 15.0674
0.125952 14.9334
0.126976 15.0123
0.128 15.0151
0.129024 14.9762
0.130048 14.9876
0.131072 14.903
0.132096 14.8678
0.13312 14.9923
0.133888 14.9258
0.134912 14.7975
0.135936 14.9078
0.13696 14.9059
0.137984 14.7814
0.139008 14.8346
0.140032 14.9163
0.141056 14.8707
0.14208 14.7966
0.143104 14.8222
0.144128 14.8241
0.144896 14.9401
0.14592 14.8859
0.146944 14.8146
0.147968 14.8859
0.148992 15.0389
0.150016 14.922
0.15104 14.6502
0.152064 14.9144
0.153088 14.9667
0.154112 14.8374
0.155136 14.8707
0.155904 14.9106
0.156928 14.8944
0.157952 14.846
0.158976 14.8545
0.16 14.9515
0.161024 14.9733
0.162048 14.8621
0.163072 14.8118
0.164096 14.9467
0.16512 14.9258
0.165888 14.8431
0.166912 14.9201
0.167936 15.0085
0.16896 14.8849
0.169984 14.9562
0.171008 14.9828
0.172032 14.9144
0.173056 14.9714
0.17408 15.0075
0.175104 14.9752
0.176128 14.9344
0.176896 15.0398
0.17792 15.0199
0.178944 14.884
0.179968 14.9771
0.180992 15.1006
0.182016 14.8992
0.18304 14.8403
0.184064 14.9904
0.185088 14.9857
0.186112 14.8773
0.187136 14.864
0.187904 14.9695
0.188928 14.9486
0.189952 14.8726
0.190976 14.9439
0.192 14.9857
0.193024 15.0807
0.194048 14.9828
0.195072 14.8868
0.196096 15.0189
0.19712 15.0066
0.197888 14.9477
0.198912 14.9448
0.199936 14.9733
0.20096 14.999
0.201984 14.9334
0.203008 14.9629
0.204032 14.9828
0.205056 15.018
0.20608 15.0455
0.207104 15.0294
0.208128 14.9534
0.208896 15.1272
0.20992 15.075
0.210944 14.9097
0.211968 15.0085
0.212992 15.1691
0.214016 15.0227
0.21504 15.017
0.216064 15.0408
0.217088 15.056
0.218112 15.0664
0.219136 14.9971
0.219904 14.9705
0.220928 15.0826
0.221952 15.0341
0.222976 15.0446
0.224 15.0294
0.225024 15.0683
0.226048 15.0246
0.227072 14.8707
0.228096 15.0332
0.22912 15.0636
0.229888 14.7861
0.230912 14.9838
0.231936 15.0218
0.23296 14.9268
0.233984 14.9268
0.235008 15.0075
0.236032 14.9591
0.237056 14.9572
0.23808 14.979
0.239104 15.0047
0.240128 14.9686
0.240896 15.0275
0.24192 14.9382
0.242944 14.8336
0.243968 14.9562
0.244992 15.0047
0.246016 14.8203
0.24704 14.8336
0.248064 14.9534
0.249088 14.9277
0.250112 14.7966
0.251136 14.9059
0.251904 14.9163
0.252928 14.8992
0.253952 14.8374
0.254976 14.9401
0.256 14.9809
0.257024 14.9923
0.258048 14.9125
0.259072 14.8488
0.260096 14.9838
0.26112 14.9809
0.261888 14.8764
0.262912 14.9429
0.263936 15.0056
0.26496 14.9268
0.265984 14.979
0.267008 14.9296
0.268032 14.9382
0.269056 15.0009
0.27008 14.9296
0.271104 14.923
0.272128 14.9306
0.272896 14.9847
0.27392 14.9144
0.274944 14.8203
0.275968 14.8859
0.276992 14.9344
0.278016 14.9192
0.27904 14.8108
0.280064 14.8697
0.281088 14.902
0.282112 14.8773
0.283136 14.904
0.283904 14.8137
0.284928 14.8811
0.285952 14.9477
0.286976 14.9125
0.288 14.8308
0.289024 14.9705
0.290048 14.9458
0.291072 14.7519
0.292096 14.8802
0.29312 14.9429
0.293888 14.8906
0.294912 14.8792
0.295936 14.9467
0.29696 14.96
0.297984 14.941
0.299008 14.9695
0.300032 15.0617
0.301056 14.9999
0.30208 14.9743
0.303104 14.9933
0.304128 15.0275
0.304896 15.1035
0.30592 14.9866
0.306944 14.9144
0.307968 15.0047
0.308992 14.9382
0.310016 14.96
0.31104 14.9249
0.312064 14.9857
0.313088 15.0208
0.314112 14.9914
0.315136 14.9838
0.315904 14.9819
0.316928 15.0161
0.317952 14.9952
0.318976 14.9857
0.32 15.0294
0.321024 15.0588
0.322048 14.9733
0.323072 14.9334
0.324096 15.0028
0.32512 14.9448
0.325888 14.9372
0.326912 14.9866
0.327936 14.979
0.32896 14.9572
0.329984 14.9106
0.331008 15.0332
0.332032 14.9543
0.333056 14.9182
0.33408 14.9667
0.335104 14.9591
0.336128 14.8944
0.336896 15.0683
0.33792 14.9952
0.338944 14.8897
0.339968 14.9952
0.340992 15.036
0.342016 14.9572
0.34304 14.9581
0.344064 15.0275
0.345088 15.0712
0.346112 14.96
0.34688 14.9553
0.347904 15.0275
0.348928 15.0541
0.349952 14.9923
0.350976 14.9923
0.352 15.0218
0.353024 15.0712
0.354048 14.9458
0.355072 14.9211
0.356096 15.0265
0.35712 15.0379
0.357888 14.942
0.358912 14.9638
0.359936 15.0332
0.36096 14.9904
0.361984 14.9638
0.363008 14.9619
0.364032 14.9838
0.365056 14.9439
0.36608 14.9458
0.367104 14.9106
0.368128 14.8878
0.368896 14.9562
0.36992 14.9239
0.370944 14.8089
0.371968 14.8222
0.372992 14.961
0.374016 14.8802
0.37504 14.8251
0.376064 14.8811
0.377088 14.9743
0.378112 14.9277
0.37888 14.8612
0.379904 15.0246
0.380928 15.0009
0.381952 14.9401
0.382976 14.9838
0.384 15.037
0.385024 15.0493
0.386048 15.0132
0.387072 14.9467
0.388096 14.9211
0.38912 15.0275
0.389888 14.9553
0.390912 14.9439
0.391936 14.9249
0.39296 14.9372
0.393984 14.9439
0.395008 14.8906
0.396032 14.9562
0.397056 14.9277
0.39808 14.9448
0.399104 14.8849
0.400128 15.0522
0.400896 15.0845
0.40192 14.9458
0.402944 14.9001
0.403968 14.9866
0.404992 15.0892
0.406016 14.922
0.40704 14.9049
0.408064 15.0085
0.409088 14.9895
0.410112 14.8973
0.41088 14.883
0.411904 14.942
0.412928 14.9524
0.413952 14.9201
0.414976 14.9277
0.416 14.9448
0.417024 14.9638
0.418048 14.9154
0.419072 14.8897
0.420096 14.9705
0.42112 14.9477
0.421888 14.9505
0.422912 14.9334
0.423936 14.9648
0.42496 14.9334
0.425984 14.9781
0.427008 14.9705
0.428032 14.8745
0.429056 14.942
0.43008 14.9572
0.431104 14.8688
0.432128 14.9154
0.432896 15.0303
0.43392 14.9192
0.434944 14.8346
0.435968 15.0018
0.436992 14.9876
0.438016 14.9344
0.43904 14.9106
0.440064 14.941
0.441088 14.942
0.442112 14.9676
0.44288 14.9201
0.443904 14.904
0.444928 14.9724
0.445952 14.941
0.446976 14.8555
0.448 14.8944
0.449024 14.98
0.450048 14.9154
0.451072 14.789
0.452096 14.9334
0.45312 14.9268
0.453888 14.8545
0.454912 14.9249
0.455936 14.9382
0.45696 14.9496
0.457984 14.9562
0.459008 14.9572
0.460032 14.9249
0.461056 15.036
0.46208 14.998
0.463104 14.9306
0.464128 15.0218
0.464896 15.056
0.46592 15.0123
0.466944 14.8393
0.467968 15.0645
0.468992 15.0978
0.470016 14.9743
0.47104 14.942
0.472064 15.0493
0.473088 14.998
0.474112 14.9353
0.47488 14.9429
0.475904 15.0284
0.476928 14.9809
0.477952 14.9087
0.478976 14.9942
0.48 14.9619
0.481024 15.0275
0.482048 14.9866
0.483072 14.8336
0.484096 14.9781
0.48512 15.0778
0.485888 15.0009
0.486912 14.9258
0.487936 15.0208
0.48896 15.0512
0.489984 14.9866
0.491008 14.9524
0.492032 14.9496
0.493056 15.0047
0.49408 14.9961
0.495104 14.8963
0.496128 14.8992
0.496896 15.0807
0.49792 14.9648
0.498944 14.7823
0.499968 14.9714
0.500992 15.0341
0.502016 14.8925
0.50304 14.9287
0.504064 14.9942
0.505088 14.96
0.506112 14.9534
0.50688 15.0018
0.507904 14.961
0.508928 14.9106
0.509952 14.9249
0.510976 14.998
0.512 14.9809
0.513024 15.0085
0.514048 14.9325
0.515072 14.8982
0.516096 14.9562
0.51712 15.0655
0.517888 14.9743
0.518912 14.9097
0.519936 14.9923
0.52096 14.9857
0.521984 14.9144
0.523008 14.9572
0.524032 14.9448
0.525056 14.9192
0.52608 14.8612
0.527104 14.8764
0.528128 14.8669
0.528896 14.9239
0.52992 14.8099
0.530944 14.7434
0.531968 14.7861
0.532992 14.8802
0.534016 14.7529
0.53504 14.77
0.536064 14.8507
0.537088 14.7985
0.538112 14.8118
0.53888 14.8536
0.539904 14.8574
0.540928 14.8536
0.541952 14.8811
0.542976 14.8878
0.544 14.9781
0.545024 15.0284
0.546048 14.845
0.547072 14.9581
0.548096 15.0322
0.54912 15.0066
0.549888 15.0503
0.550912 15.0835
0.551936 15.0636
0.55296 15.0873
0.553984 15.1301
0.555008 15.0417
0.556032 15.0227
0.557056 15.0864
0.55808 15.0883
0.559104 14.9999
0.560128 15.0911
0.560896 15.1586
0.56192 15.0113
0.562944 14.9524
0.563968 15.0759
0.564992 15.1082
0.566016 15.0294
0.56704 14.9847
0.568064 15.0417
0.569088 15.0702
0.570112 15.0199
0.571136 15.0341
0.571904 15.0189
0.572928 15.036
0.573952 15.0436
0.574976 15.0094
0.576 14.9705
0.577024 15.1016
0.578048 15.0085
0.579072 14.8659
0.580096 14.999
0.58112 15.0265
0.582144 14.9534
0.582912 14.9401
0.583936 14.9553
0.58496 14.979
0.585984 14.9268
0.587008 14.9011
0.588032 14.9828
0.589056 14.9705
0.59008 14.903
0.591104 14.8963
0.592128 14.9296
0.592896 14.9629
0.59392 14.8963
0.594944 14.8051
0.595968 14.865
0.596992 14.9591
0.598016 14.8536
0.59904 14.8251
0.600064 14.9344
0.601088 14.9059
0.602112 14.8175
0.603136 14.8716
0.603904 14.9001
0.604928 14.8355
0.605952 14.8004
0.606976 14.8574
0.608 14.8963
0.609024 14.8621
0.610048 14.8498
0.611072 14.8146
0.612096 14.8992
0.61312 14.9154
0.614144 14.8213
0.614912 14.9458
0.615936 14.9249
0.61696 14.9049
0.617984 14.998
0.619008 14.9458
0.620032 14.9771
0.621056 15.0389
0.62208 15.0094
0.623104 15.0066
0.624128 15.0674
0.624896 15.0854
0.62592 15.0398
0.626944 14.9078
0.627968 15.0997
0.628992 15.1824
0.630016 14.9866
0.63104 15.0493
0.632064 15.1016
0.633088 15.093
0.634112 14.9923
0.635136 15.0151
0.635904 15.0379
0.636928 15.055
0.637952 15.0104
0.638976 15.0237
0.64 14.9952
0.641024 15.0294
0.642048 15.0313
0.643072 14.8764
0.644096 14.9619
0.64512 14.9866
0.646144 14.9648
0.646912 14.922
0.647936 14.9762
0.64896 14.9591
0.649984 14.8992
0.651008 14.8783
0.652032 14.9895
0.653056 14.9382
0.65408 14.9173
0.655104 14.9192
0.656128 14.9809
0.656896 15.0455
0.65792 14.9629
0.658944 14.8165
0.659968 15.0142
0.660992 15.0949
0.662016 14.9505
0.66304 14.941
0.664064 15.0655
0.665088 14.9505
0.666112 14.9372
0.667136 15.0161
0.667904 15.0047
0.668928 14.9496
0.669952 14.9895
0.670976 14.9239
0.672 14.9325
0.673024 15.0322
0.674048 14.9382
0.675072 14.7994
0.676096 14.9828
0.67712 14.9306
0.678144 14.8783
0.678912 14.9391
0.679936 14.9068
0.68096 14.8973
0.681984 14.9106
0.683008 14.8887
0.684032 14.8821
0.685056 14.9059
0.68608 14.904
0.687104 14.8317
0.688128 14.7975
0.688896 15.0047
0.68992 14.8707
0.690944 14.7842
0.691968 15.0142
0.692992 15.0142
0.694016 14.8127
0.69504 14.8878
0.696064 14.999
0.697088 14.9515
0.698112 14.9211
0.699136 14.9382
0.699904 14.9306
0.700928 14.903
0.701952 14.9382
0.702976 14.9249
0.704 14.8583
0.705024 15.0123
0.706048 14.9505
0.707072 14.8716
0.708096 14.96
0.70912 14.9334
0.709888 14.8963
0.710912 15.0066
0.711936 14.9819
0.71296 14.8469
0.713984 14.9885
0.715008 15.0265
0.716032 14.9439
0.717056 14.9543
0.71808 15.0446
0.719104 14.9885
0.720128 14.9363
0.720896 15.0826
0.72192 15.0664
0.722944 14.9001
0.723968 15.0303
0.724992 15.1263
0.726016 15.0493
0.72704 14.9885
0.728064 15.0721
0.729088 15.0854
0.730112 15.0531
0.731136 14.9676
0.731904 14.9961
0.732928 15.036
0.733952 15.0018
0.734976 14.9629
0.736 14.9971
0.737024 15.075
0.738048 14.9904
0.739072 14.8707
0.740096 14.9676
0.74112 14.9828
0.741888 14.8621
0.742912 14.8802
0.743936 14.9296
0.74496 14.9182
0.745984 14.8925
0.747008 14.9391
0.748032 14.8735
0.749056 14.9125
0.75008 14.9648
0.751104 14.8849
0.752128 14.884
0.752896 15.0284
0.75392 14.9296
0.754944 14.8431
0.755968 14.9724
0.756992 15.0056
0.758016 14.9448
0.75904 14.9353
0.760064 14.9999
0.761088 14.9961
0.762112 14.999
0.763136 14.9876
0.763904 14.9334
0.764928 15.0208
0.765952 14.9781
0.766976 14.8545
0.768 14.9619
0.769024 15.0341
0.770048 14.9154
0.771072 14.8555
0.772096 14.961
0.77312 14.9733
0.773888 14.9011
0.774912 14.9762
0.775936 14.9866
0.77696 14.9249
0.777984 14.904
0.779008 14.9952
0.780032 14.9448
0.781056 14.9192
0.78208 14.9097
0.783104 14.8346
0.784128 14.9619
0.784896 14.9524
0.78592 14.8735
0.786944 14.8374
0.787968 14.8726
0.788992 15.0218
0.790016 14.8821
0.79104 14.7928
0.792064 15.0066
0.793088 15.0094
0.794112 14.8346
0.795136 14.9771
0.795904 15.0617
0.796928 14.9648
0.797952 14.9657
0.798976 14.9828
0.8 15.0151
0.801024 15.0218
0.802048 14.9762
0.803072 14.9059
0.804096 15.0436
0.80512 14.8574
0.805888 14.8849
0.806912 15.0645
0.807936 14.961
0.80896 14.8621
0.809984 14.9562
0.811008 14.9182
0.812032 14.9287
0.813056 14.8963
0.81408 14.9249
0.815104 14.9087
0.816128 14.904
0.816896 14.9676
0.81792 14.9258
0.818944 14.7899
0.819968 14.9344
0.820992 14.9591
0.822016 14.8564
0.82304 14.8669
0.824064 14.8992
0.825088 14.902
0.826112 14.9268
0.827136 14.8878
0.827904 14.8811
0.828928 14.9914
0.829952 14.9363
0.830976 14.8859
0.832 15.0028
0.833024 15.132
0.834048 14.941
0.835072 14.8631
0.836096 15.17
0.83712 15.056
0.837888 14.9182
0.838912 15.0512
0.839936 15.018
0.84096 15.0341
0.841984 15.0237
0.843008 15.0265
0.844032 15.0265
0.845056 15.0237
0.84608 15.0199
0.847104 15.0959
0.848128 14.9819
0.848896 15.1149
0.84992 15.132
0.850944 14.9515
0.851968 15.1158
0.852992 15.1348
0.854016 15.0541
0.85504 15.0037
0.856064 15.1253
0.857088 15.0284
0.858112 15.0094
0.859136 15.0731
0.859904 15.0835
0.860928 14.9277
0.861952 14.904
0.862976 15.0389
0.864 14.9933
0.865024 15.0037
0.866048 14.9315
0.867072 14.864
0.868096 14.902
0.86912 14.9524
0.869888 14.8574
0.870912 14.8403
0.871936 14.8887
0.87296 14.8089
0.873984 14.8726
0.875008 14.7785
0.876032 14.7909
0.877056 14.8574
0.87808 14.7937
0.879104 14.8241
0.880128 14.8289
0.880896 14.9334
0.88192 14.8488
0.882944 14.75
0.883968 14.8878
0.884992 14.9011
0.886016 14.8203
0.88704 14.8944
0.888064 14.9135
0.889088 14.9182
0.890112 14.9505
0.891136 14.9743
0.891904 14.9334
0.892928 15.0047
0.893952 14.9496
0.894976 14.9268
0.896 14.9847
0.897024 15.209
0.898048 14.8602
0.899072 14.7633
0.900096 15.0474
0.90112 15.0465
0.901888 14.8906
0.902912 14.8773
0.903936 14.9828
0.90496 14.9781
0.905984 14.8574
0.907008 14.9268
0.908032 14.9458
0.909056 14.9097
0.91008 14.9467
0.911104 14.9733
0.912128 15.0199
0.912896 15.0712
0.91392 15.017
0.914944 14.9667
0.915968 15.0797
0.916992 15.1025
0.918016 15.0123
0.91904 14.9553
0.920064 15.0284
0.921088 15.0379
0.922112 14.9401
0.923136 14.9838
0.923904 14.979
0.924928 14.904
0.925952 14.9933
0.926976 14.9714
0.928 15.0018
0.929024 15.037
0.930048 14.9667
0.931072 14.922
0.932096 15.0009
0.93312 15.0132
0.933888 14.9581
0.934912 14.9391
0.935936 14.9249
0.93696 14.9695
0.937984 14.8887
0.939008 14.9097
0.940032 14.9363
0.941056 14.884
0.94208 14.8963
0.943104 14.9087
0.944128 14.9315
0.944896 14.9287
0.94592 14.8868
0.946944 14.865
0.947968 14.9353
0.948992 14.9714
0.950016 14.8441
0.95104 14.8821
0.952064 14.904
0.953088 14.8716
0.954112 14.8868
0.955136 14.9182
0.955904 14.8887
0.956928 14.9116
0.957952 14.922
0.958976 14.9011
0.96 14.9543
0.961024 15.018
0.962048 14.9116
0.963072 14.8887
0.964096 15.0094
0.96512 14.9629
0.965888 15.017
0.966912 15.0151
0.967936 15.0113
0.96896 15.0227
0.969984 14.9999
0.971008 14.998
0.972032 15.0322
0.973056 15.0189
0.97408 15.0066
0.975104 15.0028
0.976128 15.0465
0.976896 15.0465
0.97792 15.0142
0.978944 14.9125
0.979968 15.0503
0.980992 15.0693
0.982016 14.902
0.98304 14.9344
0.984064 15.0275
0.985088 14.9135
0.986112 14.8555
0.98688 14.9372
0.987904 14.8745
0.988928 14.904
0.989952 14.8583
0.990976 14.9401
0.992 14.9116
0.993024 14.9353
0.994048 14.9306
0.995072 14.8992
0.996096 14.941
0.99712 14.9686
0.997888 14.9163
0.998912 14.9401
0.999936 15.0085
1.00096 14.9534
1.00198 14.9705
1.00301 14.9781
1.00403 14.9334
1.00506 15.0028
1.00608 15.0237
1.0071 14.9771
1.00813 14.9344
1.0089 15.0892
1.00992 15.0446
1.01094 14.8916
1.01197 14.9686
1.01299 15.0731
1.01402 14.9277
1.01504 14.883
1.01606 14.9743
1.01709 14.9648
1.01811 14.8963
1.01888 14.9524
1.0199 14.8374
1.02093 14.9458
1.02195 14.865
1.02298 14.8146
1.024 14.845
1.02502 14.9144
1.02605 14.8346
1.02707 14.769
1.0281 14.8469
1.02912 14.8346
1.02989 14.8507
1.03091 14.8669
1.03194 14.8308
1.03296 14.8897
1.03398 14.9448
1.03501 14.9467
1.03603 14.8745
1.03706 14.9106
1.03808 14.8954
1.0391 14.942
1.04013 14.9648
1.0409 15.0056
1.04192 14.8906
1.04294 14.8821
1.04397 14.9762
1.04499 15.0075
1.04602 14.9049
1.04704 14.9078
1.04806 14.9847
1.04909 14.9743
1.05011 14.9401
1.05088 14.9923
1.0519 14.9619
1.05293 14.9562
1.05395 14.979
1.05498 14.961
1.056 14.9828
1.05702 14.9952
1.05805 14.98
1.05907 14.9182
1.0601 14.9676
1.06112 14.96
1.06189 14.9572
1.06291 14.9401
1.06394 14.9382
1.06496 14.9116
1.06598 14.9268
1.06701 14.9097
1.06803 14.9277
1.06906 14.9296
1.07008 14.9011
1.0711 14.9534
1.07213 15.0303
1.0729 14.9743
1.07392 14.9686
1.07494 14.9714
1.07597 15.0075
1.07699 15.0531
1.07802 14.9724
1.07904 14.9762
1.08006 15.0018
1.08109 15.0474
1.08211 14.9847
1.08288 14.8982
1.0839 15.0484
1.08493 14.9971
1.08595 14.9724
1.08698 14.9971
1.088 14.9724
1.08902 15.0028
1.09005 14.9762
1.09107 14.9258
1.0921 14.9334
1.09312 14.9515
1.09389 14.979
1.09491 14.9762
1.09594 15.0085
1.09696 14.979
1.09798 14.9534
1.09901 14.9268
1.10003 14.9705
1.10106 14.999
1.10208 14.9467
1.1031 14.9933
1.10413 14.9999
1.1049 14.9496
1.10592 14.9895
1.10694 14.9648
1.10797 14.9372
1.10899 14.9467
1.11002 14.9961
1.11104 14.923
1.11206 14.9705
1.11309 15.017
1.11411 14.9562
1.11488 14.942
1.1159 14.9334
1.11693 14.9952
1.11795 14.9344
1.11898 14.9743
1.12 14.9828
1.12102 14.9695
1.12205 14.979
1.12307 14.8859
1.1241 14.9771
1.12512 15.017
1.12589 14.9182
1.12691 14.8925
1.12794 15.0189
1.12896 14.8954
1.12998 14.865
1.13101 14.9581
1.13203 14.8916
1.13306 14.846
1.13408 14.9534
1.1351 14.8973
1.13613 14.8013
1.1369 14.9524
1.13792 14.9372
1.13894 14.8032
1.13997 14.8279
1.14099 14.9904
1.14202 14.902
1.14304 14.8355
1.14406 14.9135
1.14509 14.9657
1.14611 14.8061
1.14714 14.8707
1.1479 14.8935
1.14893 14.904
1.14995 14.8469
1.15098 14.8802
1.152 14.9049
1.15302 14.9315
1.15405 14.8735
1.15507 14.8944
1.1561 14.9439
1.15712 14.9581
1.15814 14.9543
1.15891 14.9724
1.15994 14.9961
1.16096 14.9572
1.16198 14.9268
1.16301 15.0237
1.16403 14.9439
1.16506 14.9591
1.16608 14.9762
1.1671 14.9933
1.16813 15.0303
1.1689 15.0484
1.16992 15.0465
1.17094 15.0066
1.17197 15.0104
1.17299 15.1272
1.17402 15.0797
1.17504 14.9876
1.17606 15.0113
1.17709 15.0493
1.17811 14.9429
1.17914 15.0512
1.1799 14.979
1.18093 15.036
1.18195 15.0265
1.18298 15.0066
1.184 15.0427
1.18502 15.0541
1.18605 14.9933
1.18707 14.9078
1.1881 14.9838
1.18912 15.0009
1.19014 14.9401
1.19091 14.8954
1.19194 14.9439
1.19296 14.9477
1.19398 14.8593
1.19501 14.8859
1.19603 14.9116
1.19706 14.8678
1.19808 14.8602
1.1991 14.8555
1.20013 14.9144
1.2009 14.961
1.20192 14.8716
1.20294 14.8355
1.20397 14.9239
1.20499 14.9173
1.20602 14.9135
1.20704 14.8716
1.20806 14.9762
1.20909 14.9344
1.21011 14.8811
1.21114 14.9306
1.2119 15.0066
1.21293 14.8906
1.21395 14.9049
1.21498 14.9667
1.216 14.922
1.21702 14.9686
1.21805 14.9011
1.21907 14.8517
1.2201 14.9363
1.22112 15.0256
1.22214 14.9344
1.22291 14.9325
1.22394 14.9895
1.22496 14.8982
1.22598 14.9372
1.22701 14.9211
1.22803 14.9458
1.22906 14.9173
1.23008 14.9676
1.2311 14.9258
1.23213 14.8935
1.2329 15.0408
1.23392 14.9524
1.23494 14.8716
1.23597 15.037
1.23699 15.0702
1.23802 14.922
1.23904 14.9467
1.24006 15.0474
1.24109 14.9477
1.24211 14.9724
1.24314 14.9752
1.2439 15.018
1.24493 15.0018
1.24595 14.9467
1.24698 14.9781
1.248 14.9534
1.24902 15.0341
1.25005 14.9895
1.25107 14.9144
1.2521 14.999
1.25312 15.0778
1.25414 15.0284
1.25491 14.9619
1.25594 15.0807
1.25696 15.018
1.25798 14.9429
1.25901 14.9781
1.26003 15.0332
1.26106 14.9705
1.26208 14.9277
1.2631 14.9534
1.26413 14.9505
1.2649 14.9429
1.26592 14.9125
1.26694 14.8403
1.26797 14.8992
1.26899 14.9059
1.27002 14.807
1.27104 14.7671
1.27206 14.8327
1.27309 14.7709
1.27411 14.7643
1.27514 14.8298
1.2759 14.8441
1.27693 14.7785
1.27795 14.8099
1.27898 14.8754
1.28 14.7947
1.28102 14.9078
1.28205 14.8887
1.28307 14.75
1.2841 14.8754
1.28512 14.9325
1.28614 14.8298
1.28691 14.8659
1.28794 14.9524
1.28896 14.8963
1.28998 14.865
1.29101 14.9676
1.29203 14.9505
1.29306 14.9287
1.29408 14.9771
1.2951 15.0028
1.29613 14.9562
1.2969 15.0465
1.29792 15.0769
1.29894 14.9781
1.29997 15.0484
1.30099 15.1215
1.30202 15.017
1.30304 14.9695
1.30406 15.0607
1.30509 15.075
1.30611 14.9866
1.30714 14.9914
1.3079 15.0436
1.30893 14.9876
1.30995 14.9733
1.31098 14.9857
1.312 15.0626
1.31302 15.056
1.31405 14.9439
1.31507 14.9287
1.3161 15.0436
1.31712 15.0037
1.31814 14.9572
1.31891 15.0512
1.31994 14.9391
1.32096 14.9562
1.32198 15.0313
1.32301 14.9781
1.32403 14.9296
1.32506 14.9895
1.32608 15.0446
1.3271 14.9885
1.32813 14.9733
1.3289 15.0987
1.32992 15.0351
1.33094 14.9458
1.33197 15.1054
1.33299 15.0978
1.33402 14.9895
1.33504 14.9942
1.33606 15.0417
1.33709 15.0151
1.33811 14.9847
1.33914 14.9838
1.3399 14.9638
1.34093 14.9866
1.34195 14.8973
1.34298 14.9534
1.344 14.923
1.34502 14.9448
1.34605 14.9106
1.34707 14.827
1.3481 14.9011
1.34912 14.9391
1.34989 14.9125
1.35091 14.9001
1.35194 14.9001
1.35296 14.9296
1.35398 14.9173
1.35501 14.8707
1.35603 14.8973
1.35706 14.979
1.35808 14.8982
1.3591 14.883
1.36013 14.9733
1.3609 14.9743
1.36192 14.8887
1.36294 14.8336
1.36397 14.9135
1.36499 15.0655
1.36602 14.902
1.36704 14.8488
1.36806 15.0218
1.36909 14.98
1.37011 14.9258
1.37114 14.9648
1.3719 14.9496
1.37293 14.9743
1.37395 15.0009
1.37498 14.9534
1.376 14.9325
1.37702 15.0465
1.37805 14.9629
1.37907 14.8602
1.3801 14.9505
1.38112 15.0189
1.38189 14.9344
1.38291 14.8745
1.38394 14.8631
1.38496 14.827
1.38598 14.8992
1.38701 14.846
1.38803 14.8241
1.38906 14.8897
1.39008 14.8612
1.3911 14.8308
1.39213 14.8203
1.3929 14.9714
1.39392 14.9439
1.39494 14.8317
1.39597 14.8403
1.39699 15.093
1.39802 14.8963
1.39904 14.8184
1.40006 15.3771
1.40109 14.9885
1.40211 13.243
1.40314 12.7765
1.4039 12.5256
1.40493 11.2714
1.40595 10.3031
1.40698 9.90879
1.408 9.43844
1.40902 8.81797
1.41005 8.37993
1.41107 8.15378
1.4121 7.89723
1.41312 7.60742
1.41389 7.42308
1.41491 7.2625
1.41594 7.08481
1.41696 6.94514
1.41798 6.90808
1.41901 6.79786
1.42003 6.65343
1.42106 6.55746
1.42208 6.46814
1.4231 6.43013
1.42413 6.33986
1.4249 6.21159
1.42592 6.14602
1.42694 6.18023
1.42797 6.07286
1.42899 5.98069
1.43002 5.91133
1.43104 5.91133
1.43206 5.86382
1.43309 5.74884
1.43411 5.65097
1.43514 5.72794
1.4359 5.67283
1.43693 5.57401
1.43795 5.5436
1.43898 5.5398
1.44 5.55786
1.44102 5.47709
1.44205 5.40772
1.44307 5.44478
1.4441 5.47234
1.44512 5.37162
1.44589 5.32126
1.44691 5.41343
1.44794 5.34691
1.44896 5.3108
1.44998 5.33361
1.45101 5.3032
1.45203 5.36402
1.45306 5.36402
1.45408 5.2994
1.4551 5.31651
1.45613 5.37542
1.4569 5.41058
1.45792 5.33171
1.45894 5.41723
1.45997 5.46474
1.46099 5.36117
1.46202 5.35356
1.46304 5.49514
1.46406 5.45618
1.46509 5.46569
1.46611 5.44003
1.46714 5.45618
1.4679 5.45333
1.46893 5.57401
1.46995 5.51795
1.47098 5.50749
1.472 5.57971
1.47302 7.45824
1.47405 8.91774
1.47507 7.91623
1.4761 7.18363
1.47712 7.69864
1.47789 7.91908
1.47891 7.58937
1.47994 5.88852
1.48096 7.12852
1.48198 8.78566
1.48301 8.29916
1.48403 9.05836
1.48506 10.2993
1.48608 10.019
1.4871 8.75715
1.48813 8.67259
1.4889 10.1454
1.48992 10.3468
1.49094 9.55627
1.49197 9.92399
1.49299 10.686
1.49402 10.1853
1.49504 10.0067
1.49606 10.8799
1.49709 11.0633
1.49811 11.0604
1.49914 11.5032
1.4999 11.0519
1.50093 8.96145
1.50195 10.5065
1.50298 13.1736
1.504 11.8918
1.50502 9.50115
1.50605 9.02131
1.50707 12.2501
1.5081 12.8895
1.50912 11.0044
1.50989 10.5521
1.51091 12.08
1.51194 11.9679
1.51296 11.1925
1.51398 11.3141
1.51501 11.5431
1.51603 11.0642
1.51706 12.0999
1.51808 11.7028
1.5191 12.2358
1.52013 12.2368
1.5209 10.5644
1.52192 9.57622
1.52294 12.7651
1.52397 13.567
1.52499 11.1877
1.52602 9.17239
1.52704 10.8267
1.52806 14.2455
1.52909 13.7286
1.53011 12.4601
1.53114 13.8302
1.5319 15.2517
1.53293 14.8099
1.53395 14.5875
1.53498 15.0484
1.536 15.1168
1.53702 15.704
1.53805 15.2337
1.53907 15.819
1.5401 16.0442
1.54112 14.9144
1.54189 13.1898
1.54291 15.2631
1.54394 17.211
1.54496 15.5064
1.54598 13.3152
1.54701 13.4882
1.54803 16.6295
1.54906 16.3777
1.55008 14.5609
1.5511 14.7035
1.55213 15.9862
1.5529 15.0256
1.55392 12.6691
1.55494 14.2892
1.55597 15.4646
1.55699 14.2246
1.55802 13.8112
1.55904 15.9188
1.56006 16.4081
1.56109 14.1362
1.56211 14.2493
1.56314 15.2337
1.5639 14.9838
1.56493 14.139
1.56595 14.5486
1.56698 15.6584
1.568 15.1539
1.56902 15.3334
1.57005 15.972
1.57107 15.2764
1.5721 13.2022
1.57312 15.2508
1.57389 17.5094
1.57491 15.7962
1.57594 13.72
1.57696 13.8559
1.57798 17.0409
1.57901 17.249
1.58003 15.6365
1.58106 15.7439
1.58208 17.0219
1.5831 17.1236
1.58413 16.544
1.5849 16.81
1.58592 16.8918
1.58694 16.7065
1.58797 17.5474
1.58899 17.193
1.59002 17.5474
1.59104 17.9123
1.59206 17.1112
1.59309 15.3277
1.59411 17.4904
1.59514 19.2948
1.5959 17.4742
1.59693 15.5539
1.59795 15.8893
1.59898 18.8995
1.6 18.5137
1.60102 16.848
1.60205 17.1597
1.60307 18.2125
1.6041 17.9826
1.60512 17.4847
1.60589 17.6766
1.60691 17.5227
1.60794 17.1787
1.60896 18.2334
1.60998 17.6928
1.61101 18.0367
1.61203 18.3436
1.61306 17.3307
1.61408 15.6641
1.6151 18.2828
1.61613 19.7661
1.6169 17.6044
1.61792 15.6774
1.61894 16.3482
1.61997 19.0876
1.62099 18.4339
1.62202 16.7663
1.62304 17.212
1.62406 18.1346
1.62509 17.7982
1.62611 17.3545
1.62688 17.5968
1.6279 17.4324
1.62893 16.963
1.62995 18.1641
1.63098 17.6377
1.632 18.0025
1.63302 18.1498
1.63405 16.9497
1.63507 15.6147
1.6361 18.3655
1.63712 19.4364
1.63789 17.2253
1.63891 15.4636
1.63994 16.182
1.64096 18.9698
1.64198 18.127
1.64301 16.5478
1.64403 17.0628
1.64506 17.9664
1.64608 17.5341
1.6471 17.2148
1.64813 17.4552
1.6489 17.2481
1.64992 16.7711
1.65094 18.0681
1.65197 17.4761
1.65299 17.8838
1.65402 18.0177
1.65504 16.7074
1.65606 15.5187
1.65709 18.5099
1.65811 19.2938
1.65888 17.0523
1.6599 15.4275
1.66093 16.3863
1.66195 18.9679
1.66298 17.9778
1.664 16.4727
1.66502 17.1265
1.66605 17.9807
1.66707 17.5084
1.6681 17.1749
1.66912 17.4353
1.66989 17.2462
1.67091 16.7701
1.67194 18.0462
1.67296 17.441
1.67398 17.8914
1.67501 18.0291
1.67603 16.4775
1.67706 15.5282
1.67808 18.6382
1.6791 19.1798
1.68013 16.8613
1.6809 15.2052
1.68192 16.5639
1.68294 18.9385
1.68397 17.8324
1.68499 16.4499
1.68602 17.2234
1.68704 18.0329
1.68806 17.4229
1.68909 17.2785
1.69011 17.4505
1.69088 17.3212
1.6919 16.8718
1.69293 18.051
1.69395 17.5569
1.69498 18.0462
1.696 18.0614
1.69702 16.3587
1.69805 15.667
1.69907 18.8843
1.7001 19.1751
1.70112 16.7863
1.70189 15.247
1.70291 16.8357
1.70394 19.0382
1.70496 17.707
1.70598 16.4081
1.70701 17.3564
1.70803 18.069
1.70906 17.3412
1.71008 17.1702
1.7111 17.4923
1.71213 17.287
1.7129 16.8775
1.71392 18.031
1.71494 17.4628
1.71597 18.0082
1.71699 18.0196
1.71802 16.1525
1.71904 15.7059
1.72006 19.0629
1.72109 18.9537
1.72211 16.6019
1.72288 15.2052
1.7239 17.0048
1.72493 19.0876
1.72595 17.5284
1.72698 16.3064
1.728 17.384
1.72902 18.1327
1.73005 17.3336
1.73107 17.1103
1.7321 17.4866
1.73312 17.4087
1.73414 17.0295
1.73491 17.9864
1.73594 17.6491
1.73696 18.1973
1.73798 18.1261
1.73901 16.1097
1.74003 16.0451
1.74106 19.3566
1.74208 18.871
1.7431 16.5468
1.74413 15.4237
1.7449 17.4115
1.74592 19.0544
1.74694 17.5569
1.74797 16.5544
1.74899 17.5379
1.75002 18.1128
1.75104 17.3174
1.75206 17.2414
1.75309 17.4799
1.75411 17.3402
1.75514 17.0827
1.7559 18.0073
1.75693 17.5901
1.75795 18.1109
1.75898 17.9474
1.76 15.9007
1.76102 16.1116
1.76205 19.2178
1.76307 18.6097
1.7641 16.2903
1.76512 15.2622
1.76614 17.4077
1.76691 18.832
1.76794 17.2338
1.76896 16.391
1.76998 17.4495
1.77101 17.8942
1.77203 17.0932
1.77306 17.1426
1.77408 17.4125
1.7751 17.2519
1.77613 17.0438
1.7769 17.8771
1.77792 17.5483
1.77894 18.0747
1.77997 17.8923
1.78099 15.8285
1.78202 16.3235
1.78304 19.4117
1.78406 18.5109
1.78509 16.2371
1.78611 15.4779
1.78714 17.8191
1.7879 18.9575
1.78893 17.2813
1.78995 16.5829
1.79098 17.7308
1.792 18.1004
1.79302 17.1939
1.79405 17.2899
1.79507 17.5759
1.7961 17.4429
1.79712 17.345
1.79814 17.8571
1.79891 17.7488
1.79994 18.2382
1.80096 17.9398
1.80198 15.705
1.80301 16.6314
1.80403 19.577
1.80506 18.2971
1.80608 16.1306
1.8071 15.4532
1.80813 17.993
1.8089 18.8587
1.80992 17.1607
1.81094 16.6228
1.81197 17.7878
1.81299 18.1089
1.81402 17.2376
1.81504 17.3269
1.81606 17.4685
1.81709 17.3355
1.81811 17.46
1.81914 17.7137
1.8199 17.6472
1.82093 18.2116
1.82195 17.707
1.82298 15.5776
1.824 16.8243
1.82502 19.4801
1.82605 17.9835
1.82707 15.9026
1.8281 15.4332
1.82912 18.069
1.83014 18.6316
1.83091 16.9412
1.83194 16.5202
1.83296 17.6738
1.83398 17.9123
1.83501 17.0552
1.83603 17.2965
1.83706 17.3668
1.83808 17.1977
1.8391 17.5692
1.84013 17.6405
1.8409 17.651
1.84192 18.1498
1.84294 17.6605
1.84397 15.5605
1.84499 17.0913
1.84602 19.6074
1.84704 17.9541
1.84806 15.819
1.84909 15.6461
1.85011 18.4624
1.85114 18.6316
1.8519 16.9089
1.85293 16.7796
1.85395 17.8153
1.85498 17.8876
1.856 17.1131
1.85702 17.3707
1.85805 17.3545
1.85907 17.0837
1.8601 17.6985
1.86112 17.631
1.86214 17.6472
1.86291 18.0833
1.86394 17.4524
1.86496 15.4484
1.86598 17.3022
1.86701 19.4991
1.86803 17.6091
1.86906 15.6461
1.87008 15.6147
1.8711 18.5004
1.87213 18.5945
1.8729 16.6979
1.87392 16.7093
1.87494 17.9218
1.87597 17.8305
1.87699 17.0827
1.87802 17.4191
1.87904 17.3174
1.88006 17.0875
1.88109 17.8267
1.88211 17.554
1.88314 17.7479
1.8839 18.1527
1.88493 17.4267
1.88595 15.4817
1.88698 17.6244
1.888 19.576
1.88902 17.5141
1.89005 15.6403
1.89107 15.8142
1.8921 18.6895
1.89312 18.4026
1.89414 16.8395
1.89491 16.8385
1.89594 17.9132
1.89696 17.9113
1.89798 17.2775
1.89901 17.4619
1.90003 17.4153
1.90106 17.1236
1.90208 17.9683
1.9031 17.5483
1.90413 17.8876
1.9049 18.1175
1.90592 17.2642
1.90694 15.4836
1.90797 17.9275
1.90899 19.539
1.91002 17.4353
1.91104 15.5472
1.91206 15.9929
1.91309 18.8282
1.91411 18.2581
1.91514 16.678
1.9159 16.963
1.91693 17.9455
1.91795 17.7175
1.91898 17.2167
1.92 17.4172
1.92102 17.2965
1.92205 16.9972
1.92307 18.0044
1.9241 17.5388
1.92512 17.8096
1.92614 18.0671
1.92691 17.0846
1.92794 15.4969
1.92896 18.1213
1.92998 19.4782
1.93101 17.3355
1.93203 15.4475
1.93306 16.0993
1.93408 18.9565
1.9351 18.2752
1.93613 16.4034
1.9369 16.8927
1.93792 17.7764
1.93894 16.8946
1.93997 15.6499
1.94099 15.2052
1.94202 14.4089
1.94304 13.3219
1.94406 13.9557
1.94509 13.167
1.94611 13.1328
1.94714 12.9294
1.9479 11.6448
1.94893 9.80047
1.94995 12.3755
1.95098 13.6849
1.952 11.5944
1.95302 9.18284
1.95405 9.56672
1.95507 12.5826
1.9561 11.9992
1.95712 10.0257
1.95814 10.2651
1.95891 11.4509
1.95994 10.8837
1.96096 10.3497
1.96198 10.7336
1.96301 10.4742
1.96403 10.2461
1.96506 10.4856
1.96608 10.8134
1.9671 10.6566
1.96813 11.0775
1.9689 10.7279
1.96992 8.42459
1.97094 9.39378
1.97197 12.4306
1.97299 11.3806
1.97402 8.94909
1.97504 7.87918
1.97606 10.648
1.97709 11.8225
1.97811 10.0456
1.97914 9.02796
1.9799 10.344
1.98093 10.8067
1.98195 9.88978
1.98298 9.68834
1.984 9.90214
1.98502 9.63323
1.98605 10.5625
1.98707 10.0589
1.9881 10.5758
1.98912 10.7621
1.98989 9.36528
1.99091 7.89818
1.99194 10.9454
1.99296 12.3612
1.99398 10.1311
1.99501 7.87537
1.99603 8.65168
1.99706 11.8035
1.99808 11.106
1.9991 9.21895
2.00013 9.87363
2.0009 11.1203
2.00192 10.2385
2.00294 9.83942
2.00397 10.4114
2.00499 10.2566
2.00602 9.63988
2.00704 10.8799
2.00806 10.535
2.00909 11.0851
2.01011 11.0557
2.01114 9.34627
2.0119 8.39513
2.01293 11.8453
2.01395 12.3109
2.01498 10.0095
2.016 9.08307
2.01702 8.87688
2.01805 11.4814
2.01907 12.3166
2.0201 10.1311
2.02112 9.86033
2.02189 9.2465
2.02291 9.76626
2.02394 11.9679
2.02496 11.4006
2.02598 9.92969
2.02701 10.5587
2.02803 11.4548
2.02906 10.6765
2.03008 10.4808
2.0311 10.9473
2.03213 11.2856
2.0329 11.144
2.03392 11.125
2.03494 11.068
2.03597 11.7189
2.03699 11.3626
2.03802 11.3056
2.03904 11.411
2.04006 11.4034
2.04109 10.7858
2.04211 10.7421
2.04314 11.6125
2.0439 11.2096
2.04493 11.2552
2.04595 11.6951
2.04698 10.8713
2.048 8.74385
2.04902 10.7792
2.05005 13.0805
2.05107 11.3151
2.0521 8.88353
2.05312 8.77331
2.05389 11.9631
2.05491 12.2045
2.05594 10.19
2.05696 9.89548
2.05798 11.3863
2.05901 11.3265
2.06003 10.2357
2.06106 10.5464
2.06208 10.5939
2.0631 10.2955
2.06413 10.8818
2.0649 10.6946
2.06592 11.1678
2.06694 11.2676
2.06797 9.97435
2.06899 8.32197
2.07002 11.144
2.07104 12.7271
2.07206 10.5464
2.07309 9.29211
2.07411 8.82462
2.07514 10.725
2.0759 12.5057
2.07693 10.3896
2.07795 9.55627
2.07898 9.9791
2.08 8.81322
2.08102 10.8618
2.08205 10.2556
2.08307 8.91108
2.0841 10.7782
2.08512 9.30827
2.08589 9.75676
2.08691 9.90309
2.08794 8.54051
2.08896 10.2024
2.08998 8.91013
2.09101 9.02416
2.09203 9.92399
2.09306 8.18799
2.09408 9.7026
2.0951 9.11443
2.09613 8.37328
2.0969 9.79381
2.09792 8.2602
2.09894 9.36623
2.09997 9.19424
2.10099 8.016
2.10202 9.76721
2.10304 8.41793
2.10406 8.88448
2.10509 9.42704
2.10611 7.87252
2.10714 9.58477
2.1079 8.7258
2.10893 8.39323
2.10995 9.50591
2.11098 8.03216
2.112 9.32442
2.11302 8.91204
2.11405 8.04546
2.11507 9.65889
2.1161 8.12623
2.11712 9.02226
2.11789 9.19519
2.11891 7.74615
2.11994 9.58287
2.12096 8.43219
2.12198 8.56997
2.12301 9.34532
2.12403 7.82216
2.12506 9.43274
2.12608 8.69824
2.1271 8.16708
2.12813 9.57147
2.1289 8.01505
2.12992 9.17049
2.13094 9.01086
2.13197 7.92098
2.13299 9.66364
2.13402 8.26115
2.13504 8.87498
2.13606 9.33962
2.13709 7.7433
2.13811 9.60378
2.13914 8.62223
2.1399 8.43884
2.14093 9.53726
2.14195 7.98845
2.14298 9.36433
2.144 8.83887
2.14502 8.08252
2.14605 9.7368
2.14707 8.20224
2.1481 9.09447
2.14912 9.25125
2.14989 7.94379
2.15091 9.72255
2.15194 8.5101
2.15296 8.85882
2.15398 9.53251
2.15501 7.98085
2.15603 9.69784
2.15706 8.81892
2.15808 8.44834
2.1591 9.7292
2.16013 8.19179
2.1609 9.4869
2.16192 9.17714
2.16294 8.13478
2.16397 9.84512
2.16499 8.39988
2.16602 9.15053
2.16704 9.53346
2.16806 8.00175
2.16909 9.81947
2.17011 8.7296
2.17114 8.65358
2.1719 11.3464
2.17293 10.2442
2.17395 8.56236
2.17498 7.45159
2.176 9.90024
2.17702 10.6908
2.17805 7.95139
2.17907 10.1625
2.1801 11.9926
2.18112 9.9563
2.18189 7.9894
2.18291 8.15188
2.18394 11.584
2.18496 11.6457
2.18598 9.4546
2.18701 8.96335
2.18803 8.70014
2.18906 10.7203
2.19008 11.6733
2.1911 10.1473
2.19213 9.89168
2.1929 10.9692
2.19392 10.6566
2.19494 10.1596
2.19597 10.1169
2.19699 10.4019
2.19802 10.726
2.19904 10.6651
2.20006 10.8381
2.20109 11.3208
2.20211 10.7165
2.20314 8.5063
2.2039 9.981
2.20493 12.786
2.20595 11.3236
2.20698 8.85122
2.208 8.37043
2.20902 11.4861
2.21005 12.1161
2.21107 10.19
2.2121 9.81757
2.21312 11.2533
2.21389 11.2134
2.21491 10.1834
2.21594 10.5559
2.21696 10.7849
2.21798 10.4751
2.21901 10.6062
2.22003 11.0652
2.22106 11.05
2.22208 11.3227
2.2231 10.9645
2.22413 8.76856
2.2249 9.82992
2.22592 12.7641
2.22694 11.5925
2.22797 9.15338
2.22899 8.37613
2.23002 11.2476
2.23104 12.2586
2.23206 10.4105
2.23309 9.62658
2.23411 11.3141
2.23514 10.9977
2.2359 10.1691
2.23693 10.8476
2.23795 11.0044
2.23898 10.306
2.24 10.0114
2.24102 11.47
2.24205 10.7716
2.24307 11.1013
2.2441 11.3398
2.24512 9.95155
2.24589 8.44359
2.24691 11.5279
2.24794 12.8439
2.24896 10.5616
2.24998 8.27066


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-0.singlehop.consumer.TX.csv <==
0 17.3887
0.001024 17.4514
0.001792 17.5084
0.002816 17.5103
0.00384 17.5683
0.004864 17.67
0.005888 17.6871
0.006912 17.6909
0.007936 17.8087
0.00896 17.8638
0.009984 17.8372
0.011008 17.8552
0.012032 17.9056
0.0128 17.9189
0.013824 17.9218
0.014848 17.8866
0.015872 17.9256
0.016896 17.8609
0.01792 17.9075
0.018944 17.9322
0.019968 17.7954
0.020992 17.8248
0.022016 17.8201
0.02304 17.764
0.023808 17.7384
0.024832 17.7184
0.025856 17.7526
0.02688 17.6624
0.027904 17.6586
0.028928 17.6576
0.029952 17.593
0.030976 17.6272
0.032 17.6072
0.033024 17.4942
0.033792 17.5274
0.034816 17.5217
0.03584 17.4514
0.036864 17.3773
0.037888 17.403
0.038912 17.3754
0.039936 17.3307
0.04096 17.344
0.041984 17.3155
0.043008 17.3089
0.044032 17.2946
0.0448 17.2177
0.045824 17.2566
0.046848 17.2623
0.047872 17.1664
0.048896 17.1911
0.04992 17.1768
0.050944 17.1341
0.051968 17.2044
0.052992 17.0713
0.054016 17.1093
0.05504 17.1293
0.055808 17.0808
0.056832 17.0865
0.057856 17.0751
0.05888 17.0951
0.059904 17.097
0.060928 17.0314
0.061952 17.0818
0.062976 17.096
0.064 17.0713
0.065024 17.0951
0.065792 17.0884
0.066816 17.0428
0.06784 17.1825
0.068864 17.1303
0.069888 17.1036
0.070912 17.1493
0.071936 17.1531
0.07296 17.2728
0.073984 17.1198
0.075008 17.1131
0.076032 17.2633
0.0768 17.2775
0.077824 17.2433
0.078848 17.2785
0.079872 17.3288
0.080896 17.3222
0.08192 17.3773
0.082944 17.3269
0.083968 17.3497
0.084992 17.3897
0.086016 17.3155
0.08704 17.3364
0.087808 17.3231
0.088832 17.3611
0.089856 17.3355
0.09088 17.3146
0.091904 17.3193
0.092928 17.3526
0.093952 17.3279
0.094976 17.4087
0.096 17.3621
0.097024 17.3288
0.097792 17.4087
0.098816 17.4286
0.09984 17.3602
0.100864 17.4182
0.101888 17.4305
0.102912 17.3716
0.103936 17.4144
0.10496 17.4666
0.105984 17.3374
0.107008 17.3032
0.108032 17.4951
0.1088 17.3878
0.109824 17.1949
0.110848 17.7821
0.111872 16.9915
0.112896 15.5653
0.11392 15.3952
0.114944 15.1443
0.115968 14.1276
0.116992 13.6972
0.118016 13.4787
0.11904 13.1385
0.119808 12.7822
0.120832 12.8278
0.121856 12.8335
0.12288 12.8107
0.123904 12.8477
0.124928 12.9095
0.125952 12.9893
0.126976 13.4255
0.128 13.9908
0.129024 14.4726
0.129792 14.8317
0.130816 15.2954
0.13184 15.6004
0.132864 15.8617
0.133888 16.0793
0.134912 16.1972
0.135936 16.2779
0.13696 16.4024
0.137984 16.4518
0.139008 16.4889
0.140032 16.544
0.1408 16.6276
0.141824 16.5582
0.142848 16.6457
0.143872 16.7749
0.144896 16.6837
0.14592 16.7179
0.146944 16.8918
0.147968 16.8975
0.148992 16.9507
0.150016 16.9592
0.150784 17.0447
0.151808 17.0362
0.152832 17.0951
0.153856 17.1825
0.15488 17.2129
0.155904 17.2253
0.156928 17.2861
0.157952 17.3535
0.158976 17.384
0.16 17.4391
0.161024 17.4172
0.161792 17.4847
0.162816 17.5835
0.16384 17.5768
0.164864 17.6548
0.165888 17.6595
0.166912 17.7089
0.167936 17.7783
0.16896 17.7688
0.169984 17.8258
0.171008 17.802
0.172032 17.8115
0.1728 17.8676
0.173824 17.8229
0.174848 17.8239
0.175872 17.8819
0.176896 17.8448
0.17792 17.8743
0.178944 17.8334
0.179968 17.8714
0.180992 17.8562
0.182016 17.899
0.182784 17.8039
0.183808 17.8343
0.184832 17.8429
0.185856 17.84
0.18688 17.784
0.187904 17.7678
0.188928 17.8286
0.189952 17.822
0.190976 17.67
0.192 17.6804
0.193024 17.7023
0.193792 17.6643
0.194816 17.6206
0.19584 17.6757
0.196864 17.5949
0.197888 17.5692
0.198912 17.5749
0.199936 17.5103
0.20096 17.5293
0.201984 17.5027
0.203008 17.4571
0.204032 17.4533
0.2048 17.478
0.205824 17.4419
0.206848 17.4305
0.207872 17.4229
0.208896 17.3269
0.20992 17.4818
0.210944 17.3726
0.211968 17.3745
0.212992 17.3963
0.214016 17.403
0.214784 17.4381
0.215808 17.3954
0.216832 17.3887
0.217856 17.4619
0.21888 17.4676
0.219904 17.3745
0.220928 17.4619
0.221952 17.5113
0.222976 17.4486
0.224 17.3992
0.225024 17.4448
0.225792 17.4676
0.226816 17.3887
0.22784 17.4353
0.228864 17.4343
0.229888 17.3602
0.230912 17.4229
0.231936 17.3963
0.23296 17.4077
0.233984 17.4077
0.235008 17.3412
0.236032 17.3488
0.2368 17.3754
0.237824 17.3678
0.238848 17.3307
0.239872 17.3716
0.240896 17.3421
0.24192 17.3906
0.242944 17.3649
0.243968 17.4039
0.244992 17.3393
0.246016 17.3526
0.246784 17.3497
0.247808 17.384
0.248832 17.3431
0.249856 17.3773
0.25088 17.402
0.251904 17.4229
0.252928 17.4505
0.253952 17.5122
0.254976 17.4448
0.256 17.4096
0.257024 17.5445
0.257792 17.5331
0.258816 17.3906
0.25984 17.4866
0.260864 17.5027
0.261888 17.4438
0.262912 17.5293
0.263936 17.4875
0.26496 17.4562
0.265984 17.4942
0.267008 17.5388
0.268032 17.4647
0.2688 17.4628
0.269824 17.5037
0.270848 17.5103
0.271872 17.3954
0.272896 17.4989
0.27392 17.4752
0.274944 17.4628
0.275968 17.384
0.276992 17.4609
0.278016 17.4847
0.278784 17.3973
0.279808 17.4334
0.280832 17.4999
0.281856 17.4144
0.28288 17.4581
0.283904 17.5246
0.284928 17.4153
0.285952 17.4799
0.286976 17.5588
0.288 17.4068
0.289024 17.5388
0.289792 17.5654
0.290816 17.5217
0.29184 17.5084
0.292864 17.5407
0.293888 17.497
0.294912 17.46
0.295936 17.4809
0.29696 17.4571
0.297984 17.4828
0.299008 17.4619
0.300032 17.3925
0.3008 17.4001
0.301824 17.4296
0.302848 17.3897
0.303872 17.2965
0.304896 17.3716
0.30592 17.4191
0.306944 17.364
0.307968 17.344
0.308992 17.4068
0.310016 17.403
0.310784 17.3431
0.311808 17.4495
0.312832 17.4334
0.313856 17.4495
0.31488 17.5189
0.315904 17.4847
0.316928 17.4685
0.317952 17.5664
0.318976 17.5075
0.32 17.4609
0.321024 17.5607
0.321792 17.4695
0.322816 17.4429
0.32384 17.4761
0.324864 17.4039
0.325888 17.3935
0.326912 17.4381
0.327936 17.4847
0.32896 17.3773
0.329984 17.4049
0.331008 17.4942
0.332032 17.5531
0.3328 17.4467
0.333824 17.4923
0.334848 17.5607
0.335872 17.6063
0.336896 17.5559
0.33792 17.5721
0.338944 17.5854
0.339968 17.5569
0.340992 17.5616
0.342016 17.5455
0.34304 17.5322
0.343808 17.5179
0.344832 17.4894
0.345856 17.4609
0.34688 17.536
0.347904 17.5778
0.348928 17.421
0.349952 17.5037
0.350976 17.4847
0.352 17.4856
0.353024 17.4267
0.354048 17.5398
0.354816 17.4571
0.35584 17.4372
0.356864 17.497
0.357888 17.5208
0.358912 17.4676
0.359936 17.4999
0.36096 17.5008
0.361984 17.5037
0.363008 17.4828
0.364032 17.5322
0.3648 17.5474
0.365824 17.5132
0.366848 17.4514
0.367872 17.5559
0.368896 17.5531
0.36992 17.5578
0.370944 17.4913
0.371968 17.5046
0.372992 17.5692
0.374016 17.5293
0.37504 17.4866
0.375808 17.4961
0.376832 17.4837
0.377856 17.4885
0.37888 17.4894
0.379904 17.4904
0.380928 17.441
0.381952 17.4932
0.382976 17.459
0.384 17.4514
0.385024 17.4885
0.386048 17.5141
0.386816 17.5198
0.38784 17.4951
0.388864 17.5265
0.389888 17.4866
0.390912 17.4571
0.391936 17.5398
0.39296 17.4476
0.393984 17.4201
0.395008 17.498
0.396032 17.4201
0.3968 17.3792
0.397824 17.4438
0.398848 17.4096
0.399872 17.344
0.400896 17.4068
0.40192 17.3935
0.402944 17.4049
0.403968 17.3697
0.404992 17.4286
0.406016 17.4125
0.40704 17.4201
0.407808 17.4163
0.408832 17.3982
0.409856 17.4391
0.41088 17.3792
0.411904 17.4077
0.412928 17.4752
0.413952 17.4049
0.414976 17.4334
0.416 17.403
0.417024 17.459
0.418048 17.4267
0.418816 17.4001
0.41984 17.4638
0.420864 17.4106
0.421888 17.3954
0.422912 17.5094
0.423936 17.4229
0.42496 17.4125
0.425984 17.4809
0.427008 17.4657
0.428032 17.4628
0.4288 17.5103
0.429824 17.3659
0.430848 17.4543
0.431872 17.5122
0.432896 17.5132
0.43392 17.4001
0.434944 17.459
0.435968 17.5398
0.436992 17.4267
0.438016 17.4486
0.43904 17.4961
0.439808 17.4771
0.440832 17.3963
0.441856 17.4505
0.44288 17.5198
0.443904 17.5217
0.444928 17.44
0.445952 17.4125
0.446976 17.498
0.448 17.4875
0.449024 17.4999
0.450048 17.459
0.450816 17.5578
0.45184 17.5217
0.452864 17.5056
0.453888 17.5816
0.454912 17.5825
0.455936 17.5721
0.45696 17.5797
0.457984 17.5778
0.459008 17.5977
0.460032 17.5607
0.4608 17.5217
0.461824 17.6443
0.462848 17.6082
0.463872 17.5075
0.464896 17.5901
0.46592 17.6595
0.466944 17.516
0.467968 17.4514
0.468992 17.5189
0.470016 17.5312
0.47104 17.4467
0.471808 17.4476
0.472832 17.4923
0.473856 17.4505
0.47488 17.4609
0.475904 17.4495
0.476928 17.5217
0.477952 17.3687
0.478976 17.3621
0.48 17.4942
0.481024 17.4894
0.482048 17.3897
0.482816 17.4533
0.48384 17.5331
0.484864 17.4087
0.485888 17.4049
0.486912 17.5208
0.487936 17.3935
0.48896 17.364
0.489984 17.4201
0.491008 17.3992
0.492032 17.403
0.4928 17.3488
0.493824 17.402
0.494848 17.3954
0.495872 17.4248
0.496896 17.3859
0.49792 17.4049
0.498944 17.4343
0.499968 17.4514
0.500992 17.4486
0.502016 17.4514
0.50304 17.4847
0.503808 17.4866
0.504832 17.497
0.505856 17.4989
0.50688 17.4951
0.507904 17.5284
0.508928 17.4172
0.509952 17.4856
0.510976 17.4543
0.512 17.4932
0.513024 17.4628
0.514048 17.4267
0.514816 17.4334
0.51584 17.5113
0.516864 17.4191
0.517888 17.3583
0.518912 17.4866
0.519936 17.4049
0.52096 17.3783
0.521984 17.441
0.523008 17.4828
0.524032 17.4296
0.5248 17.4144
0.525824 17.498
0.526848 17.4866
0.527872 17.5189
0.528896 17.5094
0.52992 17.5303
0.530944 17.5616
0.531968 17.4704
0.532992 17.5008
0.534016 17.6187
0.53504 17.5388
0.535808 17.4875
0.536832 17.5569
0.537856 17.6025
0.53888 17.5968
0.539904 17.5607
0.540928 17.5692
0.541952 17.5597
0.542976 17.5901
0.544 17.6168
0.545024 17.5968
0.546048 17.5417
0.546816 17.5749
0.54784 17.6177
0.548864 17.5863
0.549888 17.5037
0.550912 17.5597
0.551936 17.5398
0.55296 17.5189
0.553984 17.5284
0.555008 17.5046
0.556032 17.4714
0.5568 17.4818
0.557824 17.4391
0.558848 17.422
0.559872 17.4942
0.560896 17.3906
0.56192 17.3383
0.562944 17.4039
0.563968 17.4809
0.564992 17.3906
0.566016 17.3707
0.56704 17.479
0.567808 17.4334
0.568832 17.4201
0.569856 17.6196
0.57088 17.4628
0.571904 17.3146
0.572928 17.554
0.573952 17.5721
0.574976 17.4324
0.576 17.4315
0.577024 17.4723
0.577792 17.3897
0.578816 17.3783
0.57984 17.3678
0.580864 17.3288
0.581888 17.3849
0.582912 17.3355
0.583936 17.3241
0.58496 17.364
0.585984 17.3535
0.587008 17.3269
0.588032 17.3032
0.5888 17.3992
0.589824 17.344
0.590848 17.3697
0.591872 17.4039
0.592896 17.3526
0.59392 17.3973
0.594944 17.4172
0.595968 17.3707
0.596992 17.3859
0.598016 17.4229
0.59904 17.4362
0.599808 17.4372
0.600832 17.4533
0.601856 17.4533
0.60288 17.4087
0.603904 17.4334
0.604928 17.517
0.605952 17.4913
0.606976 17.4913
0.608 17.4875
0.609024 17.5531
0.609792 17.4704
0.610816 17.459
0.61184 17.5227
0.612864 17.5094
0.613888 17.46
0.614912 17.4961
0.615936 17.4666
0.61696 17.4552
0.617984 17.4885
0.619008 17.4742
0.620032 17.402
0.6208 17.4818
0.621824 17.5037
0.622848 17.555
0.623872 17.4828
0.624896 17.5122
0.62592 17.6082
0.626944 17.5635
0.627968 17.497
0.628992 17.6396
0.630016 17.5939
0.63104 17.5274
0.631808 17.5987
0.632832 17.5835
0.633856 17.4913
0.63488 17.5797
0.635904 17.5512
0.636928 17.479
0.637952 17.5189
0.638976 17.4533
0.64 17.4695
0.641024 17.478
0.641792 17.5227
0.642816 17.4628
0.64384 17.3973
0.644864 17.5246
0.645888 17.4277
0.646912 17.4182
0.647936 17.4552
0.64896 17.46
0.649984 17.4258
0.651008 17.4628
0.652032 17.5065
0.6528 17.4248
0.653824 17.4856
0.654848 17.4932
0.655872 17.5455
0.656896 17.5056
0.65792 17.4533
0.658944 17.535
0.659968 17.5711
0.660992 17.4923
0.662016 17.5122
0.66304 17.5901
0.663808 17.5246
0.664832 17.4799
0.665856 17.5227
0.66688 17.4163
0.667904 17.4334
0.668928 17.3887
0.669952 17.479
0.670976 17.3716
0.672 17.3079
0.673024 17.4448
0.673792 17.4571
0.674816 17.3573
0.67584 17.3973
0.676864 17.5417
0.677888 17.4429
0.678912 17.4163
0.679936 17.5407
0.68096 17.4714
0.681984 17.4429
0.683008 17.4182
0.684032 17.4742
0.6848 17.4334
0.685824 17.4619
0.686848 17.4989
0.687872 17.5027
0.688896 17.4334
0.68992 17.5255
0.690944 17.5759
0.691968 17.5018
0.692992 17.4913
0.694016 17.5417
0.69504 17.5654
0.695808 17.5037
0.696832 17.4723
0.697856 17.5122
0.69888 17.498
0.699904 17.5008
0.700928 17.4856
0.701952 17.441
0.702976 17.4894
0.704 17.4296
0.705024 17.4847
0.705792 17.4315
0.706816 17.4296
0.70784 17.4248
0.708864 17.4267
0.709888 17.3678
0.710912 17.3992
0.711936 17.4334
0.71296 17.4324
0.713984 17.3992
0.715008 17.4106
0.716032 17.4239
0.7168 17.422
0.717824 17.3992
0.718848 17.4191
0.719872 17.4476
0.720896 17.4153
0.72192 17.4039
0.722944 17.516
0.723968 17.4486
0.724992 17.4106
0.726016 17.5084
0.72704 17.5293
0.727808 17.4638
0.728832 17.4818
0.729856 17.4752
0.73088 17.5616
0.731904 17.4828
0.732928 17.4894
0.733952 17.5379
0.734976 17.5189
0.736 17.5008
0.737024 17.516
0.737792 17.5312
0.738816 17.5388
0.73984 17.5274
0.740864 17.5711
0.741888 17.4505
0.742912 17.4429
0.743936 17.5065
0.74496 17.4847
0.745984 17.3288
0.747008 17.4229
0.748032 17.4153
0.7488 17.3944
0.749824 17.3716
0.750848 17.3916
0.751872 17.3773
0.752896 17.3821
0.75392 17.4505
0.754944 17.3935
0.755968 17.3754
0.756992 17.4391
0.758016 17.4267
0.75904 17.4077
0.759808 17.4467
0.760832 17.5778
0.761856 17.3916
0.76288 17.4942
0.763904 17.5284
0.764928 17.4267
0.765952 17.5075
0.766976 17.4932
0.768 17.4096
0.769024 17.4638
0.769792 17.4913
0.770816 17.4115
0.77184 17.4476
0.772864 17.4961
0.773888 17.4448
0.774912 17.441
0.775936 17.4951
0.77696 17.4761
0.777984 17.4961
0.779008 17.5151
0.780032 17.5274
0.7808 17.5179
0.781824 17.5721
0.782848 17.5046
0.783872 17.5455
0.784896 17.5711
0.78592 17.5417
0.786944 17.4942
0.787968 17.5398
0.788992 17.5635
0.790016 17.4932
0.790784 17.5312
0.791808 17.5835
0.792832 17.479
0.793856 17.5132
0.79488 17.6044
0.795904 17.4619
0.796928 17.4809
0.797952 17.5322
0.798976 17.4723
0.8 17.4011
0.801024 17.4856
0.801792 17.4942
0.802816 17.4657
0.80384 17.4381
0.804864 17.4866
0.805888 17.554
0.806912 17.3992
0.807936 17.4343
0.80896 17.4742
0.809984 17.4533
0.811008 17.3859
0.812032 17.5151
0.8128 17.4068
0.813824 17.3992
0.814848 17.46
0.815872 17.4638
0.816896 17.4286
0.81792 17.4087
0.818944 17.4818
0.819968 17.4524
0.820992 17.4429
0.822016 17.5379
0.822784 17.4913
0.823808 17.4885
0.824832 17.3935
0.825856 17.5008
0.82688 17.4514
0.827904 17.4894
0.828928 17.4419
0.829952 17.4077
0.830976 17.4704
0.832 17.4305
0.833024 17.3906
0.833792 17.4429
0.834816 17.3963
0.83584 17.3954
0.836864 17.4581
0.837888 17.4419
0.838912 17.4761
0.839936 17.4704
0.84096 17.3887
0.841984 17.5151
0.843008 17.516
0.844032 17.5236
0.8448 17.5151
0.845824 17.5227
0.846848 17.5284
0.847872 17.4942
0.848896 17.5236
0.84992 17.5626
0.850944 17.5683
0.851968 17.5008
0.852992 17.4989
0.854016 17.5141
0.854784 17.517
0.855808 17.4552
0.856832 17.4106
0.857856 17.4657
0.85888 17.4106
0.859904 17.4543
0.860928 17.4296
0.861952 17.3507
0.862976 17.3802
0.864 17.403
0.865024 17.3659
0.865792 17.4448
0.866816 17.4647
0.86784 17.4239
0.868864 17.4761
0.869888 17.4942
0.870912 17.4875
0.871936 17.4742
0.87296 17.5588
0.873984 17.5208
0.875008 17.4714
0.876032 17.4932
0.8768 17.5521
0.877824 17.5607
0.878848 17.555
0.879872 17.4761
0.880896 17.4951
0.88192 17.574
0.882944 17.5094
0.883968 17.4657
0.884992 17.5502
0.886016 17.4666
0.886784 17.497
0.887808 17.459
0.888832 17.5274
0.889856 17.4486
0.89088 17.4524
0.891904 17.4942
0.892928 17.4134
0.893952 17.4419
0.894976 17.46
0.896 17.4305
0.897024 17.4457
0.897792 17.4951
0.898816 17.4647
0.89984 17.5417
0.900864 17.5084
0.901888 17.5179
0.902912 17.5436
0.903936 17.421
0.90496 17.4809
0.905984 17.4448
0.907008 17.4619
0.908032 17.4182
0.909056 17.3745
0.909824 17.384
0.910848 17.3469
0.911872 17.3868
0.912896 17.4068
0.91392 17.3678
0.914944 17.4324
0.915968 17.3963
0.916992 17.4438
0.918016 17.4866
0.918784 17.4182
0.919808 17.3887
0.920832 17.4619
0.921856 17.4885
0.92288 17.4419
0.923904 17.4951
0.924928 17.536
0.925952 17.4562
0.926976 17.5274
0.928 17.5825
0.929024 17.4761
0.930048 17.5284
0.930816 17.5692
0.93184 17.5236
0.932864 17.4619
0.933888 17.4856
0.934912 17.5768
0.935936 17.4514
0.93696 17.4495
0.937984 17.5569
0.939008 17.5103
0.940032 17.4961
0.9408 17.5084
0.941824 17.5265
0.942848 17.536
0.943872 17.517
0.944896 17.4818
0.94592 17.4951
0.946944 17.4818
0.947968 17.5008
0.948992 17.5274
0.950016 17.4809
0.95104 17.4866
0.951808 17.4799
0.952832 17.4448
0.953856 17.4904
0.95488 17.4647
0.955904 17.5113
0.956928 17.4866
0.957952 17.5246
0.958976 17.459
0.96 17.478
0.961024 17.4695
0.962048 17.4258
0.962816 17.4381
0.96384 17.4286
0.964864 17.4305
0.965888 17.4723
0.966912 17.326
0.967936 17.4419
0.96896 17.3925
0.969984 17.3973
0.971008 17.3754
0.972032 17.4476
0.9728 17.3878
0.973824 17.3564
0.974848 17.3887
0.975872 17.3992
0.976896 17.3878
0.97792 17.3602
0.978944 17.3925
0.979968 17.3554
0.980992 17.3944
0.982016 17.3668
0.98304 17.3497
0.983808 17.4267
0.984832 17.4163
0.985856 17.4467
0.98688 17.4486
0.987904 17.478
0.988928 17.4932
0.989952 17.5208
0.990976 17.4837
0.992 17.5084
0.993024 17.5274
0.994048 17.5255
0.994816 17.497
0.99584 17.5018
0.996864 17.5369
0.997888 17.4866
0.998912 17.4562
0.999936 17.4913
1.00096 17.4951
1.00198 17.5103
1.00301 17.5303
1.00403 17.498
1.0048 17.5626
1.00582 17.555
1.00685 17.5407
1.00787 17.4828
1.0089 17.5027
1.00992 17.5787
1.01094 17.5455
1.01197 17.5122
1.01299 17.5626
1.01402 17.6215
1.01504 17.5132
1.01581 17.5227
1.01683 17.574
1.01786 17.6044
1.01888 17.5958
1.0199 17.5854
1.02093 17.5825
1.02195 17.592
1.02298 17.5673
1.024 17.6225
1.02502 17.5531
1.02605 17.5474
1.02682 17.5797
1.02784 17.6063
1.02886 17.4923
1.02989 17.4742
1.03091 17.4818
1.03194 17.4343
1.03296 17.4153
1.03398 17.3649
1.03501 17.3916
1.03603 17.3735
1.0368 17.3469
1.03782 17.3592
1.03885 17.3716
1.03987 17.306
1.0409 17.3336
1.04192 17.3079
1.04294 17.326
1.04397 17.3364
1.04499 17.3431
1.04602 17.2661
1.04704 17.3592
1.04781 17.383
1.04883 17.3203
1.04986 17.3212
1.05088 17.4039
1.0519 17.4191
1.05293 17.3193
1.05395 17.3659
1.05498 17.3859
1.056 17.3431
1.05702 17.384
1.05805 17.3602
1.05882 17.3621
1.05984 17.4286
1.06086 17.3707
1.06189 17.383
1.06291 17.4286
1.06394 17.4248
1.06496 17.4258
1.06598 17.4856
1.06701 17.4543
1.06803 17.4391
1.0688 17.4277
1.06982 17.5464
1.07085 17.4058
1.07187 17.3707
1.0729 17.4571
1.07392 17.4438
1.07494 17.4514
1.07597 17.4505
1.07699 17.5084
1.07802 17.4685
1.07904 17.5075
1.07981 17.5312
1.08083 17.592
1.08186 17.5445
1.08288 17.5607
1.0839 17.6519
1.08493 17.6472
1.08595 17.5474
1.08698 17.5958
1.088 17.6557
1.08902 17.6063
1.09005 17.6044
1.09082 17.6129
1.09184 17.6377
1.09286 17.5711
1.09389 17.5854
1.09491 17.6206
1.09594 17.574
1.09696 17.5569
1.09798 17.5949
1.09901 17.5588
1.10003 17.5521
1.1008 17.4913
1.10182 17.5398
1.10285 17.497
1.10387 17.5236
1.1049 17.5246
1.10592 17.4961
1.10694 17.5284
1.10797 17.5227
1.10899 17.5094
1.11002 17.5208
1.11104 17.4476
1.11181 17.4628
1.11283 17.5388
1.11386 17.4438
1.11488 17.4704
1.1159 17.4647
1.11693 17.4372
1.11795 17.4666
1.11898 17.421
1.12 17.4049
1.12102 17.4058
1.12205 17.4001
1.12282 17.4353
1.12384 17.4334
1.12486 17.3127
1.12589 17.3916
1.12691 17.3478
1.12794 17.3963
1.12896 17.3802
1.12998 17.4125
1.13101 17.3583
1.13203 17.3963
1.1328 17.4153
1.13382 17.3421
1.13485 17.3868
1.13587 17.4837
1.1369 17.3507
1.13792 17.306
1.13894 17.4315
1.13997 17.4153
1.14099 17.3355
1.14202 17.4267
1.14304 17.3859
1.14381 17.4239
1.14483 17.4438
1.14586 17.3878
1.14688 17.4353
1.1479 17.4353
1.14893 17.3754
1.14995 17.3478
1.15098 17.3859
1.152 17.4087
1.15302 17.4011
1.15405 17.4153
1.15482 17.3374
1.15584 17.3735
1.15686 17.3973
1.15789 17.4486
1.15891 17.4315
1.15994 17.4628
1.16096 17.4324
1.16198 17.5217
1.16301 17.5227
1.16403 17.4362
1.1648 17.4913
1.16582 17.536
1.16685 17.5113
1.16787 17.5103
1.1689 17.5483
1.16992 17.5122
1.17094 17.5018
1.17197 17.5084
1.17299 17.5388
1.17402 17.5474
1.17504 17.5246
1.17581 17.5939
1.17683 17.5388
1.17786 17.5094
1.17888 17.5445
1.1799 17.5303
1.18093 17.4913
1.18195 17.5274
1.18298 17.5445
1.184 17.4828
1.18502 17.5445
1.18605 17.5151
1.18682 17.4913
1.18784 17.5787
1.18886 17.5208
1.18989 17.5065
1.19091 17.5474
1.19194 17.5692
1.19296 17.5141
1.19398 17.4856
1.19501 17.5246
1.19603 17.479
1.1968 17.4163
1.19782 17.4315
1.19885 17.4429
1.19987 17.4011
1.2009 17.3935
1.20192 17.4533
1.20294 17.4324
1.20397 17.403
1.20499 17.4828
1.20602 17.4951
1.20704 17.4495
1.20781 17.5198
1.20883 17.5673
1.20986 17.5493
1.21088 17.555
1.2119 17.554
1.21293 17.5692
1.21395 17.5597
1.21498 17.5189
1.216 17.554
1.21702 17.5502
1.21779 17.5255
1.21882 17.5265
1.21984 17.4229
1.22086 17.5227
1.22189 17.5284
1.22291 17.4742
1.22394 17.5521
1.22496 17.5588
1.22598 17.4486
1.22701 17.5037
1.22803 17.6139
1.2288 17.5502
1.22982 17.5312
1.23085 17.5132
1.23187 17.5436
1.2329 17.5208
1.23392 17.5037
1.23494 17.5113
1.23597 17.4495
1.23699 17.4989
1.23802 17.5407
1.23904 17.4961
1.23981 17.5236
1.24083 17.5369
1.24186 17.4771
1.24288 17.4704
1.2439 17.5474
1.24493 17.4714
1.24595 17.4106
1.24698 17.4818
1.248 17.4457
1.24902 17.3716
1.24979 17.4229
1.25082 17.4201
1.25184 17.3792
1.25286 17.3925
1.25389 17.3954
1.25491 17.3773
1.25594 17.4058
1.25696 17.4419
1.25798 17.402
1.25901 17.3602
1.26003 17.4324
1.2608 17.4362
1.26182 17.402
1.26285 17.3878
1.26387 17.3802
1.2649 17.4172
1.26592 17.4049
1.26694 17.3545
1.26797 17.3982
1.26899 17.3697
1.27002 17.3897
1.27104 17.4077
1.27181 17.3659
1.27283 17.3583
1.27386 17.4438
1.27488 17.3963
1.2759 17.3554
1.27693 17.4771
1.27795 17.4457
1.27898 17.345
1.28 17.478
1.28102 17.5056
1.28179 17.4229
1.28282 17.4524
1.28384 17.5683
1.28486 17.4514
1.28589 17.5217
1.28691 17.5208
1.28794 17.536
1.28896 17.4951
1.28998 17.5293
1.29101 17.5521
1.29203 17.4818
1.2928 17.5417
1.29382 17.4714
1.29485 17.3868
1.29587 17.516
1.2969 17.4894
1.29792 17.4486
1.29894 17.4476
1.29997 17.5417
1.30099 17.4932
1.30202 17.5284
1.30304 17.5274
1.30381 17.5569
1.30483 17.5531
1.30586 17.5236
1.30688 17.5141
1.3079 17.5512
1.30893 17.5379
1.30995 17.5008
1.31098 17.4875
1.312 17.5322
1.31302 17.5227
1.31379 17.5103
1.31482 17.5189
1.31584 17.574
1.31686 17.5198
1.31789 17.5911
1.31891 17.6025
1.31994 17.5113
1.32096 17.5179
1.32198 17.5721
1.32301 17.517
1.32403 17.5103
1.3248 17.5189
1.32582 17.4372
1.32685 17.4818
1.32787 17.4628
1.3289 17.4039
1.32992 17.4467
1.33094 17.4704
1.33197 17.3878
1.33299 17.3916
1.33402 17.4068
1.33504 17.4239
1.33581 17.4096
1.33683 17.3516
1.33786 17.3611
1.33888 17.4296
1.3399 17.422
1.34093 17.3402
1.34195 17.3764
1.34298 17.4552
1.344 17.3925
1.34502 17.4258
1.34579 17.4315
1.34682 17.4628
1.34784 17.4362
1.34886 17.4666
1.34989 17.4761
1.35091 17.46
1.35194 17.5122
1.35296 17.5056
1.35398 17.4847
1.35501 17.4543
1.35603 17.516
1.3568 17.4837
1.35782 17.4638
1.35885 17.5151
1.35987 17.4951
1.3609 17.4894
1.36192 17.4676
1.36294 17.5018
1.36397 17.4476
1.36499 17.4894
1.36602 17.5084
1.36704 17.4258
1.36781 17.4562
1.36883 17.5236
1.36986 17.4628
1.37088 17.4514
1.3719 17.5274
1.37293 17.4761
1.37395 17.4495
1.37498 17.4723
1.376 17.4476
1.37702 17.4733
1.37779 17.4286
1.37882 17.5103
1.37984 17.4676
1.38086 17.516
1.38189 17.535
1.38291 17.4999
1.38394 17.5246
1.38496 17.5436
1.38598 17.5056
1.38701 17.5113
1.38803 17.5436
1.3888 17.5236
1.38982 17.5284
1.39085 17.5407
1.39187 17.5303
1.3929 17.5198
1.39392 17.4885
1.39494 17.5103
1.39597 17.5426
1.39699 17.5189
1.39802 17.4685
1.39904 17.5084
1.39981 17.5141
1.40083 17.4448
1.40186 17.4619
1.40288 17.4733
1.4039 17.4191
1.40493 17.4343
1.40595 17.4153
1.40698 17.4229
1.408 17.3697
1.40902 17.4476
1.40979 17.4315
1.41082 17.4087
1.41184 17.3611
1.41286 17.4543
1.41389 17.3754
1.41491 17.3383
1.41594 17.4172
1.41696 17.3697
1.41798 17.3412
1.41901 17.421
1.42003 17.3611
1.4208 17.3887
1.42182 17.4334
1.42285 17.3697
1.42387 17.4011
1.4249 17.4296
1.42592 17.4125
1.42694 17.3726
1.42797 17.4951
1.42899 17.517
1.43002 17.4172
1.43078 17.4296
1.43181 17.5265
1.43283 17.5312
1.43386 17.5483
1.43488 17.5426
1.4359 17.5113
1.43693 17.5692
1.43795 17.6082
1.43898 17.5198
1.44 17.5749
1.44102 17.4856
1.44179 17.6129
1.44282 17.5141
1.44384 17.4932
1.44486 17.4989
1.44589 17.5141
1.44691 17.4543
1.44794 17.4381
1.44896 17.4761
1.44998 17.4581
1.45101 17.4315
1.45203 17.4894
1.4528 17.4628
1.45382 17.4239
1.45485 17.4429
1.45587 17.4761
1.4569 17.4011
1.45792 17.4543
1.45894 17.4989
1.45997 17.4543
1.46099 17.4552
1.46202 17.5027
1.46278 17.5151
1.46381 17.516
1.46483 17.5369
1.46586 17.4742
1.46688 17.4923
1.4679 17.5664
1.46893 17.5217
1.46995 17.4828
1.47098 17.4894
1.472 17.5407
1.47302 17.4866
1.47379 17.5417
1.47482 17.4438
1.47584 17.5417
1.47686 17.5417
1.47789 17.4951
1.47891 17.5141
1.47994 17.5179
1.48096 17.4847
1.48198 17.5027
1.48301 17.5436
1.48403 17.4818
1.48506 17.5179
1.48582 17.555
1.48685 17.5236
1.48787 17.5065
1.4889 17.5198
1.48992 17.5445
1.49094 17.4875
1.49197 17.5122
1.49299 17.5132
1.49402 17.4372
1.49478 17.5369
1.49581 17.4932
1.49683 17.44
1.49786 17.4524
1.49888 17.4647
1.4999 17.4144
1.50093 17.4885
1.50195 17.4115
1.50298 17.4039
1.504 17.4334
1.50502 17.4125
1.50579 17.3802
1.50682 17.4163
1.50784 17.4087
1.50886 17.4068
1.50989 17.3916
1.51091 17.4771
1.51194 17.4049
1.51296 17.4068
1.51398 17.4096
1.51501 17.3687
1.51603 17.402
1.51706 17.345
1.51782 17.3412
1.51885 17.4362
1.51987 17.344
1.5209 17.3393
1.52192 17.3878
1.52294 17.4856
1.52397 17.3564
1.52499 17.403
1.52602 17.479
1.52704 17.4191
1.52781 17.3906
1.52883 17.4125
1.52986 17.4467
1.53088 17.4106
1.5319 17.4571
1.53293 17.4324
1.53395 17.4229
1.53498 17.4229
1.536 17.3687
1.53702 17.4866
1.53805 17.5018
1.53882 17.4486
1.53984 17.4106
1.54086 17.4847
1.54189 17.4885
1.54291 17.4429
1.54394 17.4343
1.54496 17.4999
1.54598 17.5113
1.54701 17.4723
1.54803 17.4951
1.54906 17.5217
1.54982 17.4951
1.55085 17.5255
1.55187 17.4362
1.5529 17.4866
1.55392 17.5407
1.55494 17.4761
1.55597 17.5132
1.55699 17.5645
1.55802 17.479
1.55904 17.4913
1.55981 17.5483
1.56083 17.5018
1.56186 17.4847
1.56288 17.555
1.5639 17.517
1.56493 17.5217
1.56595 17.5816
1.56698 17.689
1.568 17.3792
1.56902 17.4562
1.57005 17.6139
1.57082 17.554
1.57184 17.4362
1.57286 17.517
1.57389 17.5027
1.57491 17.459
1.57594 17.3935
1.57696 17.5008
1.57798 17.4771
1.57901 17.4581
1.58003 17.498
1.5808 17.5559
1.58182 17.5388
1.58285 17.3916
1.58387 17.5407
1.5849 17.498
1.58592 17.4999
1.58694 17.4448
1.58797 17.4438
1.58899 17.4799
1.59002 17.441
1.59104 17.4543
1.59181 17.422
1.59283 17.384
1.59386 17.4087
1.59488 17.4239
1.5959 17.3754
1.59693 17.3478
1.59795 17.4334
1.59898 17.3193
1.6 17.3697
1.60102 17.4229
1.60205 17.4353
1.60282 17.4049
1.60384 17.4001
1.60486 17.46
1.60589 17.4315
1.60691 17.3954
1.60794 17.4847
1.60896 17.4742
1.60998 17.4391
1.61101 17.4647
1.61203 17.478
1.6128 17.5265
1.61382 17.4799
1.61485 17.421
1.61587 17.479
1.6169 17.517
1.61792 17.5208
1.61894 17.4666
1.61997 17.4828
1.62099 17.5322
1.62202 17.4904
1.62304 17.4733
1.62381 17.4562
1.62483 17.5046
1.62586 17.4429
1.62688 17.4115
1.6279 17.4685
1.62893 17.4761
1.62995 17.3859
1.63098 17.4239
1.632 17.4495
1.63302 17.4305
1.63405 17.4248
1.63482 17.5626
1.63584 17.5113
1.63686 17.3887
1.63789 17.4904
1.63891 17.5436
1.63994 17.4362
1.64096 17.4647
1.64198 17.5293
1.64301 17.4695
1.64403 17.4419
1.6448 17.4837
1.64582 17.4343
1.64685 17.4742
1.64787 17.5046
1.6489 17.4372
1.64992 17.5008
1.65094 17.5132
1.65197 17.4932
1.65299 17.4799
1.65402 17.535
1.65504 17.5018
1.65581 17.4828
1.65683 17.4495
1.65786 17.4657
1.65888 17.4609
1.6599 17.4638
1.66093 17.4837
1.66195 17.44
1.66298 17.5911
1.664 17.3203
1.66502 16.6789
1.66605 16.2931
1.66682 15.8627
1.66784 14.8346
1.66886 13.6811
1.66989 12.7594
1.67091 11.9108
1.67194 10.9673
1.67296 10.1843
1.67398 9.7083
1.67501 9.23415
1.67603 8.73435
1.6768 8.36282
1.67782 8.06161
1.67885 7.92383
1.67987 7.69674
1.6809 7.49055
1.68192 7.34707
1.68294 7.21309
1.68397 6.9898
1.68499 6.91663
1.68602 6.83491
1.68704 6.67243
1.68781 6.55366
1.68883 6.46624
1.68986 6.38072
1.69088 6.2705
1.6919 6.14317
1.69293 6.0149
1.69395 5.89707
1.69498 5.94268
1.696 5.7992
1.69702 5.7574
1.69805 5.64907
1.69882 5.60251
1.69984 5.59586
1.70086 5.60346
1.70189 5.50559
1.70291 5.45333
1.70394 5.46759
1.70496 5.38777
1.70598 5.32031
1.70701 5.35926
1.70803 5.32601
1.7088 5.2937
1.70982 5.21579
1.71085 5.24144
1.71187 5.25949
1.7129 5.19488
1.71392 5.23764
1.71494 5.24619
1.71597 5.21674
1.71699 5.23289
1.71802 5.23669
1.71904 5.2633
1.71981 5.20343
1.72083 5.23859
1.72186 5.26235
1.72288 5.23574
1.7239 5.22149
1.72493 5.26995
1.72595 5.28895
1.72698 5.25664
1.728 5.36497
1.72902 5.3089
1.73005 5.31841
1.73082 5.41818
1.73184 5.36021
1.73286 5.39632
1.73389 5.44478
1.73491 5.43623
1.73594 5.45333
1.73696 5.50179
1.73798 5.52745
1.73901 5.49989
1.74003 5.56641
1.7408 5.5569
1.74182 5.61487
1.74285 5.60061
1.74387 5.63102
1.7449 5.65097
1.74592 5.67188
1.74694 5.70418
1.74797 5.73174
1.74899 5.76405
1.75002 5.83816
1.75104 5.84861
1.75181 5.88947
1.75283 5.96169
1.75386 5.99779
1.75488 6.0054
1.7559 6.0453
1.75693 6.03865
1.75795 6.12797
1.75898 6.16598
1.76 6.16408
1.76102 6.20589
1.76205 6.2648
1.76282 6.2648
1.76384 6.29425
1.76486 6.37787
1.76589 6.35982
1.76691 6.39307
1.76794 6.44058
1.76896 6.48429
1.76998 6.41968
1.77101 6.47384
1.77203 6.56126
1.7728 6.48429
1.77382 6.60972
1.77485 6.52895
1.77587 6.57456
1.7769 6.61922
1.77792 6.60117
1.77894 6.60972
1.77997 6.61162
1.78099 6.62587
1.78202 6.65818
1.78304 6.59452
1.78381 6.57171
1.78483 6.61257
1.78586 6.55651
1.78688 6.56696
1.7879 6.56696
1.78893 6.44914
1.78995 6.50045
1.79098 6.5432
1.792 6.5261
1.79302 6.4957
1.79379 6.5071
1.79482 6.42918
1.79584 6.43773
1.79686 6.48334
1.79789 6.37312
1.79891 6.39878
1.79994 6.40543
1.80096 6.35982
1.80198 6.35507
1.80301 6.37977
1.80403 6.37882
1.8048 6.2686
1.80582 6.2629
1.80685 6.31706
1.80787 6.27145
1.8089 6.2496
1.80992 6.22109
1.81094 6.25815
1.81197 6.24484
1.81299 6.16978
1.81402 6.14222
1.81504 6.15743
1.81581 6.11942
1.81683 6.12892
1.81786 6.06811
1.81888 6.0453
1.8199 5.97689
1.82093 6.0434
1.82195 5.99209
1.82298 5.95599
1.824 5.91038
1.82502 5.93793
1.82579 5.90468
1.82682 5.84196
1.82784 5.94458
1.82886 5.90373
1.82989 5.7973
1.83091 5.83626
1.83194 5.85432
1.83296 5.88852
1.83398 5.86097
1.83501 5.87522
1.83603 5.80871
1.8368 5.85622
1.83782 5.82106
1.83885 5.87427
1.83987 5.87712
1.8409 5.86002
1.84192 5.86762
1.84294 5.86382
1.84397 5.87997
1.84499 5.86192
1.84602 5.94173
1.84704 5.93413
1.84781 5.83056
1.84883 5.90373
1.84986 5.93413
1.85088 5.90373
1.8519 5.84671
1.85293 5.95979
1.85395 5.90943
1.85498 5.88947
1.856 6.34747
1.85702 7.24065
1.85779 8.01695
1.85882 8.5044
1.85984 8.86928
1.86086 9.4755
1.86189 9.97055
1.86291 10.2528
1.86394 10.5663
1.86496 10.7754
1.86598 10.8694
1.86701 10.9179
1.86803 10.9683
1.8688 11.0082
1.86982 11.0234
1.87085 11.5061
1.87187 12.1826
1.8729 12.5826
1.87392 12.9779
1.87494 13.4511
1.87597 13.702
1.87699 13.9319
1.87802 14.2065
1.87904 14.4232
1.87981 14.5742
1.88083 14.7092
1.88186 14.8868
1.88288 15.0085
1.8839 15.1377
1.88493 15.2859
1.88595 15.4323
1.88698 15.5567
1.888 15.6242
1.88902 15.799
1.88979 15.8627
1.89082 15.9634
1.89184 16.1316
1.89286 16.1943
1.89389 16.3264
1.89491 16.3587
1.89594 16.4433
1.89696 16.5516
1.89798 16.6029
1.89901 16.5383
1.90003 16.6228
1.9008 16.6865
1.90182 16.7122
1.90285 16.5924
1.90387 16.7454
1.9049 16.6789
1.90592 16.619
1.90694 16.6247
1.90797 16.6276
1.90899 16.6133
1.91002 16.6713
1.91104 16.5791
1.91181 16.5829
1.91283 16.5459
1.91386 16.5611
1.91488 16.581
1.9159 16.43
1.91693 16.392
1.91795 16.5563
1.91898 16.4224
1.92 16.4176
1.92102 16.392
1.92179 16.1791
1.92282 16.1316
1.92384 16.257
1.92486 16.143
1.92589 15.991
1.92691 15.9843
1.92794 15.9929
1.92896 15.9026
1.92998 15.8636
1.93101 15.7059
1.93203 15.7563
1.9328 15.7952
1.93382 15.7667
1.93485 15.6442
1.93587 15.6651
1.9369 15.6822
1.93792 15.4855
1.93894 15.4171
1.93997 15.5653
1.94099 15.5035
1.94202 15.4285
1.94304 15.4133
1.94381 15.3895
1.94483 15.3391
1.94586 15.3857
1.94688 15.2821
1.9479 15.3154
1.94893 15.4779
1.94995 15.3724
1.95098 15.2983
1.952 15.4494
1.95302 15.4541
1.95379 15.0655
1.95482 15.1358
1.95584 15.5102
1.95686 15.303
1.95789 15.0664
1.95891 15.2745
1.95994 15.2869
1.96096 15.0959
1.96198 15.0541
1.96301 15.1909
1.96403 15.0664
1.9648 15.0322
1.96582 15.1054
1.96685 15.1272
1.96787 15.0702
1.9689 15.1443
1.96992 15.151
1.97094 15.1443
1.97197 15.1843
1.97299 15.2422
1.97402 15.1995
1.97504 15.1871
1.97581 15.3315
1.97683 15.2565
1.97786 15.2251
1.97888 15.3211
1.9799 15.2802
1.98093 15.3334
1.98195 15.2717
1.98298 15.2213
1.984 15.2337
1.98502 15.3676
1.98579 15.2432
1.98682 15.1909
1.98784 15.3002
1.98886 15.2802
1.98989 15.2337
1.99091 15.2679
1.99194 15.2565
1.99296 15.341
1.99398 15.2451
1.99501 15.2745
1.99603 15.3239
1.9968 15.3306
1.99782 15.2869
1.99885 15.2945
1.99987 15.3296
2.0009 15.3629
2.00192 15.2308
2.00294 15.2365
2.00397 15.3619
2.00499 15.3125
2.00602 15.247
2.00704 15.3135
2.00781 15.3619
2.00883 15.3733
2.00986 15.3192
2.01088 15.4266
2.0119 15.4427
2.01293 15.3486
2.01395 15.4551
2.01498 15.4408
2.016 15.4161
2.01702 15.495
2.01779 15.4228
2.01882 15.3676
2.01984 15.4978
2.02086 15.5567
2.02189 15.2451
2.02291 15.3163
2.02394 15.4912
2.02496 15.3933
2.02598 15.2717
2.02701 15.3334
2.02803 15.3163
2.0288 15.2584
2.02982 15.2527
2.03085 15.2508
2.03187 15.2232
2.0329 15.2745
2.03392 15.1681
2.03494 15.1415
2.03597 15.2242
2.03699 15.1985
2.03802 15.1786
2.03904 15.2033
2.03981 15.1995
2.04083 15.1367
2.04186 15.1919
2.04288 15.1938
2.0439 15.152
2.04493 15.2033
2.04595 15.1995
2.04698 15.1833
2.048 15.2508
2.04902 15.2859
2.04979 15.1301
2.05082 15.1358
2.05184 15.3125
2.05286 15.2688
2.05389 15.1586
2.05491 15.2175
2.05594 15.2546
2.05696 15.1729
2.05798 15.1729
2.05901 15.2308
2.06003 15.2061
2.0608 15.0902
2.06182 15.1928
2.06285 15.2726
2.06387 15.15
2.0649 15.1291
2.06592 15.2736
2.06694 15.112
2.06797 15.0902
2.06899 15.2261
2.07002 15.1539
2.07078 15.1111
2.07181 15.1567
2.07283 15.1424
2.07386 15.1634
2.07488 15.1596
2.0759 15.2479
2.07693 15.2071
2.07795 15.2052
2.07898 15.2555
2.08 15.2422
2.08102 15.2992
2.08179 15.1957
2.08282 15.19
2.08384 15.265
2.08486 15.2783
2.08589 15.1805
2.08691 15.1767
2.08794 15.2061
2.08896 15.1548
2.08998 15.2128
2.09101 15.1757
2.09203 15.1995
2.09306 15.2099
2.09382 15.2213
2.09485 15.2213
2.09587 15.2717
2.0969 15.3173
2.09792 15.2033
2.09894 15.2451
2.09997 15.3144
2.10099 15.2831
2.10202 15.2907
2.10304 15.3068
2.10381 15.3334
2.10483 15.2973
2.10586 15.2992
2.10688 15.3087
2.1079 15.2831
2.10893 15.2584
2.10995 15.322
2.11098 15.2679
2.112 15.2128
2.11302 15.3182
2.11405 15.2574
2.11482 15.1738
2.11584 15.3258
2.11686 15.2574
2.11789 15.2726
2.11891 15.3306
2.11994 15.2223
2.12096 15.2603
2.12198 15.3201
2.12301 15.3049
2.12403 15.2764
2.12506 15.303
2.12582 15.341
2.12685 15.2555
2.12787 15.3439
2.1289 15.3306
2.12992 15.2346
2.13094 15.2413
2.13197 15.3125
2.13299 15.2337
2.13402 15.2337
2.13504 15.2726
2.13581 15.132
2.13683 15.2251
2.13786 15.2033
2.13888 15.1919
2.1399 15.1672
2.14093 15.1947
2.14195 15.2071
2.14298 15.1558
2.144 15.1567
2.14502 15.2736
2.14605 15.2166
2.14682 15.1329
2.14784 15.247
2.14886 15.2954
2.14989 15.1567
2.15091 15.2574
2.15194 15.2641
2.15296 15.2527
2.15398 15.2394
2.15501 15.3201
2.15603 15.2679
2.15706 15.2337
2.15782 15.322
2.15885 15.2327
2.15987 15.1805
2.1609 15.3942
2.16192 15.2489
2.16294 15.1415
2.16397 15.2764
2.16499 15.3344
2.16602 15.2099
2.16704 15.2669
2.16781 15.3201
2.16883 15.303
2.16986 15.2584
2.17088 15.2821
2.1719 15.2831
2.17293 15.3486
2.17395 15.2612
2.17498 15.2878
2.176 15.3733
2.17702 15.3629
2.17805 15.2812
2.17882 15.2831
2.17984 15.3667
2.18086 15.3287
2.18189 15.2489
2.18291 15.3192
2.18394 15.3572
2.18496 15.2954
2.18598 15.2365
2.18701 15.2926
2.18803 15.2992
2.18906 15.2346
2.18982 15.2546
2.19085 15.2584
2.19187 15.2992
2.1929 15.3106
2.19392 15.2517
2.19494 15.2014
2.19597 15.2432
2.19699 15.2194
2.19802 15.1928
2.19904 15.1966
2.19981 15.189
2.20083 15.1634
2.20186 15.1681
2.20288 15.2128
2.2039 15.17
2.20493 15.1386
2.20595 15.2527
2.20698 15.1719
2.208 15.2099
2.20902 15.304
2.21005 15.2498
2.21082 15.1149
2.21184 15.2099
2.21286 15.2755
2.21389 15.1776
2.21491 15.3752
2.21594 15.4655
2.21696 13.7865
2.21798 12.9703
2.21901 12.6425
2.22003 11.6144
2.2208 10.5359
2.22182 9.99145
2.22285 9.44509
2.22387 8.85407
2.2249 8.43694
2.22592 8.13478
2.22694 7.84307
2.22797 7.57416
2.22899 7.43449
2.23002 7.26725
2.23104 6.98504
2.23181 6.9879
2.23283 6.91473
2.23386 6.7418
2.23488 6.60497
2.2359 6.59452
2.23693 6.49665
2.23795 6.33416
2.23898 6.29235
2.24 6.24579
2.24102 6.10897
2.24205 6.09471
2.24282 6.0263
2.24384 5.88472
2.24486 5.84671
2.24589 5.84386
2.24691 5.73364
2.24794 5.68233
2.24896 5.69563
2.24998 5.57876
2.25101 5.58351
2.25203 5.55025
2.2528 5.47424
2.25382 5.45904
2.25485 5.46189
2.25587 5.39727
2.2569 5.40297
2.25792 5.42388
2.25894 5.39537
2.25997 5.24334
2.26099 5.27565
2.26202 5.307
2.26304 5.24049
2.26381 5.18633
2.26483 5.23289
2.26586 5.21294
2.26688 5.20438
2.2679 5.18538
2.26893 5.19583
2.26995 5.21769
2.27098 5.21484
2.272 5.25094
2.27302 5.26139
2.27405 5.19393
2.27482 5.25189
2.27584 5.2747
2.27686 5.269
2.27789 5.26139
2.27891 5.30795
2.27994 5.31746
2.28096 5.32601
2.28198 5.3051
2.28301 5.31556
2.28403 5.34881
2.2848 5.39157
2.28582 5.40677
2.28685 5.43908
2.28787 5.47044
2.2889 5.44383
2.28992 5.52555
2.29094 5.54075
2.29197 5.56926
2.29299 5.60917
2.29402 5.60917
2.29504 5.66333
2.29581 5.72034
2.29683 6.50045
2.29786 8.9795
2.29888 8.38943
2.2999 7.34422
2.30093 7.56086
2.30195 8.28206
2.30298 8.15758
2.304 6.54796
2.30502 6.70664
2.30605 8.7163
2.30682 8.89208
2.30784 8.57187
2.30886 10.3611
2.30989 10.2993
2.31091 9.4964
2.31194 8.88068
2.31296 9.7387
2.31398 10.8048
2.31501 10.0618
2.31603 9.83087
2.3168 10.7165
2.31782 10.725
2.31885 10.3212
2.31987 10.287
2.3209 11.6201
2.32192 11.0766
2.32294 11.5726
2.32397 11.7474
2.32499 9.73205
2.32602 9.2237
2.32704 12.7632
2.32781 12.9294
2.32883 10.5492
2.32986 8.74575
2.33088 10.8134
2.3319 13.1803
2.33293 11.7275
2.33395 10.2433
2.33498 11.5526
2.336 12.3014
2.33702 11.1982
2.33805 11.0728
2.33882 11.3312
2.33984 11.2391
2.34086 11.6096
2.34189 11.411
2.34291 11.7056
2.34394 12.023
2.34496 11.1887
2.34598 9.10968
2.34701 11.0329
2.34803 13.4197
2.3488 11.6239
2.34982 9.19519
2.35085 8.97
2.35187 12.1265
2.3529 12.3204
2.35392 10.3915
2.35494 10.0665
2.35597 11.584
2.35699 11.0918
2.35802 10.2822
2.35904 10.4418
2.35981 10.7849
2.36083 10.4551
2.36186 10.9055
2.36288 10.8846
2.3639 11.4643
2.36493 11.0272
2.36595 8.7429
2.36698 9.27406
2.368 12.5019
2.36902 11.7997
2.37005 9.21515
2.37082 7.95899
2.37184 10.591
2.37286 12.0344
2.37389 10.3677
2.37491 9.2446
2.37594 10.6566
2.37696 10.8048
2.37798 10.1482
2.37901 10.1691
2.38003 10.6338
2.3808 10.0352
2.38182 9.94014
2.38285 10.7383
2.38387 10.5701
2.3849 10.5939
2.38592 11.0386
2.38694 10.4998
2.38797 8.21744
2.38899 9.89453
2.39002 12.6453
2.39104 10.9911
2.39181 8.45404
2.39283 8.13953
2.39386 11.3892
2.39488 11.7617
2.3959 9.84988
2.39693 9.42704
2.39795 10.7174
2.39898 10.8419
2.4 10.076
2.40102 10.2585
2.40205 10.4513
2.40282 10.2214
2.40384 10.0152
2.40486 10.8789
2.40589 10.6129
2.40691 11.1972
2.40794 10.9768
2.40896 8.86072
2.40998 8.92439
2.41101 12.3726
2.41203 12.0486
2.4128 9.50496
2.41382 7.97134
2.41485 10.2423
2.41587 12.3403
2.4169 10.7336
2.41792 9.27786
2.41894 10.5834
2.41997 11.3179


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-0.singlehop.producer.RX.csv <==
0 17.7602
0.001024 17.7422
0.002048 17.7602
0.003072 17.6795
0.004096 17.6101
0.00512 17.6652
0.006144 17.5075
0.007168 17.4315
0.008192 17.4695
0.009216 17.4362
0.009984 17.3611
0.011008 17.3925
0.012032 17.2728
0.013056 17.2851
0.01408 17.2566
0.015104 17.2101
0.016128 17.1987
0.017152 17.1455
0.018176 17.1255
0.0192 17.1683
0.019968 17.1017
0.020992 17.0827
0.022016 17.0153
0.02304 17.0333
0.024064 17.0276
0.025088 17.0381
0.026112 17.0058
0.027136 16.9915
0.02816 16.9412
0.029184 16.9355
0.030208 16.9421
0.030976 16.8861
0.032 16.8499
0.033024 16.8604
0.034048 16.8281
0.035072 16.8708
0.036096 16.8167
0.03712 16.8737
0.038144 16.8442
0.039168 16.849
0.040192 16.8575
0.041216 16.9431
0.041984 16.8661
0.043008 16.8309
0.044032 16.8433
0.045056 16.8718
0.04608 16.8632
0.047104 16.8918
0.048128 16.9089
0.049152 16.8689
0.050176 16.925
0.0512 16.9887
0.051968 16.9687
0.052992 16.945
0.054016 17.0666
0.05504 17.0466
0.056064 17.0077
0.057088 17.1093
0.058112 17.0998
0.059136 17.0941
0.06016 17.1645
0.061184 17.1721
0.062208 17.1207
0.062976 17.2196
0.064 17.1901
0.065024 17.212
0.066048 17.2547
0.067072 17.231
0.068096 17.2842
0.06912 17.2262
0.070144 17.288
0.071168 17.2832
0.072192 17.3288
0.073216 17.4115
0.073984 17.3298
0.075008 17.3326
0.076032 17.3954
0.077056 17.403
0.07808 17.2699
0.079104 17.8543
0.080128 17.1303
0.081152 15.7876
0.082176 15.9102
0.0832 15.6023
0.083968 14.5457
0.084992 14.0858
0.086016 14.1267
0.08704 13.5775
0.088064 13.2734
0.089088 13.2639
0.090112 13.1841
0.091136 13.1166
0.09216 13.1556
0.093184 13.1109
0.094208 13.1641
0.094976 13.4511
0.096 13.7675
0.097024 14.1096
0.098048 14.5001
0.099072 14.6721
0.100096 15.0047
0.10112 15.1472
0.102144 15.2793
0.103168 15.4076
0.104192 15.5111
0.105216 15.5187
0.105984 15.5624
0.107008 15.6118
0.108032 15.6232
0.109056 15.6223
0.11008 15.6109
0.111104 15.6499
0.112128 15.6651
0.113152 15.5957
0.114176 15.6717
0.1152 15.6327
0.115968 15.6147
0.116992 15.7107
0.118016 15.7135
0.11904 15.742
0.120064 15.7335
0.121088 15.8513
0.122112 15.8608
0.123136 15.8855
0.12416 15.971
0.125184 16.0546
0.126208 16.0309
0.126976 16.086
0.128 16.1677
0.129024 16.1592
0.130048 16.2323
0.131072 16.3292
0.132096 16.2323
0.13312 16.4024
0.134144 16.4243
0.135168 16.43
0.136192 16.5041
0.137216 16.5487
0.137984 16.6095
0.139008 16.6457
0.140032 16.6903
0.141056 16.7492
0.14208 16.8233
0.143104 16.7967
0.144128 16.8053
0.145152 16.8746
0.146176 16.8746
0.1472 16.9231
0.147968 16.9298
0.148992 16.9649
0.150016 16.9222
0.15104 16.964
0.152064 16.9849
0.153088 16.9336
0.154112 16.9839
0.155136 16.9336
0.15616 16.9659
0.157184 16.9773
0.158208 16.9412
0.158976 16.8718
0.16 16.9184
0.161024 16.9279
0.162048 16.8604
0.163072 16.8404
0.164096 16.8015
0.16512 16.8376
0.166144 16.7112
0.167168 16.7027
0.168192 16.7027
0.169216 16.6314
0.169984 16.5535
0.171008 16.5573
0.172032 16.5544
0.173056 16.5231
0.17408 16.4566
0.175104 16.4832
0.176128 16.4917
0.177152 16.3682
0.178176 16.4186
0.1792 16.4699
0.179968 16.4043
0.180992 16.4157
0.182016 16.4338
0.18304 16.4585
0.184064 16.3948
0.185088 16.4338
0.186112 16.4395
0.187136 16.352
0.18816 16.4423
0.189184 16.4224
0.190208 16.3748
0.190976 16.3901
0.192 16.411
0.193024 16.3901
0.194048 16.43
0.195072 16.3748
0.196096 16.4129
0.19712 16.4917
0.198144 16.4594
0.199168 16.4623
0.200192 16.5487
0.201216 16.4898
0.201984 16.4851
0.203008 16.5497
0.204032 16.5307
0.205056 16.5288
0.20608 16.5155
0.207104 16.4585
0.208128 16.5316
0.209152 16.4965
0.210176 16.4832
0.2112 16.4281
0.211968 16.4841
0.212992 16.468
0.214016 16.4632
0.21504 16.4566
0.216064 16.4509
0.217088 16.4889
0.218112 16.4955
0.219136 16.4328
0.22016 16.4395
0.221184 16.4822
0.222208 16.43
0.222976 16.4632
0.224 16.5022
0.225024 16.5003
0.226048 16.5041
0.227072 16.4433
0.228096 16.5839
0.22912 16.4594
0.230144 16.5183
0.231168 16.5677
0.232192 16.4765
0.233216 16.5392
0.233984 16.5601
0.235008 16.4338
0.236032 16.4518
0.237056 16.5497
0.23808 16.4623
0.239104 16.4119
0.240128 16.449
0.241152 16.4623
0.242176 16.4309
0.2432 16.3663
0.243968 16.4005
0.244992 16.4518
0.246016 16.4129
0.24704 16.4138
0.248064 16.3796
0.249088 16.4091
0.250112 16.391
0.251136 16.4243
0.25216 16.4262
0.253184 16.4404
0.254208 16.4623
0.254976 16.4385
0.256 16.4708
0.257024 16.5288
0.258048 16.5373
0.259072 16.505
0.260096 16.5221
0.26112 16.5867
0.262144 16.5848
0.263168 16.5174
0.264192 16.6067
0.26496 16.6057
0.265984 16.5468
0.267008 16.6105
0.268032 16.6343
0.269056 16.5677
0.27008 16.6295
0.271104 16.6171
0.272128 16.6466
0.273152 16.6114
0.274176 16.5383
0.2752 16.6143
0.275968 16.5364
0.276992 16.5668
0.278016 16.5706
0.27904 16.5772
0.280064 16.5582
0.281088 16.5943
0.282112 16.5858
0.283136 16.5611
0.28416 16.5497
0.285184 16.5544
0.286208 16.5715
0.286976 16.5677
0.288 16.5535
0.289024 16.5069
0.290048 16.5155
0.291072 16.5573
0.292096 16.467
0.29312 16.5383
0.294144 16.5259
0.295168 16.4604
0.296192 16.4433
0.29696 16.4594
0.297984 16.4119
0.299008 16.4129
0.300032 16.4993
0.301056 16.4613
0.30208 16.429
0.303104 16.524
0.304128 16.4718
0.305152 16.4594
0.306176 16.4784
0.3072 16.5316
0.307968 16.5031
0.308992 16.4889
0.310016 16.4955
0.31104 16.4756
0.312064 16.4347
0.313088 16.4841
0.314112 16.5022
0.315136 16.4632
0.31616 16.411
0.317184 16.4176
0.318208 16.4927
0.318976 16.4186
0.32 16.4385
0.321024 16.4775
0.322048 16.4357
0.323072 16.4376
0.324096 16.4642
0.32512 16.429
0.326144 16.4993
0.327168 16.525
0.328192 16.4366
0.32896 16.4765
0.329984 16.4841
0.331008 16.4537
0.332032 16.4442
0.333056 16.5772
0.33408 16.5611
0.335104 16.4632
0.336128 16.5364
0.337152 16.5981
0.338176 16.5497
0.3392 16.5345
0.339968 16.5981
0.340992 16.6533
0.342016 16.5003
0.34304 16.5801
0.344064 16.6618
0.345088 16.5516
0.346112 16.5991
0.347136 16.6438
0.34816 16.6352
0.349184 16.5098
0.350208 16.5402
0.350976 16.6105
0.352 16.5288
0.353024 16.5326
0.354048 16.5601
0.355072 16.5003
0.356096 16.5088
0.35712 16.5497
0.358144 16.5449
0.359168 16.5525
0.360192 16.5782
0.36096 16.5953
0.361984 16.6171
0.363008 16.5573
0.364032 16.582
0.365056 16.5886
0.36608 16.5905
0.367104 16.5535
0.368128 16.581
0.369152 16.5145
0.370176 16.5801
0.3712 16.5573
0.371968 16.5677
0.372992 16.5478
0.374016 16.562
0.37504 16.5848
0.376064 16.5174
0.377088 16.5592
0.378112 16.544
0.379136 16.5107
0.38016 16.4851
0.381184 16.4585
0.382208 16.5193
0.382976 16.4338
0.384 16.3996
0.385024 16.3577
0.386048 16.3777
0.387072 16.4015
0.388096 16.3948
0.38912 16.3758
0.390144 16.3606
0.391168 16.3558
0.392192 16.3701
0.39296 16.3378
0.393984 16.3264
0.395008 16.3549
0.396032 16.3539
0.397056 16.3425
0.39808 16.371
0.399104 16.3625
0.400128 16.4024
0.401152 16.3634
0.402176 16.4138
0.4032 16.4642
0.403968 16.3872
0.404992 16.4917
0.406016 16.5354
0.40704 16.4642
0.408064 16.4461
0.409088 16.4376
0.410112 16.4908
0.411136 16.4813
0.41216 16.4252
0.413184 16.4528
0.414208 16.4936
0.414976 16.4338
0.416 16.468
0.417024 16.4414
0.418048 16.3996
0.419072 16.4974
0.420096 16.4537
0.42112 16.4148
0.422144 16.4528
0.423168 16.4613
0.424192 16.448
0.42496 16.543
0.425984 16.5459
0.427008 16.4898
0.428032 16.5848
0.429056 16.6371
0.43008 16.6076
0.431104 16.6371
0.432128 16.6105
0.433152 16.6314
0.434176 16.5573
0.4352 16.6133
0.435968 16.6618
0.436992 16.5943
0.438016 16.5839
0.43904 16.6143
0.440064 16.5801
0.441088 16.6751
0.442112 16.6067
0.443136 16.601
0.44416 16.7036
0.445184 16.6675
0.446208 16.7065
0.446976 16.6457
0.448 16.5829
0.449024 16.6523
0.450048 16.6666
0.451072 16.6514
0.452096 16.544
0.45312 16.6371
0.454144 16.6371
0.455168 16.5601
0.456192 16.5915
0.45696 16.5468
0.457984 16.505
0.459008 16.5164
0.460032 16.4537
0.461056 16.4195
0.46208 16.467
0.463104 16.4167
0.464128 16.3254
0.465152 16.4423
0.466176 16.4404
0.4672 16.4157
0.467968 16.3216
0.468992 16.4072
0.470016 16.3786
0.47104 16.3235
0.472064 16.4034
0.473088 16.411
0.474112 16.3872
0.475136 16.4005
0.47616 16.333
0.477184 16.4262
0.477952 16.5069
0.478976 16.3901
0.48 16.3606
0.481024 16.5155
0.482048 16.3758
0.483072 16.4338
0.484096 16.4281
0.48512 16.3986
0.486144 16.4509
0.487168 16.467
0.488192 16.4214
0.48896 16.4784
0.489984 16.5525
0.491008 16.4357
0.492032 16.4281
0.493056 16.6105
0.49408 16.5031
0.495104 16.4452
0.496128 16.5516
0.497152 16.5753
0.498176 16.4936
0.4992 16.5535
0.499968 16.6694
0.500992 16.5962
0.502016 16.5782
0.50304 16.6894
0.504064 16.6514
0.505088 16.6333
0.506112 16.6941
0.507136 16.7179
0.50816 16.6238
0.509184 16.6324
0.509952 16.6656
0.510976 16.5848
0.512 16.6095
0.513024 16.6048
0.514048 16.6105
0.515072 16.5905
0.516096 16.5753
0.51712 16.5782
0.518144 16.5278
0.519168 16.5449
0.520192 16.5525
0.521216 16.5212
0.521984 16.4556
0.523008 16.4604
0.524032 16.4338
0.525056 16.3796
0.52608 16.3796
0.527104 16.3093
0.528128 16.3368
0.529152 16.3996
0.530176 16.3625
0.5312 16.3758
0.532224 16.4442
0.532992 16.3539
0.534016 16.4091
0.53504 16.4024
0.536064 16.3615
0.537088 16.4385
0.538112 16.4756
0.539136 16.4347
0.54016 16.4214
0.541184 16.468
0.542208 16.4623
0.542976 16.3511
0.544 16.4528
0.545024 16.4148
0.546048 16.3996
0.547072 16.4566
0.548096 16.4015
0.54912 16.3767
0.550144 16.3996
0.551168 16.3901
0.552192 16.4395
0.553216 16.3863
0.553984 16.3625
0.555008 16.3958
0.556032 16.4138
0.557056 16.4243
0.55808 16.411
0.559104 16.333
0.560128 16.3834
0.561152 16.4737
0.562176 16.3834
0.5632 16.3796
0.564224 16.4765
0.564992 16.4319
0.566016 16.4281
0.56704 16.4689
0.568064 16.5174
0.569088 16.468
0.570112 16.5212
0.571136 16.5335
0.57216 16.5411
0.573184 16.5858
0.574208 16.6076
0.574976 16.5706
0.576 16.6371
0.577024 16.6799
0.578048 16.64
0.579072 16.6808
0.580096 16.6723
0.58112 16.6666
0.582144 16.6352
0.583168 16.6266
0.584192 16.6076
0.585216 16.6305
0.585984 16.5506
0.587008 16.5468
0.588032 16.5934
0.589056 16.5905
0.59008 16.5364
0.591104 16.5421
0.592128 16.5554
0.593152 16.5706
0.594176 16.6038
0.5952 16.5202
0.596224 16.5411
0.596992 16.6057
0.598016 16.544
0.59904 16.5516
0.600064 16.5877
0.601088 16.5174
0.602112 16.5383
0.603136 16.5487
0.60416 16.5687
0.605184 16.6381
0.606208 16.543
0.606976 16.5696
0.608 16.562
0.609024 16.6343
0.610048 16.5829
0.611072 16.5392
0.612096 16.5991
0.61312 16.505
0.614144 16.4765
0.615168 16.5354
0.616192 16.4898
0.617216 16.41
0.617984 16.4556
0.619008 16.3986
0.620032 16.4309
0.621056 16.4091
0.62208 16.3615
0.623104 16.4471
0.624128 16.371
0.625152 16.4072
0.626176 16.392
0.6272 16.3939
0.627968 16.3786
0.628992 16.4224
0.630016 16.4518
0.63104 16.3701
0.632064 16.3967
0.633088 16.5003
0.634112 16.3805
0.635136 16.4148
0.63616 16.5316
0.637184 16.4509
0.638208 16.4518
0.638976 16.4794
0.64 16.5041
0.641024 16.5221
0.642048 16.525
0.643072 16.5316
0.644096 16.5611
0.64512 16.5098
0.646144 16.5392
0.647168 16.5231
0.648192 16.5164
0.649216 16.6247
0.649984 16.5202
0.651008 16.5088
0.652032 16.601
0.653056 16.5734
0.65408 16.5126
0.655104 16.5601
0.656128 16.601
0.657152 16.5259
0.658176 16.5696
0.6592 16.5734
0.659968 16.5525
0.660992 16.6305
0.662016 16.5972
0.66304 16.5449
0.664064 16.64
0.665088 16.6609
0.666112 16.5744
0.667136 16.601
0.66816 16.6485
0.669184 16.5544
0.670208 16.5307
0.670976 16.5421
0.672 16.5459
0.673024 16.506
0.674048 16.5791
0.675072 16.4376
0.676096 16.4414
0.67712 16.5193
0.678144 16.468
0.679168 16.4623
0.680192 16.4699
0.681216 16.4623
0.681984 16.429
0.683008 16.4423
0.684032 16.4908
0.685056 16.4129
0.68608 16.4509
0.687104 16.4746
0.688128 16.468
0.689152 16.3663
0.690176 16.5117
0.6912 16.4927
0.691968 16.3834
0.692992 16.4366
0.694016 16.5155
0.69504 16.4699
0.696064 16.4803
0.697088 16.5107
0.698112 16.5278
0.699136 16.5098
0.70016 16.5145
0.701184 16.4509
0.702208 16.5421
0.702976 16.4043
0.704 16.4461
0.705024 16.5107
0.706048 16.4091
0.707072 16.4851
0.708096 16.4547
0.70912 16.3901
0.710144 16.4946
0.711168 16.4205
0.712192 16.4043
0.713216 16.4471
0.713984 16.4024
0.715008 16.4518
0.716032 16.4252
0.717056 16.3996
0.71808 16.4537
0.719104 16.4376
0.720128 16.4091
0.721152 16.3977
0.722176 16.3939
0.7232 16.43
0.723968 16.4499
0.724992 16.3996
0.726016 16.4233
0.72704 16.4366
0.728064 16.449
0.729088 16.4613
0.730112 16.4205
0.731136 16.5183
0.73216 16.5459
0.733184 16.4708
0.734208 16.5421
0.734976 16.5278
0.736 16.4547
0.737024 16.506
0.738048 16.5212
0.739072 16.4974
0.740096 16.4917
0.74112 16.5668
0.742144 16.5326
0.743168 16.6067
0.744192 16.5487
0.745216 16.5677
0.745984 16.6086
0.747008 16.6124
0.748032 16.6095
0.749056 16.6808
0.75008 16.6447
0.751104 16.6599
0.752128 16.7103
0.753152 16.6789
0.754176 16.6913
0.7552 16.7388
0.755968 16.6913
0.756992 16.6979
0.758016 16.7169
0.75904 16.7055
0.760064 16.6656
0.761088 16.5972
0.762112 16.6609
0.763136 16.659
0.76416 16.5364
0.765184 16.6105
0.766208 16.5943
0.766976 16.5259
0.768 16.5193
0.769024 16.5753
0.770048 16.5535
0.771072 16.5041
0.772096 16.4813
0.77312 16.5136
0.774144 16.4841
0.775168 16.41
0.776192 16.4414
0.777216 16.4252
0.777984 16.4157
0.779008 16.448
0.780032 16.3064
0.781056 16.4043
0.78208 16.4233
0.783104 16.3929
0.784128 16.4623
0.785152 16.4822
0.786176 16.4062
0.7872 16.4461
0.787968 16.4309
0.788992 16.3834
0.790016 16.4594
0.79104 16.4794
0.792064 16.3929
0.793088 16.352
0.794112 16.4632
0.795136 16.3996
0.79616 16.3254
0.797184 16.3977
0.798208 16.4119
0.798976 16.3901
0.8 16.4148
0.801024 16.3844
0.802048 16.41
0.803072 16.372
0.804096 16.4556
0.80512 16.411
0.806144 16.3558
0.807168 16.487
0.808192 16.4556
0.809216 16.411
0.809984 16.4689
0.811008 16.5905
0.812032 16.4898
0.813056 16.5259
0.81408 16.619
0.815104 16.6324
0.816128 16.6076
0.817152 16.6266
0.818176 16.6276
0.8192 16.6362
0.819968 16.6685
0.820992 16.6542
0.822016 16.6048
0.82304 16.6228
0.824064 16.6694
0.825088 16.6095
0.826112 16.5924
0.827136 16.6105
0.82816 16.5943
0.829184 16.6
0.830208 16.6143
0.830976 16.5734
0.832 16.6048
0.833024 16.5411
0.834048 16.5715
0.835072 16.6114
0.836096 16.4927
0.83712 16.4908
0.838144 16.5687
0.839168 16.5212
0.840192 16.4898
0.841216 16.5383
0.841984 16.5858
0.843008 16.4642
0.844032 16.5449
0.845056 16.5478
0.84608 16.5288
0.847104 16.5079
0.848128 16.4775
0.849152 16.4803
0.850176 16.5155
0.8512 16.448
0.851968 16.4309
0.852992 16.4395
0.854016 16.4347
0.85504 16.4053
0.856064 16.3739
0.857088 16.4879
0.858112 16.3701
0.859136 16.3007
0.86016 16.3824
0.861184 16.3853
0.862208 16.276
0.862976 16.3549
0.864 16.3701
0.865024 16.3482
0.866048 16.3511
0.867072 16.4784
0.868096 16.4224
0.86912 16.3577
0.870144 16.448
0.871168 16.4984
0.872192 16.4385
0.873216 16.5136
0.873984 16.5525
0.875008 16.4376
0.876032 16.468
0.877056 16.5649
0.87808 16.5193
0.879104 16.524
0.880128 16.5383
0.881152 16.5639
0.882176 16.4784
0.8832 16.4908
0.883968 16.5744
0.884992 16.467
0.886016 16.4718
0.88704 16.5145
0.888064 16.5069
0.889088 16.524
0.890112 16.4936
0.891136 16.5364
0.89216 16.5136
0.893184 16.5354
0.894208 16.5858
0.894976 16.4784
0.896 16.5335
0.897024 16.5592
0.898048 16.5402
0.899072 16.581
0.900096 16.6162
0.90112 16.5535
0.902144 16.6029
0.903168 16.543
0.904192 16.6143
0.90496 16.5744
0.905984 16.487
0.907008 16.5202
0.908032 16.5107
0.909056 16.487
0.91008 16.5031
0.911104 16.505
0.912128 16.449
0.913152 16.4528
0.914176 16.5383
0.9152 16.4851
0.915968 16.4404
0.916992 16.4613
0.918016 16.4879
0.91904 16.4651
0.920064 16.5041
0.921088 16.4927
0.922112 16.3853
0.923136 16.524
0.92416 16.5212
0.925184 16.487
0.926208 16.4015
0.926976 16.5155
0.928 16.5202
0.929024 16.4195
0.930048 16.486
0.931072 16.5582
0.932096 16.4537
0.93312 16.4537
0.934144 16.4756
0.935168 16.3939
0.936192 16.4015
0.93696 16.4965
0.937984 16.4642
0.939008 16.4262
0.940032 16.448
0.941056 16.5516
0.94208 16.4623
0.943104 16.4879
0.944128 16.524
0.945152 16.5364
0.946176 16.5088
0.9472 16.4898
0.947968 16.5763
0.948992 16.5088
0.950016 16.3872
0.95104 16.4974
0.952064 16.4746
0.953088 16.4575
0.954112 16.4547
0.955136 16.5677
0.95616 16.4832
0.957184 16.4442
0.958208 16.5202
0.958976 16.5278
0.96 16.4898
0.961024 16.5962
0.962048 16.5544
0.963072 16.5915
0.964096 16.6428
0.96512 16.6105
0.966144 16.6048
0.967168 16.6704
0.968192 16.6133
0.96896 16.62
0.969984 16.6266
0.971008 16.5791
0.972032 16.6114
0.973056 16.5535
0.97408 16.5611
0.975104 16.5611
0.976128 16.5354
0.977152 16.5497
0.978176 16.5003
0.9792 16.4537
0.979968 16.5459
0.980992 16.5088
0.982016 16.4537
0.98304 16.5193
0.984064 16.4765
0.985088 16.4328
0.986112 16.4946
0.987136 16.4651
0.98816 16.4689
0.989184 16.3986
0.990208 16.3701
0.990976 16.4395
0.992 16.3311
0.993024 16.3226
0.994048 16.3606
0.995072 16.3216
0.996096 16.3302
0.99712 16.2865
0.998144 16.3577
0.999168 16.4471
1.00019 16.3615
1.00096 16.3682
1.00198 16.5269
1.00301 16.4385
1.00403 16.4281
1.00506 16.4813
1.00608 16.4699
1.0071 16.5145
1.00813 16.4813
1.00915 16.4917
1.01018 16.5345
1.0112 16.5392
1.01197 16.543
1.01299 16.5411
1.01402 16.5145
1.01504 16.5924
1.01606 16.5706
1.01709 16.4699
1.01811 16.6381
1.01914 16.6086
1.02016 16.5677
1.02118 16.6057
1.02221 16.7141
1.02298 16.5744
1.024 16.5915
1.02502 16.7578
1.02605 16.6732
1.02707 16.6038
1.0281 16.6723
1.02912 16.6
1.03014 16.5972
1.03117 16.6057
1.03219 16.5649
1.03296 16.5183
1.03398 16.5877
1.03501 16.5383
1.03603 16.5231
1.03706 16.4908
1.03808 16.4718
1.0391 16.4176
1.04013 16.5003
1.04115 16.5069
1.04218 16.4091
1.0432 16.4604
1.04397 16.4756
1.04499 16.4832
1.04602 16.4347
1.04704 16.4927
1.04806 16.4889
1.04909 16.4233
1.05011 16.5012
1.05114 16.5155
1.05216 16.449
1.05318 16.4138
1.05421 16.4946
1.05498 16.5088
1.056 16.5079
1.05702 16.5506
1.05805 16.4889
1.05907 16.5734
1.0601 16.5573
1.06112 16.4537
1.06214 16.5088
1.06317 16.4993
1.06419 16.4328
1.06496 16.5041
1.06598 16.3986
1.06701 16.4974
1.06803 16.4594
1.06906 16.4566
1.07008 16.4537
1.0711 16.4889
1.07213 16.4328
1.07315 16.4509
1.07418 16.4784
1.0752 16.4537
1.07597 16.4252
1.07699 16.3606
1.07802 16.4129
1.07904 16.3844
1.08006 16.315
1.08109 16.3977
1.08211 16.3511
1.08314 16.4072
1.08416 16.3435
1.08518 16.3568
1.08621 16.4138
1.08698 16.3283
1.088 16.4129
1.08902 16.411
1.09005 16.3786
1.09107 16.449
1.0921 16.4727
1.09312 16.4319
1.09414 16.4604
1.09517 16.5563
1.09619 16.4404
1.09696 16.5022
1.09798 16.5525
1.09901 16.5345
1.10003 16.5468
1.10106 16.6105
1.10208 16.6019
1.1031 16.6
1.10413 16.5848
1.10515 16.659
1.10618 16.5877
1.1072 16.6295
1.10822 16.6314
1.10899 16.6979
1.11002 16.6723
1.11104 16.6827
1.11206 16.6846
1.11309 16.716
1.11411 16.6171
1.11514 16.7008
1.11616 16.7017
1.11718 16.6523
1.11795 16.6561
1.11898 16.6447
1.12 16.6637
1.12102 16.6295
1.12205 16.5981
1.12307 16.6495
1.1241 16.6808
1.12512 16.5668
1.12614 16.5782
1.12717 16.6542
1.12819 16.5943
1.12922 16.5886
1.12998 16.5905
1.13101 16.5801
1.13203 16.5829
1.13306 16.5031
1.13408 16.5516
1.1351 16.4946
1.13613 16.4984
1.13715 16.4775
1.13818 16.4528
1.1392 16.4927
1.14022 16.5031
1.14099 16.4879
1.14202 16.4053
1.14304 16.4632
1.14406 16.6181
1.14509 16.3967
1.14611 16.5041
1.14714 16.5573
1.14816 16.4195
1.14918 16.4233
1.15021 16.5088
1.15098 16.4005
1.152 16.4072
1.15302 16.4765
1.15405 16.4366
1.15507 16.4195
1.1561 16.4271
1.15712 16.411
1.15814 16.4119
1.15917 16.3283
1.16019 16.4442
1.16122 16.3682
1.16198 16.4138
1.16301 16.392
1.16403 16.4091
1.16506 16.4015
1.16608 16.353
1.1671 16.4376
1.16813 16.4338
1.16915 16.4357
1.17018 16.4072
1.1712 16.4689
1.17222 16.4993
1.17299 16.486
1.17402 16.5107
1.17504 16.4433
1.17606 16.5649
1.17709 16.5202
1.17811 16.506
1.17914 16.5421
1.18016 16.601
1.18118 16.505
1.18221 16.5392
1.18298 16.5506
1.184 16.5335
1.18502 16.5326
1.18605 16.5364
1.18707 16.525
1.1881 16.5326
1.18912 16.5763
1.19014 16.5867
1.19117 16.5506
1.19219 16.5829
1.19322 16.5696
1.19398 16.5573
1.19501 16.543
1.19603 16.5687
1.19706 16.5658
1.19808 16.5164
1.1991 16.5782
1.20013 16.5316
1.20115 16.5345
1.20218 16.5383
1.2032 16.5326
1.20422 16.6086
1.20499 16.5639
1.20602 16.582
1.20704 16.6362
1.20806 16.6038
1.20909 16.5345
1.21011 16.6019
1.21114 16.5744
1.21216 16.563
1.21318 16.5373
1.21421 16.5544
1.21498 16.5573
1.216 16.5411
1.21702 16.506
1.21805 16.5307
1.21907 16.4936
1.2201 16.5164
1.22112 16.4832
1.22214 16.4176
1.22317 16.4765
1.22419 16.4271
1.22522 16.4689
1.22598 16.4043
1.22701 16.4518
1.22803 16.4708
1.22906 16.4053
1.23008 16.4689
1.2311 16.448
1.23213 16.4442
1.23315 16.4205
1.23418 16.4129
1.2352 16.4594
1.23622 16.4518
1.23699 16.3882
1.23802 16.4091
1.23904 16.4385
1.24006 16.4385
1.24109 16.4708
1.24211 16.4661
1.24314 16.487
1.24416 16.5696
1.24518 16.506
1.24621 16.5069
1.24698 16.563
1.248 16.5734
1.24902 16.5126
1.25005 16.5658
1.25107 16.6019
1.2521 16.5848
1.25312 16.5525
1.25414 16.5706
1.25517 16.6247
1.25619 16.5715
1.25722 16.6105
1.25798 16.6133
1.25901 16.6181
1.26003 16.6428
1.26106 16.6324
1.26208 16.5582
1.2631 16.6466
1.26413 16.6295
1.26515 16.6362
1.26618 16.5506
1.2672 16.5991
1.26797 16.6124
1.26899 16.5953
1.27002 16.5858
1.27104 16.5867
1.27206 16.5364
1.27309 16.543
1.27411 16.6114
1.27514 16.5354
1.27616 16.4604
1.27718 16.5041
1.27821 16.4898
1.27898 16.4328
1.28 16.467
1.28102 16.4509
1.28205 16.4613
1.28307 16.5031
1.2841 16.4404
1.28512 16.3786
1.28614 16.4708
1.28717 16.4661
1.28819 16.3596
1.28922 16.4138
1.28998 16.4205
1.29101 16.3996
1.29203 16.4594
1.29306 16.4575
1.29408 16.3996
1.2951 16.4281
1.29613 16.4404
1.29715 16.4423
1.29818 16.4623
1.2992 16.4385
1.29997 16.4547
1.30099 16.4186
1.30202 16.4708
1.30304 16.43
1.30406 16.4908
1.30509 16.4613
1.30611 16.4309
1.30714 16.505
1.30816 16.4927
1.30918 16.4262
1.31021 16.5088
1.31098 16.4832
1.312 16.5269
1.31302 16.4832
1.31405 16.4936
1.31507 16.5744
1.3161 16.4908
1.31712 16.4167
1.31814 16.524
1.31917 16.5269
1.32019 16.4917
1.32122 16.5582
1.32198 16.4927
1.32301 16.4585
1.32403 16.5886
1.32506 16.5649
1.32608 16.4927
1.3271 16.5886
1.32813 16.6238
1.32915 16.4746
1.33018 16.5782
1.3312 16.6067
1.33197 16.5478
1.33299 16.5136
1.33402 16.5763
1.33504 16.486
1.33606 16.5259
1.33709 16.5791
1.33811 16.5468
1.33914 16.6742
1.34016 16.5839
1.34118 16.5573
1.34221 16.5867
1.34298 16.5459
1.344 16.5278
1.34502 16.5573
1.34605 16.5772
1.34707 16.4756
1.3481 16.5212
1.34912 16.5677
1.35014 16.4385
1.35117 16.5345
1.35219 16.5288
1.35322 16.4594
1.35398 16.4917
1.35501 16.4813
1.35603 16.4851
1.35706 16.4946
1.35808 16.487
1.3591 16.4993
1.36013 16.4376
1.36115 16.4737
1.36218 16.5012
1.3632 16.4575
1.36397 16.4404
1.36499 16.5183
1.36602 16.4908
1.36704 16.4129
1.36806 16.486
1.36909 16.5497
1.37011 16.3853
1.37114 16.4936
1.37216 16.5582
1.37318 16.3663
1.37421 16.4604
1.37498 16.5259
1.376 16.3748
1.37702 16.4347
1.37805 16.4756
1.37907 16.4347
1.3801 16.3786
1.38112 16.5145
1.38214 16.4623
1.38317 16.4328
1.38419 16.4879
1.38522 16.5126
1.38598 16.448
1.38701 16.4993
1.38803 16.4955
1.38906 16.4851
1.39008 16.4765
1.3911 16.4898
1.39213 16.506
1.39315 16.5069
1.39418 16.506
1.3952 16.468
1.39597 16.4395
1.39699 16.5478
1.39802 16.5145
1.39904 16.5307
1.40006 16.5744
1.40109 16.6057
1.40211 16.6362
1.40314 16.6485
1.40416 16.6152
1.40518 16.6476
1.40621 16.6067
1.40698 16.6086
1.408 16.6628
1.40902 16.6314
1.41005 16.5468
1.41107 16.5763
1.4121 16.601
1.41312 16.5649
1.41414 16.4737
1.41517 16.5877
1.41619 16.5734
1.41722 16.5478
1.41798 16.524
1.41901 16.5896
1.42003 16.619
1.42106 16.5563
1.42208 16.5297
1.4231 16.6466
1.42413 16.5658
1.42515 16.4756
1.42618 16.5972
1.4272 16.5763
1.42797 16.5145
1.42899 16.467
1.43002 16.4984
1.43104 16.6647
1.43206 16.4062
1.43309 16.4689
1.43411 16.4746
1.43514 16.5022
1.43616 16.486
1.43718 16.4233
1.43821 16.4043
1.43898 16.4604
1.44 16.4509
1.44102 16.3901
1.44205 16.4186
1.44307 16.4005
1.4441 16.3996
1.44512 16.371
1.44614 16.4423
1.44717 16.3748
1.44819 16.4129
1.44922 16.4328
1.44998 16.4309
1.45101 16.3587
1.45203 16.4632
1.45306 16.5031
1.45408 16.3901
1.4551 16.4556
1.45613 16.4775
1.45715 16.4281
1.45818 16.4604
1.4592 16.4176
1.45997 16.4651
1.46099 16.41
1.46202 16.4376
1.46304 16.4604
1.46406 16.4471
1.46509 16.4252
1.46611 16.4452
1.46714 16.4585
1.46816 16.4195
1.46918 16.4575
1.47021 16.449
1.47098 16.4841
1.472 16.4005
1.47302 16.4651
1.47405 16.4851
1.47507 16.3615
1.4761 16.4119
1.47712 16.4233
1.47814 16.4689
1.47917 16.4613
1.48019 16.4984
1.48122 16.5069
1.48198 16.5221
1.48301 16.4898
1.48403 16.562
1.48506 16.5449
1.48608 16.4775
1.4871 16.5383
1.48813 16.5392
1.48915 16.5107
1.49018 16.5592
1.4912 16.4623
1.49197 16.544
1.49299 16.5411
1.49402 16.5316
1.49504 16.5829
1.49606 16.5924
1.49709 16.6
1.49811 16.5848
1.49914 16.6343
1.50016 16.6466
1.50118 16.5934
1.50221 16.6542
1.50298 16.7397
1.504 16.5392
1.50502 16.0584
1.50605 15.8038
1.50707 15.4351
1.5081 14.6151
1.50912 13.6725
1.51014 12.862
1.51117 12.0847
1.51219 11.259
1.51322 10.5815
1.51398 10.0513
1.51501 9.53441
1.51603 9.07642
1.51706 8.66499
1.51808 8.44739
1.5191 8.20604
1.52013 7.95234
1.52115 7.75565
1.52218 7.56751
1.5232 7.5067
1.52397 7.31096
1.52499 7.17698
1.52602 7.0259
1.52704 6.91948
1.52806 6.81401
1.52909 6.65818
1.53011 6.5432
1.53114 6.48904
1.53216 6.28855
1.53318 6.17548
1.53421 6.14317
1.53498 6.06336
1.536 5.89992
1.53702 5.80681
1.53805 5.74979
1.53907 5.71179
1.5401 5.59586
1.54112 5.55215
1.54214 5.517
1.54317 5.40202
1.54419 5.34216
1.54496 5.34881
1.54598 5.2994
1.54701 5.25569
1.54803 5.15212
1.54906 5.21103
1.55008 5.17398
1.5511 5.11887
1.55213 5.14547
1.55315 5.11316
1.55418 5.00674
1.5552 5.11507
1.55597 5.08181
1.55699 5.01625
1.55802 5.08371
1.55904 5.0438
1.56006 5.0305
1.56109 5.02195
1.56211 5.07801
1.56314 5.03525
1.56416 5.06185
1.56518 5.07231
1.56621 5.09321
1.56698 5.08276
1.568 5.14167
1.56902 5.09321
1.57005 5.13407
1.57107 5.14737
1.5721 5.16638
1.57312 5.22719
1.57414 5.23289
1.57517 5.23669
1.57619 5.25759
1.57696 5.31841
1.57798 5.3108
1.57901 5.35641
1.58003 5.41153
1.58106 5.43813
1.58208 5.44668
1.5831 5.47234
1.58413 5.517
1.58515 5.65953
1.58618 5.61392
1.5872 5.58256
1.58797 5.69943
1.58899 5.79825
1.59002 5.76215
1.59104 5.82201
1.59206 5.90277
1.59309 5.90277
1.59411 5.96264
1.59514 6.04435
1.59616 6.04055
1.59718 6.15458
1.59821 6.18973
1.59898 6.20874
1.6 6.25815
1.60102 6.2686
1.60205 6.36647
1.60307 6.36932
1.6041 6.39307
1.60512 6.41683
1.60614 6.45959
1.60717 6.5204
1.60819 6.5204
1.60896 6.63062
1.60998 6.64583
1.61101 6.58881
1.61203 6.62112
1.61306 6.68573
1.61408 6.63252
1.6151 6.65723
1.61613 6.67148
1.61715 6.66958
1.61818 6.77695
1.6192 6.65533
1.61997 6.67243
1.62099 6.74465
1.62202 6.69714
1.62304 6.70664
1.62406 6.72374
1.62509 6.69619
1.62611 6.73609
1.62714 6.68953
1.62816 6.68478
1.62918 6.65628
1.63021 6.67813
1.63098 6.60307
1.632 6.62397
1.63302 6.5432
1.63405 6.52705
1.63507 6.56221
1.6361 6.59452
1.63712 6.47194
1.63814 6.39973
1.63917 6.47194
1.64019 6.42443
1.64096 6.35507
1.64198 6.31991
1.64301 6.32846
1.64403 6.32466
1.64506 6.24009
1.64608 6.15838
1.6471 6.23059
1.64813 6.21349
1.64915 6.09471
1.65018 6.12132
1.6512 6.11372
1.65197 6.07001
1.65299 6.10327
1.65402 6.00825
1.65504 5.96549
1.65606 5.98354
1.65709 5.96169
1.65811 5.88092
1.65914 5.89897
1.66016 5.90658
1.66118 5.82771
1.66221 5.803
1.66298 5.86002
1.664 5.83341
1.66502 5.72889
1.66605 5.77925
1.66707 5.7878
1.6681 5.73744
1.66912 5.66048
1.67014 5.73459
1.67117 5.7726
1.67219 5.65287
1.67296 5.68898
1.67398 5.76405
1.67501 5.66048
1.67603 5.65287
1.67706 5.76595
1.67808 5.72699
1.6791 5.67378
1.68013 5.66523
1.68115 5.7897
1.68218 5.70418
1.6832 5.71084
1.68397 5.76975
1.68499 5.78115
1.68602 5.77355
1.68704 5.7669
1.68806 5.83436
1.68909 5.79635
1.69011 5.81061
1.69114 5.84861
1.69216 5.86477
1.69318 5.84671
1.69421 5.88852
1.69498 5.85527
1.696 6.12227
1.69702 6.89193
1.69805 7.72714
1.69907 8.17279
1.7001 8.42839
1.70112 9.09067
1.70214 9.63228
1.70317 9.91639
1.70419 10.2052
1.70496 10.7497
1.70598 11.2866
1.70701 11.7398
1.70803 12.1969
1.70906 12.5988
1.71008 12.8857
1.7111 13.0748
1.71213 13.2259
1.71315 13.5813
1.71418 13.7191
1.7152 13.8654
1.71622 14.0269
1.71699 14.2217
1.71802 14.2977
1.71904 14.4973
1.72006 14.7196
1.72109 14.8412
1.72211 14.9695
1.72314 15.0959
1.72416 15.266
1.72518 15.4285
1.72621 15.6042
1.72698 15.7563
1.728 15.9207
1.72902 16.0888
1.73005 16.2675
1.73107 16.4357
1.7321 16.4566
1.73312 16.5269
1.73414 16.7331
1.73517 16.8053
1.73619 16.8461
1.73722 16.8414
1.73798 17.0333
1.73901 17.1198
1.74003 16.9326
1.74106 17.0742
1.74208 17.2158
1.7431 17.135
1.74413 17.1322
1.74515 17.1892
1.74618 17.0495
1.7472 17.0105
1.74822 17.2215
1.74899 17.0457
1.75002 16.9212
1.75104 17.058
1.75206 16.9564
1.75309 16.7046
1.75411 16.8157
1.75514 16.7502
1.75616 16.5307
1.75718 16.486
1.75821 16.4727
1.75898 16.2931
1.76 16.3121
1.76102 16.2599
1.76205 16.0318
1.76307 15.9549
1.7641 16.0071
1.76512 15.8998
1.76614 15.8066
1.76717 15.8513
1.76819 15.743
1.76922 15.5928
1.76998 15.648
1.77101 15.5814
1.77203 15.4845
1.77306 15.4532
1.77408 15.4722
1.7751 15.3011
1.77613 15.3059
1.77715 15.2983
1.77818 14.9695
1.7792 14.922
1.78022 15.0987
1.78099 14.9572
1.78202 14.8013
1.78304 14.8669
1.78406 14.7928
1.78509 14.6598
1.78611 14.6683
1.78714 14.6588
1.78816 14.5505
1.78918 14.579
1.79021 14.5638
1.79098 14.4707
1.792 14.6246
1.79302 14.5999
1.79405 14.5068
1.79507 14.5752
1.7961 14.6474
1.79712 14.5932
1.79814 14.6151
1.79917 14.6854
1.80019 14.6892
1.80122 14.6683
1.80198 14.7576
1.80301 14.7529
1.80403 14.7253
1.80506 14.7662
1.80608 14.8517
1.8071 14.7358
1.80813 14.8384
1.80915 14.942
1.81018 14.8906
1.8112 14.9011
1.81222 14.9828
1.81299 14.9315
1.81402 14.941
1.81504 15.0493
1.81606 14.9914
1.81709 15.0427
1.81811 15.0731
1.81914 15.1063
1.82016 15.1291
1.82118 15.1462
1.82221 15.2061
1.82298 15.1586
1.824 15.1405
1.82502 15.2774
1.82605 15.209
1.82707 15.1006
1.8281 15.2422
1.82912 15.2764
1.83014 15.1795
1.83117 15.1757
1.83219 15.2175
1.83322 15.208
1.83398 15.19
1.83501 15.2033
1.83603 15.2707
1.83706 15.2232
1.83808 15.1738
1.8391 15.2717
1.84013 15.2346
1.84115 15.3249
1.84218 15.1691
1.8432 15.1539
1.84422 15.2612
1.84499 15.228
1.84602 15.2375
1.84704 15.1947
1.84806 15.208
1.84909 15.2223
1.85011 15.2156
1.85114 15.1329
1.85216 15.1833
1.85318 15.1605
1.85421 15.0892
1.85498 15.1985
1.856 15.1291
1.85702 15.1947
1.85805 15.1339
1.85907 15.0864
1.8601 15.228
1.86112 15.2128
1.86214 15.0227
1.86317 15.0664
1.86419 15.2061
1.86522 15.1196
1.86598 15.0835
1.86701 15.0864
1.86803 15.1168
1.86906 15.1177
1.87008 15.0123
1.8711 15.0997
1.87213 15.1092
1.87315 15.1035
1.87418 15.0417
1.8752 14.9116
1.87622 15.0655
1.87699 15.0721
1.87802 14.9942
1.87904 15.0151
1.88006 14.979
1.88109 15.0227
1.88211 15.0142
1.88314 14.9876
1.88416 15.0351
1.88518 15.0151
1.88621 14.9657
1.88698 15.0161
1.888 15.0436
1.88902 14.9828
1.89005 14.9885
1.89107 14.8878
1.8921 14.9885
1.89312 14.9524
1.89414 14.8925
1.89517 14.9306
1.89619 14.9572
1.89722 14.9163
1.89798 14.9591
1.89901 14.9448
1.90003 14.9923
1.90106 14.9591
1.90208 14.9695
1.9031 15.0484
1.90413 14.9809
1.90515 15.0123
1.90618 15.0275
1.9072 15.0056
1.90797 15.0408
1.90899 15.0189
1.91002 15.0493
1.91104 15.0636
1.91206 15.0626
1.91309 15.0645
1.91411 15.0959
1.91514 15.0626
1.91616 15.1624
1.91718 15.1006
1.91821 15.0949
1.91898 15.1358
1.92 15.1424
1.92102 15.15
1.92205 15.0864
1.92307 15.1453
1.9241 15.1643
1.92512 15.1415
1.92614 15.037
1.92717 15.2593
1.92819 15.1462
1.92922 15.0332
1.92998 15.1805
1.93101 15.1691
1.93203 15.1016
1.93306 15.0161
1.93408 15.1367
1.9351 15.0512
1.93613 15.0303
1.93715 15.0778
1.93818 14.961
1.9392 14.9724
1.93997 15.0664
1.94099 15.0066
1.94202 14.9372
1.94304 15.0626
1.94406 15.0769
1.94509 15.0028
1.94611 15.0123
1.94714 15.0712
1.94816 15.0911
1.94918 15.0104
1.95021 15.0911
1.95098 15.0835
1.952 15.0617
1.95302 15.1548
1.95405 15.0826
1.95507 15.0227
1.9561 15.1453
1.95712 15.1339
1.95814 15.0702
1.95917 15.1367
1.96019 15.189
1.96122 15.132
1.96198 15.1938
1.96301 15.2052
1.96403 15.1491
1.96506 15.1016
1.96608 15.2023
1.9671 15.1862
1.96813 15.1833
1.96915 15.2565
1.97018 15.1282
1.9712 15.1206
1.97197 15.2014
1.97299 15.1605
1.97402 15.1377
1.97504 15.152
1.97606 15.1044
1.97709 15.1035
1.97811 15.1215
1.97914 15.0284
1.98016 15.0845
1.98118 15.0902
1.98221 15.0246
1.98298 15.0265
1.984 15.113
1.98502 15.0617
1.98605 14.9638
1.98707 15.0066
1.9881 15.0275
1.98912 15.0123
1.99014 15.0123
1.99117 15.0845
1.99219 15.0417
1.99322 15.0123
1.99398 15.0284
1.99501 15.0712
1.99603 14.9999
1.99706 15.0873
1.99808 15.1025
1.9991 15.0598
2.00013 15.0683
2.00115 15.2194
2.00218 15.075
2.0032 15.0218
2.00397 15.1976
2.00499 15.1206
2.00602 15.0674
2.00704 15.1253
2.00806 15.1358
2.00909 15.1082
2.01011 15.1462
2.01114 15.189
2.01216 15.0484
2.01318 15.055
2.01421 15.1168
2.01498 15.0892
2.016 15.0408
2.01702 15.1386
2.01805 15.0522
2.01907 14.9743
2.0201 15.0968
2.02112 15.0275
2.02214 14.9923
2.02317 15.0465
2.02419 15.0531
2.02522 14.9781
2.02598 15.0503
2.02701 15.0921
2.02803 15.0009
2.02906 15.0332
2.03008 15.0541
2.0311 15.0731
2.03213 14.9885
2.03315 15.1301
2.03418 15.074
2.0352 14.9429
2.03597 15.0332
2.03699 15.113
2.03802 14.9714
2.03904 15.0417
2.04006 15.0379
2.04109 15.0189
2.04211 15.0294
2.04314 15.0683
2.04416 15.0227
2.04518 15.0408
2.04621 15.0503
2.04698 15.075
2.048 15.1253
2.04902 15.1558
2.05005 15.036
2.05107 15.0911
2.0521 15.2052
2.05312 15.1662
2.05414 15.1462
2.05517 15.4294
2.05619 15.4997
2.05722 13.8787
2.05798 13.281
2.05901 13.148
2.06003 11.9688
2.06106 10.9226
2.06208 10.6091
2.0631 10.0656
2.06413 9.33012
2.06515 8.91489
2.06618 8.63078
2.0672 8.36567
2.06797 8.03501
2.06899 7.85257
2.07002 7.70244
2.07104 7.49815
2.07206 7.32616
2.07309 7.2549
2.07411 7.11712
2.07514 6.89288
2.07616 6.88527
2.07718 6.80356
2.07821 6.67623
2.07898 6.5014
2.08 6.41113
2.08102 6.37217
2.08205 6.27335
2.08307 6.07571
2.0841 6.0491
2.08512 5.92368
2.08614 5.83151
2.08717 5.76405
2.08819 5.71179
2.08922 5.58161
2.08998 5.51985
2.09101 5.41248
2.09203 5.47234
2.09306 5.35831
2.09408 5.32031
2.0951 5.2652
2.09613 5.22624
2.09715 5.21674
2.09818 5.15212
2.0992 5.10081
2.09997 5.09891
2.10099 5.06756
2.10202 5.00959
2.10304 5.04095
2.10406 4.96779
2.10509 4.93643
2.10611 4.97824
2.10714 4.88512
2.10816 4.97349
2.10918 4.93928
2.11021 4.88702
2.11098 4.96969
2.112 4.93738
2.11302 4.92313
2.11405 4.99914
2.11507 5.01339
2.1161 4.96208
2.11712 5.0153
2.11814 5.07706
2.11917 4.99534
2.12019 5.06661
2.12096 5.11887
2.12198 5.11126
2.12301 5.12077
2.12403 5.10651
2.12506 5.17778
2.12608 5.17778
2.1271 7.08101
2.12813 8.40938
2.12915 7.20929
2.13018 6.5299
2.1312 7.29101
2.13197 7.7414
2.13299 7.13137
2.13402 5.23099
2.13504 6.60592
2.13606 8.34002
2.13709 7.63593
2.13811 8.43219
2.13914 9.94109
2.14016 9.57242
2.14118 8.31911
2.14221 8.41318
2.14298 9.74915
2.144 9.82802
2.14502 9.27786
2.14605 9.55247
2.14707 9.91639
2.1481 9.67314
2.14912 10.2214
2.15014 10.0637
2.15117 10.5502
2.15219 10.6319
2.15296 11.3778
2.15398 11.0918
2.15501 8.89493
2.15603 9.84322
2.15706 12.7917
2.15808 11.7968
2.1591 9.54486
2.16013 9.0004
2.16115 11.985
2.16218 12.8354
2.1632 11.031
2.16397 10.6822
2.16499 12.1598
2.16602 12.1417
2.16704 11.2923
2.16806 11.0329
2.16909 11.8206
2.17011 11.8149
2.17114 11.699
2.17216 11.6286
2.17318 12.3793
2.17421 12.4334
2.17498 11.2837
2.176 9.61138
2.17702 12.1066
2.17805 13.6459
2.17907 11.5241
2.1801 9.44699
2.18112 10.0599
2.18214 12.8563
2.18317 12.2681
2.18419 10.4295
2.18496 10.9797
2.18598 12.0648
2.18701 10.9882
2.18803 10.306
2.18906 10.7165
2.19008 11.3711
2.1911 10.4209
2.19213 10.8229
2.19315 11.1003
2.19418 11.6315
2.1952 11.0823
2.19597 8.85787
2.19699 9.7292
2.19802 12.5579
2.19904 11.4091
2.20006 9.15338
2.20109 8.29441
2.20211 10.8438
2.20314 11.8671
2.20416 10.095
2.20518 9.31397
2.20621 10.3506
2.20698 10.6879
2.208 10.1786
2.20902 9.90974
2.21005 9.87268
2.21107 9.79666
2.2121 10.267
2.21312 9.87268
2.21414 9.9791
2.21517 10.3126


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-0.singlehop.producer.TX.csv <==
0 17.1207
0.001024 16.9744
0.002048 16.7711
0.003072 16.5848
0.004096 16.3615
0.00512 16.2608
0.006144 16.0765
0.007168 15.8998
0.007936 15.78
0.00896 15.6137
0.009984 15.514
0.011008 15.4475
0.012032 15.4085
0.013056 15.1092
0.01408 15.0807
0.015104 15.0256
0.016128 14.9515
0.017152 14.9268
0.01792 14.8545
0.018944 14.5733
0.019968 14.5334
0.020992 14.635
0.022016 14.4887
0.02304 14.4194
0.024064 14.5125
0.025088 14.4412
0.026112 14.312
0.027136 14.3557
0.02816 14.3595
0.028928 14.2825
0.029952 14.293
0.030976 14.2977
0.032 14.3604
0.033024 14.2578
0.034048 14.4184
0.035072 14.3452
0.036096 14.2065
0.03712 14.3775
0.038144 14.3661
0.039168 14.311
0.039936 14.3357
0.04096 14.3424
0.041984 14.4279
0.043008 14.4032
0.044032 14.388
0.045056 14.4222
0.04608 14.4431
0.047104 14.5419
0.048128 14.5324
0.049152 14.5771
0.04992 14.7367
0.050944 14.4384
0.051968 14.4536
0.052992 14.8317
0.054016 14.77
0.05504 14.6978
0.056064 14.8384
0.057088 14.8678
0.058112 14.8583
0.059136 14.8935
0.06016 14.904
0.060928 14.9268
0.061952 14.9629
0.062976 14.9762
0.064 14.9914
0.065024 15.0303
0.066048 15.0959
0.067072 14.9619
0.068096 15.0427
0.06912 15.1139
0.070144 15.1139
0.071168 15.0797
0.071936 15.2023
0.07296 15.2004
0.073984 15.1215
0.075008 15.1985
0.076032 15.2156
0.077056 15.1833
0.07808 15.2337
0.079104 15.2774
0.080128 15.2156
0.081152 15.1976
0.08192 15.2954
0.082944 15.1481
0.083968 15.1244
0.084992 15.1339
0.086016 15.15
0.08704 14.9809
0.088064 15.0398
0.089088 15.0275
0.090112 14.9933
0.091136 14.9458
0.09216 14.9638
0.092928 14.9182
0.093952 14.9011
0.094976 14.9116
0.096 14.8403
0.097024 14.827
0.098048 14.9296
0.099072 14.7576
0.100096 14.7187
0.10112 14.7994
0.102144 14.7852
0.103168 14.7329
0.103936 14.7244
0.10496 14.7899
0.105984 14.7234
0.107008 14.6997
0.108032 14.8089
0.109056 14.7538
0.11008 14.7557
0.111104 14.654
0.112128 14.8137
0.113152 14.7348
0.11392 14.7586
0.114944 14.7586
0.115968 14.6664
0.116992 14.7405
0.118016 14.7472
0.11904 14.6949
0.120064 14.7206
0.121088 14.6417
0.122112 14.6293
0.123136 14.6598
0.12416 14.6103
0.124928 14.5866
0.125952 14.6208
0.126976 14.5543
0.128 14.6065
0.129024 14.6502
0.130048 14.6303
0.131072 14.6626
0.132096 14.6246
0.13312 14.7738
0.134144 14.8127
0.135168 14.5809
0.135936 14.6864
0.13696 14.8203
0.137984 14.7643
0.139008 14.7557
0.140032 14.7899
0.141056 14.7947
0.14208 14.807
0.143104 14.7814
0.144128 14.8118
0.145152 14.8203
0.14592 14.8925
0.146944 14.7633
0.147968 14.6464
0.148992 14.8707
0.150016 14.8412
0.15104 14.6997
0.152064 14.7671
0.153088 14.8108
0.154112 14.7738
0.155136 14.7557
0.15616 14.7842
0.156928 14.7624
0.157952 14.7652
0.158976 14.7814
0.16 14.789
0.161024 14.7719
0.162048 14.8317
0.163072 14.7871
0.164096 14.7073
0.16512 14.8773
0.166144 14.8061
0.166912 14.7472
0.167936 14.8507
0.16896 14.8203
0.169984 14.7776
0.171008 14.7662
0.172032 14.8108
0.173056 14.7643
0.17408 14.7054
0.175104 14.7719
0.176128 14.8146
0.177152 14.7795
0.17792 14.8355
0.178944 14.7377
0.179968 14.6997
0.180992 14.8593
0.182016 14.8023
0.18304 14.7044
0.184064 14.8479
0.185088 14.8137
0.186112 14.7282
0.187136 14.7937
0.18816 14.8137
0.188928 14.7386
0.189952 14.8213
0.190976 14.8545
0.192 14.8042
0.193024 14.8213
0.194048 15.0075
0.195072 14.7994
0.196096 14.7557
0.19712 14.9657
0.198144 14.9097
0.198912 14.8004
0.199936 14.9001
0.20096 14.9201
0.201984 14.9001
0.203008 14.8745
0.204032 14.8906
0.205056 14.8735
0.20608 14.8574
0.207104 14.8061
0.208128 14.8412
0.209152 14.8251
0.20992 14.9049
0.210944 14.7833
0.211968 14.7253
0.212992 14.8004
0.214016 14.8137
0.21504 14.7063
0.216064 14.7833
0.217088 14.7823
0.218112 14.7595
0.219136 14.731
0.22016 14.7405
0.220928 14.6598
0.221952 14.7158
0.222976 14.7662
0.224 14.6674
0.225024 14.6227
0.226048 14.8906
0.227072 14.6683
0.228096 14.6065
0.22912 14.7909
0.230144 14.7747
0.230912 14.6588
0.231936 14.7681
0.23296 14.7624
0.233984 14.7339
0.235008 14.7814
0.236032 14.8194
0.237056 14.7434
0.23808 14.7966
0.239104 14.7643
0.240128 14.7567
0.241152 14.6883
0.24192 14.9059
0.242944 14.7491
0.243968 14.6379
0.244992 14.7842
0.246016 14.827
0.24704 14.7282
0.248064 14.7149
0.249088 14.7937
0.250112 14.7861
0.251136 14.6997
0.25216 14.7728
0.252928 14.8137
0.253952 14.7557
0.254976 14.7605
0.256 14.8251
0.257024 14.7785
0.258048 14.922
0.259072 14.7766
0.260096 14.7253
0.26112 14.9258
0.262144 14.9106
0.262912 14.7861
0.263936 14.8583
0.26496 14.9325
0.265984 14.8498
0.267008 14.8279
0.268032 14.942
0.269056 14.8897
0.27008 14.864
0.271104 14.9258
0.272128 14.9543
0.273152 14.8754
0.27392 14.9828
0.274944 14.8878
0.275968 14.7928
0.276992 14.8973
0.278016 14.9429
0.27904 14.808
0.280064 14.8194
0.281088 14.8897
0.282112 14.8251
0.283136 14.8108
0.28416 14.8697
0.284928 14.8507
0.285952 14.7766
0.286976 14.808
0.288 14.7956
0.289024 14.7481
0.290048 14.883
0.291072 14.7054
0.292096 14.6759
0.29312 14.8355
0.294144 14.7804
0.294912 14.6265
0.295936 14.7776
0.29696 14.77
0.297984 14.6559
0.299008 14.7168
0.300032 14.7529
0.301056 14.7149
0.30208 14.7434
0.303104 14.6769
0.304128 14.7158
0.305152 14.7025
0.30592 14.7833
0.306944 14.6778
0.307968 14.5923
0.308992 14.7624
0.310016 14.8127
0.31104 14.6769
0.312064 14.7139
0.313088 14.7947
0.314112 14.7215
0.315136 14.7016
0.31616 14.7576
0.316928 14.7035
0.317952 14.7339
0.318976 14.7035
0.32 14.6521
0.321024 14.8184
0.322048 14.8251
0.323072 14.6778
0.324096 14.6664
0.32512 14.8859
0.326144 14.8289
0.326912 14.6407
0.327936 14.7994
0.32896 14.8887
0.329984 14.7272
0.331008 14.7605
0.332032 14.8745
0.333056 14.7785
0.33408 14.7795
0.335104 14.8536
0.336128 14.827
0.337152 14.7909
0.33792 14.941
0.338944 14.7386
0.339968 14.6569
0.340992 14.8973
0.342016 14.7985
0.34304 14.6265
0.344064 14.7481
0.345088 14.751
0.346112 14.6512
0.347136 14.6835
0.34816 14.7187
0.348928 14.6645
0.349952 14.655
0.350976 14.712
0.352 14.7339
0.353024 14.6959
0.354048 14.9239
0.355072 14.7833
0.356096 14.7016
0.35712 15.018
0.358144 14.9914
0.358912 14.7396
0.359936 14.9344
0.36096 15.0712
0.361984 14.8498
0.363008 14.8118
0.364032 14.9629
0.365056 14.9011
0.36608 14.8602
0.367104 14.7937
0.368128 14.8982
0.369152 14.8175
0.36992 14.9591
0.370944 14.8479
0.371968 14.7301
0.372992 14.8906
0.374016 14.9192
0.37504 14.7804
0.376064 14.8602
0.377088 14.8897
0.378112 14.9059
0.379136 14.8194
0.38016 14.8203
0.380928 14.9068
0.381952 14.8954
0.382976 14.7139
0.384 14.9239
0.385024 14.846
0.386048 14.8868
0.387072 14.7947
0.388096 14.6559
0.38912 14.7899
0.390144 14.8374
0.390912 14.7082
0.391936 14.7329
0.39296 14.7937
0.393984 14.7738
0.395008 14.7158
0.396032 14.732
0.397056 14.7681
0.39808 14.7567
0.399104 14.6559
0.400128 14.7244
0.401152 14.6664
0.40192 14.8004
0.402944 14.6949
0.403968 14.5381
0.404992 14.7396
0.406016 14.635
0.40704 14.578
0.408064 14.6559
0.409088 14.5989
0.410112 14.5467
0.411136 14.6208
0.41216 14.5932
0.412928 14.5248
0.413952 14.6426
0.414976 14.6398
0.416 14.6084
0.417024 14.6617
0.418048 14.8032
0.419072 14.6255
0.420096 14.616
0.42112 14.8384
0.422144 14.7424
0.422912 14.6426
0.423936 14.7291
0.42496 14.7747
0.425984 14.7158
0.427008 14.7158
0.428032 14.7738
0.429056 14.7472
0.43008 14.7861
0.431104 14.7899
0.432128 14.7586
0.433152 14.7614
0.43392 14.9363
0.434944 14.7282
0.435968 14.7158
0.436992 14.8697
0.438016 14.8203
0.43904 14.8089
0.440064 14.846
0.441088 14.8393
0.442112 14.8279
0.443136 14.7985
0.443904 14.8298
0.444928 14.9144
0.445952 14.7823
0.446976 14.7966
0.448 14.789
0.449024 14.8498
0.450048 14.979
0.451072 14.7795
0.452096 14.693
0.45312 14.865
0.454144 14.9059
0.454912 14.6959
0.455936 14.8004
0.45696 14.9001
0.457984 14.8051
0.459008 14.7719
0.460032 14.8564
0.461056 14.7652
0.46208 14.7168
0.463104 14.7709
0.464128 14.7548
0.465152 14.8118
0.46592 14.9192
0.466944 14.7443
0.467968 14.654
0.468992 14.9116
0.470016 14.8678
0.47104 14.7814
0.472064 14.8621
0.473088 14.8289
0.474112 14.8127
0.475136 14.8194
0.475904 14.789
0.476928 14.7728
0.477952 14.7443
0.478976 14.8108
0.48 14.7405
0.481024 14.8061
0.482048 14.8754
0.483072 14.7263
0.484096 14.7339
0.48512 14.8146
0.486144 14.8289
0.486912 14.732
0.487936 14.8355
0.48896 14.8013
0.489984 14.7719
0.491008 14.8137
0.492032 14.7966
0.493056 14.7301
0.49408 14.7253
0.495104 14.732
0.496128 14.6816
0.497152 14.6731
0.49792 14.7785
0.498944 14.6873
0.499968 14.6341
0.500992 14.789
0.502016 14.7918
0.50304 14.6987
0.504064 14.7871
0.505088 14.8013
0.506112 14.7899
0.507136 14.7709
0.507904 14.826
0.508928 14.7823
0.509952 14.8811
0.510976 14.8916
0.512 14.8659
0.513024 14.7928
0.514048 14.9714
0.515072 14.8669
0.516096 14.7719
0.51712 14.9277
0.518144 14.942
0.518912 14.7567
0.519936 14.8536
0.52096 14.8621
0.521984 14.8308
0.523008 14.807
0.524032 14.8992
0.525056 14.8118
0.52608 14.8365
0.527104 14.8346
0.528128 14.8203
0.529152 14.8108
0.530176 14.9325
0.530944 14.7415
0.531968 14.7282
0.532992 14.8175
0.534016 14.7776
0.53504 14.7386
0.536064 14.7595
0.537088 14.8165
0.538112 14.7557
0.539136 14.7367
0.54016 14.7538
0.540928 14.6398
0.541952 14.7358
0.542976 14.7462
0.544 14.6997
0.545024 14.6997
0.546048 14.9106
0.547072 14.7092
0.548096 14.6217
0.54912 14.8583
0.550144 14.9011
0.551168 14.6778
0.551936 14.846
0.55296 14.902
0.553984 14.8061
0.555008 14.751
0.556032 14.8745
0.557056 14.7709
0.55808 14.7814
0.559104 14.788
0.560128 14.7785
0.561152 14.7776
0.562176 14.9078
0.562944 14.7234
0.563968 14.6189
0.564992 14.8954
0.566016 14.7928
0.56704 14.6845
0.568064 14.8355
0.569088 14.8384
0.570112 14.7101
0.571136 14.7823
0.57216 14.7852
0.572928 14.7006
0.573952 14.7244
0.574976 14.7044
0.576 14.7301
0.577024 14.713
0.578048 14.8488
0.579072 14.6521
0.580096 14.5999
0.58112 14.8032
0.582144 14.8469
0.583168 14.6959
0.583936 14.7766
0.58496 14.8716
0.585984 14.7624
0.587008 14.8393
0.588032 14.9116
0.589056 14.8251
0.59008 14.7956
0.591104 14.9182
0.592128 14.922
0.593152 14.8574
0.59392 15.0417
0.594944 14.8374
0.595968 14.7738
0.596992 15.0351
0.598016 14.8792
0.59904 14.7928
0.600064 14.9201
0.601088 14.8754
0.602112 14.7994
0.603136 14.8184
0.60416 14.826
0.604928 14.8336
0.605952 14.7529
0.606976 14.751
0.608 14.8175
0.609024 14.7709
0.610048 14.864
0.611072 14.7234
0.612096 14.7016
0.61312 14.8393
0.614144 14.7956
0.615168 14.7016
0.615936 14.7671
0.61696 14.7586
0.617984 14.7367
0.619008 14.7196
0.620032 14.6179
0.621056 14.7282
0.62208 14.6759
0.623104 14.6265
0.624128 14.6664
0.625152 14.654
0.62592 14.8032
0.626944 14.5847
0.627968 14.5533
0.628992 14.6978
0.630016 14.6683
0.63104 14.5942
0.632064 14.7358
0.633088 14.7263
0.634112 14.6598
0.635136 14.7177
0.63616 14.751
0.636928 14.7139
0.637952 14.7424
0.638976 14.8108
0.64 14.7747
0.641024 14.7861
0.642048 14.9277
0.643072 14.8213
0.644096 14.7529
0.64512 14.9192
0.646144 14.9629
0.647168 14.7994
0.647936 14.8764
0.64896 15.0009
0.649984 14.8498
0.651008 14.8412
0.652032 14.9629
0.653056 14.8954
0.65408 14.8583
0.655104 14.9249
0.656128 14.8935
0.657152 14.8403
0.65792 15.0075
0.658944 14.865
0.659968 14.7291
0.660992 14.8963
0.662016 14.9068
0.66304 14.7624
0.664064 14.8498
0.665088 14.9106
0.666112 14.8403
0.667136 14.7766
0.66816 14.8745
0.668928 14.8507
0.669952 14.7928
0.670976 14.7947
0.672 14.8374
0.673024 14.7852
0.674048 14.9116
0.675072 14.789
0.676096 14.6864
0.67712 14.8213
0.678144 14.8374
0.679168 14.7253
0.679936 14.7358
0.68096 14.7975
0.681984 14.7567
0.683008 14.6436
0.684032 14.7177
0.685056 14.75
0.68608 14.7196
0.687104 14.6521
0.688128 14.6693
0.689152 14.6902
0.68992 14.788
0.690944 14.5847
0.691968 14.5989
0.692992 14.6987
0.694016 14.6693
0.69504 14.5733
0.696064 14.6217
0.697088 14.6731
0.698112 14.5885
0.699136 14.5068
0.70016 14.6227
0.700928 14.6331
0.701952 14.5894
0.702976 14.6474
0.704 14.6617
0.705024 14.6046
0.706048 14.7206
0.707072 14.6854
0.708096 14.5837
0.70912 14.7481
0.710144 14.8241
0.711168 14.6826
0.711936 14.7576
0.71296 14.923
0.713984 14.8232
0.715008 14.6702
0.716032 14.9477
0.717056 14.9049
0.71808 14.8412
0.719104 14.9173
0.720128 14.9239
0.721152 14.8783
0.72192 14.9809
0.722944 14.9524
0.723968 14.75
0.724992 14.9439
0.726016 14.9268
0.72704 14.8042
0.728064 14.8403
0.729088 14.9097
0.730112 14.8526
0.731136 14.8298
0.73216 14.9116
0.732928 14.8849
0.733952 14.8203
0.734976 14.8583
0.736 14.8811
0.737024 14.8194
0.738048 14.9287
0.739072 14.8583
0.740096 14.712
0.74112 14.8555
0.742144 14.8916
0.743168 14.6512
0.743936 14.8184
0.74496 14.8754
0.745984 14.7605
0.747008 14.7567
0.748032 14.7871
0.749056 14.7966
0.75008 14.7861
0.751104 14.7956
0.752128 14.7776
0.753152 14.8061
0.75392 14.96
0.754944 14.7633
0.755968 14.7101
0.756992 14.884
0.758016 14.9458
0.75904 14.8194
0.760064 14.8545
0.761088 14.9562
0.762112 14.8441
0.763136 14.8992
0.76416 14.8992
0.764928 14.9192
0.765952 14.8944
0.766976 14.8498
0.768 14.9049
0.769024 14.8213
0.770048 15.017
0.771072 14.8631
0.772096 14.7776
0.77312 14.9173
0.774144 14.8792
0.775168 14.7757
0.775936 14.8555
0.77696 14.8051
0.777984 14.7339
0.779008 14.8707
0.780032 14.7643
0.781056 14.7092
0.78208 14.7225
0.783104 14.807
0.784128 14.7291
0.785152 14.7519
0.78592 14.8365
0.786944 14.7263
0.787968 14.6921
0.788992 14.7766
0.790016 14.7956
0.79104 14.7823
0.792064 14.7681
0.793088 14.8013
0.794112 14.7652
0.795136 14.7871
0.79616 14.8042
0.796928 14.7605
0.797952 14.7595
0.798976 14.7823
0.8 14.732
0.801024 14.7016
0.802048 14.846
0.803072 14.7073
0.804096 14.6293
0.80512 14.8108
0.806144 14.8308
0.806912 14.655
0.807936 14.7415
0.80896 14.789
0.809984 14.7111
0.811008 14.7643
0.812032 14.8279
0.813056 14.7035
0.81408 14.7681
0.815104 14.8213
0.816128 14.7434
0.817152 14.7462
0.81792 14.9477
0.818944 14.7206
0.819968 14.6483
0.820992 14.8697
0.822016 14.7994
0.82304 14.6968
0.824064 14.7206
0.825088 14.7339
0.826112 14.7557
0.827136 14.7396
0.82816 14.7481
0.828928 14.7139
0.829952 14.7624
0.830976 14.7947
0.832 14.7937
0.833024 14.7491
0.834048 14.9971
0.835072 14.7662
0.836096 14.6521
0.83712 14.9477
0.838144 14.8498
0.838912 14.675
0.839936 14.8165
0.84096 14.8013
0.841984 14.7519
0.843008 14.8099
0.844032 14.8811
0.845056 14.732
0.84608 14.7529
0.847104 14.8754
0.848128 14.7206
0.849152 14.6598
0.84992 14.8669
0.850944 14.7415
0.851968 14.5315
0.852992 14.7291
0.854016 14.8127
0.85504 14.6274
0.856064 14.6788
0.857088 14.7358
0.858112 14.7187
0.859136 14.6769
0.86016 14.6987
0.860928 14.6645
0.861952 14.7424
0.862976 14.7073
0.864 14.6655
0.865024 14.7348
0.866048 14.864
0.867072 14.6322
0.868096 14.6094
0.86912 14.8156
0.870144 14.7662
0.870912 14.6455
0.871936 14.8089
0.87296 14.8023
0.873984 14.7405
0.875008 14.7785
0.876032 14.8754
0.877056 14.8716
0.87808 14.807
0.879104 14.8412
0.880128 14.8669
0.881152 14.902
0.88192 15.0256
0.882944 14.8051
0.883968 14.7966
0.884992 14.9429
0.886016 14.9135
0.88704 14.8108
0.888064 14.845
0.889088 14.845
0.890112 14.8479
0.891136 14.8222
0.89216 14.9154
0.892928 14.8298
0.893952 14.8374
0.894976 14.8336
0.896 14.8175
0.897024 14.8479
0.898048 14.9866
0.899072 14.8384
0.900096 14.7671
0.90112 15.0085
0.902144 14.9268
0.902912 14.7947
0.903936 14.9211
0.90496 14.9952
0.905984 14.8944
0.907008 14.9087
0.908032 14.961
0.909056 14.9173
0.91008 14.9116
0.911104 14.8764
0.912128 14.922
0.913152 14.8384
0.91392 14.922
0.914944 14.7719
0.915968 14.7101
0.916992 14.8403
0.918016 14.8365
0.91904 14.7453
0.920064 14.7624
0.921088 14.8308
0.922112 14.7605
0.923136 14.7918
0.92416 14.789
0.924928 14.7481
0.925952 14.7785
0.926976 14.7595
0.928 14.7462
0.929024 14.6445
0.930048 14.7757
0.931072 14.6655
0.932096 14.4925
0.93312 14.6645
0.934144 14.7396
0.934912 14.4859
0.935936 14.5951
0.93696 14.7605
0.937984 14.6027
0.939008 14.6417
0.940032 14.7301
0.941056 14.6902
0.94208 14.6417
0.943104 14.6683
0.944128 14.7738
0.945152 14.7301
0.94592 14.7605
0.946944 14.6636
0.947968 14.693
0.948992 14.7738
0.950016 14.7054
0.95104 14.6721
0.952064 14.7491
0.953088 14.7025
0.954112 14.6816
0.955136 14.7633
0.95616 14.7215
0.956928 14.6388
0.957952 14.7424
0.958976 14.7063
0.96 14.6702
0.961024 14.6854
0.962048 14.8821
0.963072 14.6569
0.964096 14.6113
0.96512 14.8574
0.966144 14.8289
0.966912 14.6968
0.967936 14.7985
0.96896 14.8099
0.969984 14.7614
0.971008 14.8032
0.972032 14.884
0.973056 14.7918
0.97408 14.8289
0.975104 14.9125
0.976128 14.9211
0.977152 14.8175
0.97792 14.9914
0.978944 14.9106
0.979968 14.8355
0.980992 14.9001
0.982016 14.9277
0.98304 14.8631
0.984064 14.8526
0.985088 14.8593
0.986112 14.9173
0.987136 14.8697
0.98816 14.827
0.988928 14.883
0.989952 14.8859
0.990976 14.8422
0.992 14.8089
0.993024 14.8298
0.994048 14.9515
0.995072 14.7662
0.996096 14.7434
0.99712 14.9382
0.998144 14.9001
0.998912 14.693
0.999936 14.8935
1.00096 14.9201
1.00198 14.8308
1.00301 14.7595
1.00403 14.8678
1.00506 14.8175
1.00608 14.7842
1.0071 14.769
1.00813 14.8051
1.00915 14.7804
1.00992 14.8355
1.01094 14.7196
1.01197 14.7253
1.01299 14.8726
1.01402 14.7776
1.01504 14.6655
1.01606 14.8479
1.01709 14.7538
1.01811 14.769
1.01914 14.8175
1.02016 14.7415
1.02093 14.7225
1.02195 14.7595
1.02298 14.731
1.024 14.6702
1.02502 14.7215
1.02605 14.8241
1.02707 14.6084
1.0281 14.5657
1.02912 14.7557
1.03014 14.7149
1.03091 14.5391
1.03194 14.7158
1.03296 14.7453
1.03398 14.7244
1.03501 14.6845
1.03603 14.7424
1.03706 14.7177
1.03808 14.7728
1.0391 14.7424
1.04013 14.7595
1.04115 14.7747
1.04192 14.8859
1.04294 14.7415
1.04397 14.7168
1.04499 14.8726
1.04602 14.8602
1.04704 14.7225
1.04806 14.8251
1.04909 14.8574
1.05011 14.7519
1.05114 14.7671
1.05216 14.7956
1.05293 14.8004
1.05395 14.7424
1.05498 14.7586
1.056 14.8099
1.05702 14.7928
1.05805 14.8137
1.05907 14.7367
1.0601 14.712
1.06112 14.8441
1.06214 14.7747
1.06291 14.7063
1.06394 14.7966
1.06496 14.8108
1.06598 14.7301
1.06701 14.731
1.06803 14.7994
1.06906 14.751
1.07008 14.7377
1.0711 14.7301
1.07213 14.7985
1.07315 14.7462
1.07392 14.8184
1.07494 14.7652
1.07597 14.6902
1.07699 14.8336
1.07802 14.7985
1.07904 14.7529
1.08006 14.8184
1.08109 14.864
1.08211 14.7586
1.08314 14.8127
1.0839 14.864
1.08493 14.7434
1.08595 14.8042
1.08698 14.8184
1.088 14.7215
1.08902 14.75
1.09005 14.9344
1.09107 14.7177
1.0921 14.6702
1.09312 14.902
1.09414 14.7766
1.09491 14.7329
1.09594 14.8241
1.09696 14.845
1.09798 14.7671
1.09901 14.8194
1.10003 14.8042
1.10106 14.8165
1.10208 14.8507
1.1031 14.827
1.10413 14.8118
1.10515 14.8906
1.10592 14.999
1.10694 14.8222
1.10797 14.8545
1.10899 15.0066
1.11002 14.8707
1.11104 14.8973
1.11206 15.017
1.11309 14.9591
1.11411 14.9781
1.11514 14.9334
1.1159 14.8963
1.11693 14.9325
1.11795 14.8431
1.11898 14.8897
1.12 14.8203
1.12102 14.8488
1.12205 14.9686
1.12307 14.8127
1.1241 14.7272
1.12512 14.9372
1.12614 14.8156
1.12691 14.6417
1.12794 14.7871
1.12896 14.8032
1.12998 14.7177
1.13101 14.7633
1.13203 14.7728
1.13306 14.7472
1.13408 14.712
1.1351 14.712
1.13613 14.7595
1.13715 14.6949
1.13792 14.7937
1.13894 14.6636
1.13997 14.5837
1.14099 14.7082
1.14202 14.7234
1.14304 14.617
1.14406 14.6398
1.14509 14.6559
1.14611 14.6702
1.14714 14.6284
1.14816 14.6312
1.14893 14.6626
1.14995 14.6607
1.15098 14.7063
1.152 14.7595
1.15302 14.6521
1.15405 14.9068
1.15507 14.7453
1.1561 14.6569
1.15712 14.8127
1.15814 14.8317
1.15917 14.732
1.15994 14.8621
1.16096 14.7462
1.16198 14.7557
1.16301 14.77
1.16403 14.7481
1.16506 14.7187
1.16608 14.7842
1.1671 14.7538
1.16813 14.6902
1.16915 14.7272
1.17018 14.9382
1.17094 14.7149
1.17197 14.6293
1.17299 14.8365
1.17402 14.8393
1.17504 14.6959
1.17606 14.8821
1.17709 14.902
1.17811 14.7766
1.17914 14.8992
1.18016 14.9648
1.18093 14.8659
1.18195 14.8678
1.18298 14.9524
1.184 14.9249
1.18502 14.9078
1.18605 15.074
1.18707 14.9258
1.1881 14.7576
1.18912 14.9771
1.19014 14.9866
1.19117 14.75
1.19194 14.8707
1.19296 14.9515
1.19398 14.7833
1.19501 14.864
1.19603 14.8526
1.19706 14.7785
1.19808 14.8954
1.1991 14.8441
1.20013 14.7614
1.20115 14.7282
1.20218 14.9154
1.20294 14.6968
1.20397 14.6588
1.20499 14.7272
1.20602 14.751
1.20704 14.6559
1.20806 14.6483
1.20909 14.7662
1.21011 14.6997
1.21114 14.655
1.21216 14.6987
1.21293 14.7149
1.21395 14.6626
1.21498 14.6217
1.216 14.6902
1.21702 14.6598
1.21805 14.7434
1.21907 14.5733
1.2201 14.5495
1.22112 14.7766
1.22214 14.6816
1.22317 14.6008
1.22394 14.6997
1.22496 14.7377
1.22598 14.6274
1.22701 14.7367
1.22803 14.7928
1.22906 14.694
1.23008 14.6502
1.2311 14.7785
1.23213 14.7263
1.23315 14.7016
1.23392 14.8659
1.23494 14.7348
1.23597 14.5818
1.23699 14.8536
1.23802 14.7871
1.23904 14.7367
1.24006 14.7814
1.24109 14.8108
1.24211 14.7747
1.24314 14.7101
1.24416 14.7823
1.24493 14.7633
1.24595 14.7928
1.24698 14.7605
1.248 14.8251
1.24902 14.789
1.25005 14.8878
1.25107 14.8118
1.2521 14.6911
1.25312 14.9505
1.25414 14.9001
1.25517 14.7595
1.25594 14.8859
1.25696 14.9686
1.25798 14.7871
1.25901 14.8631
1.26003 14.9001
1.26106 14.9011
1.26208 14.8555
1.2631 14.9173
1.26413 14.9182
1.26515 14.8707
1.26592 15.0968
1.26694 14.9363
1.26797 14.7652
1.26899 14.9629
1.27002 14.998
1.27104 14.8488
1.27206 14.9686
1.27309 14.9648
1.27411 14.8517
1.27514 14.9001
1.27616 14.9429
1.27693 14.8545
1.27795 14.8165
1.27898 14.8868
1.28 14.8403
1.28102 14.7728
1.28205 14.9068
1.28307 14.789
1.2841 14.6845
1.28512 14.8479
1.28614 14.8441
1.28717 14.6702
1.28794 14.789
1.28896 14.8393
1.28998 14.731
1.29101 14.7738
1.29203 14.8251
1.29306 14.6997
1.29408 14.8042
1.2951 14.7605
1.29613 14.7491
1.29715 14.8308
1.29792 14.8298
1.29894 14.7139
1.29997 14.6607
1.30099 14.8137
1.30202 14.788
1.30304 14.6978
1.30406 14.7111
1.30509 14.7472
1.30611 14.7016
1.30714 14.7111
1.30816 14.6892
1.30893 14.6883
1.30995 14.6968
1.31098 14.6588
1.312 14.635
1.31302 14.7139
1.31405 14.7624
1.31507 14.5913
1.3161 14.7263
1.31712 14.7491
1.31814 14.7006
1.31917 14.6978
1.31994 14.7291
1.32096 14.7377
1.32198 14.7586
1.32301 14.6655
1.32403 14.732
1.32506 14.7158
1.32608 14.7567
1.3271 14.6854
1.32813 14.712
1.32915 14.751
1.32992 14.8251
1.33094 14.5647
1.33197 14.6208
1.33299 14.8127
1.33402 14.7225
1.33504 14.6388
1.33606 14.7348
1.33709 14.7738
1.33811 14.7139
1.33914 14.7082
1.34016 14.7852
1.34093 14.7168
1.34195 14.7472
1.34298 14.7386
1.344 14.7624
1.34502 14.7481
1.34605 14.865
1.34707 14.7158
1.3481 14.6921
1.34912 14.9078
1.35014 14.865
1.35117 14.769
1.35194 14.8298
1.35296 14.9287
1.35398 14.8973
1.35501 14.8536
1.35603 14.9078
1.35706 14.922
1.35808 14.9078
1.3591 14.9372
1.36013 14.9192
1.36115 14.902
1.36192 14.9819
1.36294 14.8602
1.36397 14.8061
1.36499 15.0018
1.36602 14.9125
1.36704 14.7595
1.36806 14.9116
1.36909 14.8678
1.37011 14.8032
1.37114 14.8764
1.37216 14.9135
1.37293 14.7928
1.37395 14.9724
1.37498 14.8792
1.376 14.7396
1.37702 14.8146
1.37805 15.0151
1.37907 14.7329
1.3801 14.6493
1.38112 14.9154
1.38214 14.8431
1.38317 14.655
1.38394 14.789
1.38496 14.8156
1.38598 14.7662
1.38701 14.7405
1.38803 14.77
1.38906 14.7472
1.39008 14.7358
1.3911 14.7481
1.39213 14.7823
1.39315 14.7215
1.39392 14.7909
1.39494 14.7225
1.39597 14.6379
1.39699 14.7937
1.39802 14.7719
1.39904 14.6265
1.40006 14.731
1.40109 14.7681
1.40211 14.7244
1.40314 14.7814
1.40416 14.7899
1.40493 14.75
1.40595 14.8175
1.40698 14.7614
1.408 14.8051
1.40902 14.8593
1.41005 14.8488
1.41107 14.7424
1.4121 14.7738
1.41312 14.9372
1.41414 14.8089
1.41517 14.769
1.41594 14.8441
1.41696 14.8289
1.41798 14.8175
1.41901 14.8213
1.42003 14.8127
1.42106 14.7861
1.42208 14.8441
1.4231 14.7985
1.42413 14.7947
1.42515 14.8384
1.42592 14.8412
1.42694 14.6911
1.42797 14.6949
1.42899 14.7766
1.43002 14.7491
1.43104 14.6617
1.43206 14.7367
1.43309 14.7595
1.43411 14.654
1.43514 14.7291
1.43616 14.7244
1.43693 14.6854
1.43795 14.7538
1.43898 14.7054
1.44 14.6655
1.44102 14.7738
1.44205 14.8545
1.44307 14.6265
1.4441 14.6246
1.44512 14.8346
1.44614 14.7795
1.44691 14.674
1.44794 14.7861
1.44896 14.8156
1.44998 14.7225
1.45101 14.7719
1.45203 14.8669
1.45306 14.8241
1.45408 14.8175
1.4551 14.8346
1.45613 14.8707
1.45715 14.8346
1.45792 15.0465
1.45894 14.8355
1.45997 14.7519
1.46099 14.9553
1.46202 14.9239
1.46304 14.8412
1.46406 14.9068
1.46509 14.9097
1.46611 14.8811
1.46714 14.846
1.46816 14.902
1.46893 14.884
1.46995 14.7985
1.47098 14.8023
1.472 14.864
1.47302 14.7424
1.47405 14.9192
1.47507 14.7757
1.4761 14.7491
1.47712 14.8973
1.47814 14.8754
1.47891 14.7738
1.47994 14.7918
1.48096 14.7871
1.48198 14.7909
1.48301 14.7567
1.48403 14.7738
1.48506 14.712
1.48608 14.7576
1.4871 14.8194
1.48813 14.7719
1.48915 14.6949
1.48992 14.8792
1.49094 14.7643
1.49197 14.6379
1.49299 14.846
1.49402 14.8346
1.49504 14.7272
1.49606 14.7643
1.49709 14.8431
1.49811 14.807
1.49914 14.7339
1.50016 14.8384
1.50093 14.8241
1.50195 14.7434
1.50298 14.7453
1.504 14.8574
1.50502 14.7662
1.50605 14.8982
1.50707 14.8137
1.5081 14.7662
1.50912 14.9306
1.51014 14.902
1.51091 14.7633
1.51194 15.0436
1.51296 15.3163
1.51398 13.702
1.51501 12.9437
1.51603 12.9542
1.51706 11.87
1.51808 10.7592
1.5191 10.3763
1.52013 9.93444
1.52115 9.24365
1.52192 8.7429
1.52294 8.55001
1.52397 8.22695
1.52499 7.85352
1.52602 7.71384
1.52704 7.61312
1.52806 7.40978
1.52909 7.21974
1.53011 7.13422
1.53114 6.96414
1.53216 6.85297
1.53293 6.73229
1.53395 6.67433
1.53498 6.55841
1.536 6.42823
1.53702 6.34842
1.53805 6.2838
1.53907 6.12322
1.5401 6.08236
1.54112 5.98354
1.54214 5.90277
1.54291 5.86667
1.54394 5.7897
1.54496 5.69658
1.54598 5.63957
1.54701 5.59111
1.54803 5.53695
1.54906 5.54455
1.55008 5.49419
1.5511 5.43053
1.55213 5.32316
1.55315 5.40107
1.55392 5.35926
1.55494 5.31176
1.55597 5.2785
1.55699 5.2842
1.55802 5.23859
1.55904 5.22244
1.56006 5.24334
1.56109 5.18443
1.56211 5.20248
1.56314 5.17493
1.56416 5.19773
1.56493 5.22624
1.56595 5.20723
1.56698 5.17968
1.568 5.18823
1.56902 5.26615
1.57005 5.18728
1.57107 5.21198
1.5721 5.307
1.57312 5.24524
1.57414 5.21103
1.57491 5.25379
1.57594 5.2633
1.57696 5.29085
1.57798 5.26139
1.57901 5.25189
1.58003 5.32981
1.58106 5.36592
1.58208 5.2994
1.5831 5.30985
1.58413 5.45808
1.58515 5.42103
1.58592 5.35736
1.58694 5.46474
1.58797 5.53505
1.58899 5.53315
1.59002 5.55786
1.59104 5.59396
1.59206 5.66428
1.59309 5.69848
1.59411 5.69468
1.59514 5.7669
1.59616 5.80681
1.59693 5.87047
1.59795 5.92748
1.59898 5.93413
1.6 6.0054
1.60102 6.04625
1.60205 6.10707
1.60307 6.12607
1.6041 6.94514
1.60512 9.29306
1.60614 8.66118
1.60691 7.68724
1.60794 7.90008
1.60896 8.56046
1.60998 8.67829
1.61101 6.81021
1.61203 6.81116
1.61306 8.92819
1.61408 9.07072
1.6151 8.42174
1.61613 10.6243
1.61715 10.63
1.61792 9.62848
1.61894 9.06502
1.61997 10.0893
1.62099 10.7488
1.62202 10.1264
1.62304 10.0874
1.62406 10.7088
1.62509 10.0133
1.62611 10.4723
1.62714 10.5692
1.62816 11.0395
1.62893 10.6243
1.62995 11.4633
1.63098 11.5726
1.632 9.86698
1.63302 8.98045
1.63405 12.1655
1.63507 12.6805
1.6361 10.3829
1.63712 8.76951
1.63814 10.5834
1.63891 13.0644
1.63994 12.0448
1.64096 11.3189
1.64198 12.9019
1.64301 14.2388
1.64403 13.6136
1.64506 13.6982
1.64608 14.446
1.6471 15.2736
1.64813 14.7842
1.64915 15.3125
1.64992 15.5795
1.65094 16.3235
1.65197 15.8893
1.65299 13.663
1.65402 14.5847
1.65504 17.3117
1.65606 16.0774
1.65709 14.0592
1.65811 13.7571
1.65914 16.3549
1.66016 16.8547
1.66093 15.247
1.66195 15.1225
1.66298 16.4556
1.664 15.9929
1.66502 15.4237
1.66605 15.2964
1.66707 16.0195
1.6681 15.589
1.66912 16.0214
1.67014 15.8456
1.67091 16.5335
1.67194 16.4461
1.67296 14.9249
1.67398 14.1276
1.67501 17.0599
1.67603 17.2842
1.67706 15.1291
1.67808 13.7818
1.6791 15.2517
1.68013 17.3421
1.68115 15.9273
1.68192 14.8593
1.68294 15.7715
1.68397 16.4224
1.68499 15.4
1.68602 14.2217
1.68704 14.5419
1.68806 15.6422
1.68909 15.2052
1.69011 14.7975
1.69114 16.0651
1.69216 17.3298
1.69293 15.5539
1.69395 15.4009
1.69498 16.3568
1.696 15.9093
1.69702 15.266
1.69805 16.5022
1.69907 16.2504
1.7001 16.3986
1.70112 16.5269
1.70214 17.4172
1.70291 17.0561
1.70394 14.8707
1.70496 15.7791
1.70598 18.4377
1.70701 17.192
1.70803 15.3572
1.70906 14.9838
1.71008 17.2652
1.7111 18.0035
1.71213 16.2874
1.71315 16.2171
1.71392 17.2604
1.71494 17.2823
1.71597 16.5763
1.71699 16.8091
1.71802 16.7397
1.71904 17.2072
1.72006 16.5658
1.72109 17.3231
1.72211 17.1569
1.72314 17.7222
1.72416 17.5616
1.72493 15.6166
1.72595 16.0261
1.72698 18.8729
1.728 17.8486
1.72902 15.9302
1.73005 15.4266
1.73107 17.6842
1.7321 18.4396
1.73312 16.8984
1.73414 16.7103
1.73491 17.7441
1.73594 17.745
1.73696 17.1093
1.73798 17.4182
1.73901 17.1217
1.74003 17.5673
1.74106 17.0761
1.74208 17.6234
1.7431 17.3935
1.74413 18.0567
1.74515 17.9037
1.74618 15.8446
1.74694 16.0993
1.74797 18.9708
1.74899 18.146
1.75002 16.0983
1.75104 15.4418
1.75206 17.4552
1.75309 18.5356
1.75411 16.9184
1.75514 16.5373
1.75616 17.6348
1.75693 17.6909
1.75795 16.9478
1.75898 17.1778
1.76 17.1188
1.76102 17.421
1.76205 16.8699
1.76307 17.6225
1.7641 17.3193
1.76512 17.8391
1.76614 17.8229
1.76717 15.9463
1.76794 15.8019
1.76896 18.7095
1.76998 18.1897
1.77101 16.1554
1.77203 15.2527
1.77306 17.0656
1.77408 18.433
1.7751 16.8785
1.77613 16.2076
1.77715 17.3754
1.77818 17.4733
1.77894 16.7521
1.77997 17.0381
1.78099 16.754
1.78202 17.097
1.78304 16.7654
1.78406 17.3735
1.78509 16.9906
1.78611 17.6253
1.78714 17.67
1.78816 15.8931
1.78893 15.3249
1.78995 18.4795
1.79098 18.2211
1.792 16.105
1.79302 15.1329
1.79405 16.7597
1.79507 18.4244
1.7961 16.9526
1.79712 16.239
1.79814 17.3754
1.79917 17.6139
1.79994 16.8699
1.80096 17.1103
1.80198 16.8442
1.80301 17.1369
1.80403 16.9317
1.80506 17.4229
1.80608 16.9944
1.8071 17.5854
1.80813 17.7716
1.80915 16.123
1.80992 15.3106
1.81094 18.3398
1.81197 18.4339
1.81299 16.2133
1.81402 15.1386
1.81504 16.6209
1.81606 18.3912
1.81709 17.0637
1.81811 16.1725
1.81914 17.2547
1.82016 17.5046
1.82093 16.8471
1.82195 17.0922
1.82298 16.7131
1.824 17.0314
1.82502 17.0067
1.82605 17.4334
1.82707 16.9725
1.8281 17.6481
1.82912 17.7868
1.83014 16.3615
1.83117 15.3182
1.83194 18.2268
1.83296 18.6781
1.83398 16.4775
1.83501 15.1653
1.83603 16.5278
1.83706 18.4852
1.83808 17.2414
1.8391 16.3615
1.84013 17.2785
1.84115 17.5863
1.84192 17.0485
1.84294 17.2234
1.84397 16.8243
1.84499 17.0998
1.84602 17.2576
1.84704 17.3868
1.84806 17.0913
1.84909 17.6576
1.85011 17.7916
1.85114 16.6371
1.85216 15.3173
1.85293 18.0063
1.85395 18.795
1.85498 16.715
1.856 15.2052
1.85702 16.2855
1.85805 18.5375
1.85907 17.4343
1.8601 16.2618
1.86112 17.2386
1.86214 17.7042
1.86317 17.0789
1.86394 17.0333
1.86496 16.925
1.86598 17.1312
1.86701 17.3783
1.86803 17.0799
1.86906 17.1331
1.87008 17.5464
1.8711 17.7479
1.87213 16.7521
1.87315 15.2403
1.87392 17.7479
1.87494 18.8834
1.87597 16.7141
1.87699 15.2612
1.87802 16.1772
1.87904 18.4814
1.88006 17.5569
1.88109 16.2694
1.88211 17.1835
1.88314 17.688
1.88416 17.0314
1.88493 17.0276
1.88595 16.887
1.88698 17.0295
1.888 17.2471
1.88902 17.2034
1.89005 17.0713
1.89107 17.4096
1.8921 17.7099
1.89312 16.8471
1.89414 15.1358
1.89517 17.4087
1.89594 18.8235
1.89696 16.753
1.89798 15.1738
1.89901 15.8788
1.90003 18.2372
1.90106 17.5607
1.90208 16.2675
1.9031 16.9317
1.90413 17.574
1.90515 17.058
1.90592 16.8927
1.90694 16.9459
1.90797 16.9716
1.90899 17.2785
1.91002 17.1198
1.91104 17.1388
1.91206 17.459
1.91309 17.764
1.91411 17.1455
1.91514 15.2536
1.91616 17.2652
1.91693 19.0506
1.91795 17.0704
1.91898 15.3876
1.92 15.8304
1.92102 18.4387
1.92205 17.8524
1.92307 16.371
1.9241 16.9098
1.92512 17.6833
1.92614 17.2642
1.92717 16.83
1.92794 17.0048
1.92896 17.0637
1.92998 17.3241
1.93101 16.9507
1.93203 17.2091
1.93306 17.4001
1.93408 17.803
1.9351 17.2433
1.93613 15.2973
1.93715 17.0352
1.93792 18.9964
1.93894 17.0799
1.93997 15.4133
1.94099 15.6993
1.94202 18.2154
1.94304 17.8695
1.94406 16.3872
1.94509 16.8167
1.94611 17.6738
1.94714 17.1692
1.94816 16.8651
1.94893 17.0181
1.94995 16.9564
1.95098 17.364
1.952 16.8889
1.95302 17.1911
1.95405 17.3783
1.95507 17.8172
1.9561 17.3098
1.95712 15.2783
1.95814 16.7901
1.95917 18.9347
1.95994 17.1825
1.96096 15.4845
1.96198 15.5197
1.96301 17.9066
1.96403 17.9626
1.96506 16.4252
1.96608 16.6143
1.9671 17.555
1.96813 17.2899
1.96915 16.7369
1.96992 16.907
1.97094 16.9345
1.97197 17.3364
1.97299 16.753
1.97402 17.2262
1.97504 17.2424
1.97606 17.8362
1.97709 17.4476
1.97811 15.3258
1.97914 16.6105
1.98016 19.0316
1.98093 17.3916
1.98195 15.6489
1.98298 15.5729
1.984 17.9018
1.98502 18.1508
1.98605 16.5943
1.98707 16.6903
1.9881 17.632
1.98912 17.4115
1.99014 16.8224
1.99117 17.1664
1.99194 17.0571
1.99296 17.4429
1.99398 16.8908
1.99501 17.4381
1.99603 17.3459
1.99706 17.9446
1.99808 17.6595
1.9991 15.5539
2.00013 16.3872
2.00115 19.101
2.00192 17.727
2.00294 15.762
2.00397 15.5387
2.00499 17.841
2.00602 18.2838
2.00704 16.7264
2.00806 16.6989
2.00909 17.6462
2.01011 17.478
2.01114 16.9782
2.01216 17.2186
2.01293 16.9953
2.01395 17.4239
2.01498 16.8575
2.016 17.4438
2.01702 17.2566
2.01805 17.8258
2.01907 17.611
2.0201 15.5168
2.02112 16.0252
2.02214 18.832
2.02317 17.7441
2.02394 15.7829
2.02496 15.1938
2.02598 17.4011
2.02701 18.2439
2.02803 16.6048
2.02906 16.3929
2.03008 17.402
2.0311 17.3745
2.03213 16.7578
2.03315 17.0324
2.03392 16.8357
2.03494 17.2243
2.03597 16.7606
2.03699 17.4666
2.03802 17.1588
2.03904 17.8305
2.04006 17.7479
2.04109 15.7392
2.04211 15.8674
2.04314 18.8634
2.04416 18.0082
2.04493 15.9824
2.04595 15.2793
2.04698 17.3507
2.048 18.4957
2.04902 16.735
2.05005 16.315
2.05107 17.2861
2.0521 16.829
2.05312 15.5301
2.05414 15.209
2.05517 14.3823
2.05594 14.0915
2.05696 13.2706
2.05798 13.549
2.05901 12.8078
2.06003 13.1328
2.06106 13.0397
2.06208 10.9017
2.0631 10.3022
2.06413 13.1537
2.06515 13.0758
2.06592 10.8086
2.06694 9.09162
2.06797 10.9131
2.06899 12.8287
2.07002 11.2049
2.07104 9.96105
2.07206 11.1345
2.07309 11.5032
2.07411 10.3278
2.07514 10.5407
2.07616 10.6509
2.07693 10.2262
2.07795 10.6024
2.07898 10.4276
2.08 10.4846
2.08102 10.4903
2.08205 11.0234
2.08307 10.5312
2.0841 8.15188
2.08512 9.73205
2.08614 12.2406
2.08691 10.6566
2.08794 8.28871
2.08896 7.9799
2.08998 11.0908
2.09101 11.2609
2.09203 9.32347
2.09306 9.30732
2.09408 10.6072
2.0951 10.1178
2.09613 9.42704
2.09715 9.26836
2.09792 9.90784
2.09894 9.7292
2.09997 9.79096
2.10099 9.69594
2.10202 10.4038
2.10304 10.3867
2.10406 9.12678
2.10509 7.63118
2.10611 10.4913
2.10714 11.8225
2.10816 9.62088
2.10893 7.4839
2.10995 8.62793
2.11098 11.4529
2.112 10.5407
2.11302 8.87403
2.11405 9.69689
2.11507 10.8476
2.1161 9.89738
2.11712 9.5002
2.11814 9.68549
2.11891 10.1131
2.11994 10.0627
2.12096 10.0675
2.12198 10.1929
2.12301 10.8143
2.12403 10.821
2.12506 9.54391
2.12608 8.2697
2.1271 11.1896
2.12813 12.5855
2.12915 9.88978
2.12992 9.01941
2.13094 9.00895
2.13197 10.8267
2.13299 11.7816
2.13402 10.3639
2.13504 10.0969
2.13606 9.14768
2.13709 9.57432
2.13811 11.9479
2.13914 11.5308
2.14016 9.70925
2.14093 10.5369
2.14195 11.1982
2.14298 10.6233
2.144 10.6575
2.14502 11.2229
2.14605 11.1877
2.14707 11.0234
2.1481 11.3246
2.14912 11.2001
2.15014 11.3502
2.15091 11.4709
2.15194 11.6182
2.15296 11.3027
2.15398 11.144
2.15501 10.8333
2.15603 11.4139
2.15706 10.7887
2.15808 11.1459
2.1591 11.0899
2.16013 11.7778
2.16115 11.4728
2.16192 9.07072
2.16294 9.56387
2.16397 12.6672
2.16499 11.8405
2.16602 9.40899
2.16704 8.46449
2.16806 11.0851
2.16909 12.2624
2.17011 10.4352
2.17114 9.75961
2.17216 11.3293
2.17293 11.4319
2.17395 10.0504
2.17498 10.2699
2.176 10.5274
2.17702 10.8305
2.17805 10.0931
2.17907 10.8371
2.1801 10.7193
2.18112 11.3141
2.18214 11.1032
2.18291 8.78756
2.18394 9.19519
2.18496 12.6738
2.18598 11.7265
2.18701 9.37383
2.18803 8.85597
2.18906 9.43084
2.19008 11.5849
2.1911 11.4709
2.19213 9.70355
2.19315 9.93254
2.19392 9.04506
2.19494 9.60568
2.19597 10.9797
2.19699 8.73625
2.19802 9.91924
2.19904 10.2233
2.20006 8.64883
2.20109 10.1074
2.20211 8.91013
2.20314 9.37953
2.20416 9.53916
2.20493 8.09677
2.20595 9.87838
2.20698 8.77141
2.208 8.64123
2.20902 9.59617
2.21005 8.07016
2.21107 9.48595
2.2121 8.76285
2.21312 8.2374
2.21414 9.51066
2.21491 8.06066
2.21594 9.07832
2.21696 8.95384
2.21798 7.93429
2.21901 9.40804
2.22003 8.10247
2.22106 8.82652
2.22208 9.03081
2.2231 7.67013
2.22413 9.42134
2.22515 8.29536
2.22592 8.43409
2.22694 9.18379
2.22797 7.67298
2.22899 9.2522
2.23002 8.52151
2.23104 8.05591
2.23206 9.40043
2.23309 7.78606
2.23411 9.09067
2.23514 8.7372
2.23616 7.84402
2.23693 9.41184
2.23795 8.02456
2.23898 8.78186
2.24 8.989
2.24102 7.71004
2.24205 9.33392
2.24307 8.28111
2.2441 8.50155
2.24512 9.15433
2.24614 7.72144
2.24691 9.29591
2.24794 8.5006
2.24896 8.14618
2.24998 9.38998
2.25101 7.77846
2.25203 9.2199
2.25306 8.83982
2.25408 7.92003
2.2551 9.38998
2.25613 8.05306
2.25715 8.9947
2.25792 9.01276
2.25894 7.82787
2.25997 9.4774
2.26099 8.30486
2.26202 8.65548
2.26304 9.09447
2.26406 7.78036
2.26509 9.40804
2.26611 8.47875
2.26714 8.32957
2.26816 9.35292
2.26893 7.86112
2.26995 9.2446
2.27098 8.72295
2.272 8.0122
2.27302 9.52111
2.27405 8.02551
2.27507 9.008
2.2761 9.01371
2.27712 7.90863
2.27814 9.51066
2.27891 8.19749
2.27994 8.79041
2.28096 9.2123
2.28198 7.82977
2.28301 9.45364
2.28403 8.43219
2.28506 8.4759
2.28608 9.45745
2.2871 7.87633
2.28813 9.38143
2.28915 8.80371
2.28992 8.2583
2.29094 9.57527
2.29197 8.09772
2.29299 9.30541
2.29402 9.05266
2.29504 7.93809
2.29606 10.3535
2.29709 10.6499
2.29811 8.89778
2.29914 7.17983
2.30016 9.22845
2.30093 10.7203
2.30195 7.75945
2.30298 9.19139
2.304 11.9764
2.30502 10.1292
2.30605 7.76895
2.30707 7.88583
2.3081 11.0766
2.30912 11.3075
2.31014 9.18854
2.31117 8.74385
2.31194 8.56807
2.31296 10.6651
2.31398 11.5384
2.31501 10.0143
2.31603 9.37668
2.31706 10.9426
2.31808 10.6898
2.3191 9.64178
2.32013 9.76341
2.32115 10.9435
2.32218 10.1568
2.32294 10.2993
2.32397 10.6319
2.32499 11.3455
2.32602 10.7792
2.32704 8.49965
2.32806 9.60283
2.32909 12.5171
2.33011 11.2172
2.33114 8.92629
2.33216 8.46734
2.33293 11.2362
2.33395 11.9061
2.33498 10.1074
2.336 9.68264
2.33702 11.1089
2.33805 11.1545
2.33907 10.1454
2.3401 10.3183
2.34112 10.4114
2.34214 10.7336
2.34317 10.1653
2.34394 10.8542
2.34496 10.6889
2.34598 11.2761
2.34701 11.2163
2.34803 9.0004
2.34906 9.13628
2.35008 12.3147
2.3511 11.774
2.35213 9.31587
2.35315 8.2355
2.35418 10.706
2.35494 12.1484
2.35597 10.3715
2.35699 9.53441
2.35802 10.9112
2.35904 11.0281
2.36006 10.0266
2.36109 10.4951
2.36211 10.4295
2.36314 10.0485
2.36416 10.6233
2.36493 10.4837
2.36595 10.306
2.36698 10.6794
2.368 11.2267
2.36902 10.4713
2.37005 8.24025
2.37107 10.2119
2.3721 12.5769
2.37312 10.7174
2.37414 8.41984
2.37517 8.53481
2.37594 11.5688
2.37696 11.6524
2.37798 10.1929
2.37901 11.3987
2.38003 13.2943
2.38106 12.7489
2.38208 12.7736
2.3831 13.4625
2.38413 14.2987
2.38515 14.4279


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-1.singlehop.consumer.RX.csv <==
0 6.84727
0.001024 7.30811
0.002048 7.67583
0.003072 8.2564
0.004096 8.81036
0.00512 9.10017
0.005888 9.41849
0.006912 9.62943
0.007936 9.65414
0.00896 9.73015
0.009984 9.733
0.011008 9.75581
0.012032 9.80522
0.013056 10.0152
0.01408 10.6984
0.015104 11.1801
0.016128 11.4567
0.016896 11.8633
0.01792 12.2301
0.018944 12.4791
0.019968 12.6872
0.020992 12.8411
0.022016 13.0406
0.02304 13.1822
0.024064 13.3342
0.025088 13.4986
0.026112 13.6906
0.027136 13.8502
0.027904 14.0212
0.028928 14.2246
0.029952 14.3633
0.030976 14.5619
0.032 14.7738
0.033024 14.9553
0.034048 15.1206
0.035072 15.3106
0.036096 15.5615
0.03712 15.8009
0.038144 15.8332
0.038912 16.0641
0.039936 16.3226
0.04096 16.3967
0.041984 16.5943
0.043008 16.8119
0.044032 16.8718
0.045056 16.9972
0.04608 17.0922
0.047104 17.2823
0.048128 17.2823
0.048896 17.3707
0.04992 17.4134
0.050944 17.4258
0.051968 17.5502
0.052992 17.6129
0.054016 17.3193
0.05504 17.3659
0.056064 17.4894
0.057088 17.3526
0.058112 17.269
0.059136 17.3573
0.059904 17.0561
0.060928 16.9507
0.061952 16.8956
0.062976 16.925
0.064 16.6903
0.065024 16.5877
0.066048 16.5117
0.067072 16.3958
0.068096 16.2684
0.06912 16.2095
0.070144 16.1097
0.070912 16.0394
0.071936 15.9378
0.07296 15.9083
0.073984 15.8057
0.075008 15.8028
0.076032 15.6204
0.077056 15.4845
0.07808 15.4988
0.079104 15.4855
0.080128 15.2498
0.080896 15.2194
0.08192 15.2527
0.082944 15.0655
0.083968 14.9705
0.084992 15.037
0.086016 14.9344
0.08704 14.8479
0.088064 14.8726
0.089088 14.8412
0.090112 14.7586
0.091136 14.7415
0.091904 14.5685
0.092928 14.4716
0.093952 14.6617
0.094976 14.6341
0.096 14.484
0.097024 14.4707
0.098048 14.5676
0.099072 14.483
0.100096 14.4488
0.10112 14.4602
0.101888 14.4498
0.102912 14.4735
0.103936 14.3994
0.10496 14.4098
0.105984 14.4327
0.107008 14.5267
0.108032 14.4365
0.109056 14.3623
0.11008 14.5372
0.111104 14.5761
0.112128 14.5419
0.112896 14.6255
0.11392 14.6455
0.114944 14.6198
0.115968 14.6873
0.116992 14.8203
0.118016 14.7044
0.11904 14.7386
0.120064 14.8916
0.121088 14.8251
0.122112 14.8279
0.123136 14.9828
0.123904 14.8954
0.124928 14.7975
0.125952 15.0351
0.126976 15.1282
0.128 14.8707
0.129024 14.8992
0.130048 15.1928
0.131072 15.0797
0.132096 14.9952
0.13312 15.0626
0.133888 15.1947
0.134912 15.0845
0.135936 15.0417
0.13696 15.1814
0.137984 15.1814
0.139008 15.2498
0.140032 15.1577
0.141056 15.0873
0.14208 15.2565
0.143104 15.2498
0.144128 15.1852
0.144896 15.1472
0.14592 15.1833
0.146944 15.2384
0.147968 15.1738
0.148992 15.1367
0.150016 15.1985
0.15104 15.227
0.152064 15.0389
0.153088 15.056
0.154112 15.2289
0.155136 15.2232
0.155904 15.1605
0.156928 15.0446
0.157952 15.1862
0.158976 15.1615
0.16 15.1339
0.161024 15.1101
0.162048 15.1434
0.163072 15.055
0.164096 15.0332
0.16512 15.0503
0.165888 15.0531
0.166912 14.9448
0.167936 14.9847
0.16896 14.9933
0.169984 14.9106
0.171008 14.9752
0.172032 14.9135
0.173056 14.8327
0.17408 14.9667
0.175104 14.9752
0.176128 14.8925
0.176896 14.8849
0.17792 14.9752
0.178944 14.9201
0.179968 14.9049
0.180992 14.8906
0.182016 14.9296
0.18304 14.9125
0.184064 14.846
0.185088 14.8944
0.186112 14.922
0.187136 14.9524
0.187904 14.8203
0.188928 14.8726
0.189952 14.9173
0.190976 14.9429
0.192 14.8374
0.193024 14.8992
0.194048 14.902
0.195072 14.7994
0.196096 14.8878
0.19712 14.9201
0.197888 14.8175
0.198912 14.864
0.199936 14.8935
0.20096 14.8859
0.201984 14.8555
0.203008 14.8963
0.204032 14.7928
0.205056 14.8184
0.20608 14.8773
0.207104 14.9334
0.208128 14.8935
0.208896 14.9011
0.20992 14.8982
0.210944 14.9477
0.211968 14.9752
0.212992 14.9467
0.214016 14.902
0.21504 14.9562
0.216064 14.9505
0.217088 14.942
0.218112 14.9629
0.219136 15.0389
0.219904 14.9201
0.220928 14.8859
0.221952 15.0322
0.222976 15.0303
0.224 14.9714
0.225024 14.9733
0.226048 15.075
0.227072 15.0123
0.228096 14.9923
0.22912 15.0436
0.229888 14.9961
0.230912 15.0085
0.231936 14.9667
0.23296 14.9562
0.233984 14.9192
0.235008 14.9923
0.236032 14.8678
0.237056 14.8526
0.23808 14.9952
0.239104 14.9553
0.240128 14.9106
0.240896 14.8906
0.24192 14.9819
0.242944 14.922
0.243968 14.8887
0.244992 14.9239
0.246016 14.9125
0.24704 14.9163
0.248064 14.923
0.249088 14.8659
0.250112 14.9686
0.251136 14.9781
0.251904 14.8897
0.252928 14.9011
0.253952 15.0294
0.254976 14.9695
0.256 14.9372
0.257024 15.0104
0.258048 15.0132
0.259072 15.0161
0.260096 14.9876
0.26112 15.0199
0.261888 14.9543
0.262912 14.9638
0.263936 14.999
0.26496 14.9629
0.265984 14.9562
0.267008 15.0446
0.268032 14.9705
0.269056 14.9106
0.27008 15.0484
0.271104 15.0085
0.272128 14.9657
0.272896 14.9401
0.27392 14.9952
0.274944 15.0788
0.275968 14.9838
0.276992 14.9154
0.278016 15.0332
0.27904 15.0313
0.280064 15.0018
0.281088 15.0313
0.282112 15.0275
0.283136 15.0379
0.283904 15.0237
0.284928 14.9695
0.285952 15.0588
0.286976 15.0598
0.288 14.9676
0.289024 15.0161
0.290048 15.0674
0.291072 14.9163
0.292096 14.9486
0.29312 15.0199
0.293888 14.9847
0.294912 14.8944
0.295936 14.9543
0.29696 14.999
0.297984 14.9581
0.299008 14.904
0.300032 14.8992
0.301056 14.8963
0.30208 14.9534
0.303104 14.9543
0.304128 14.8526
0.304896 14.9496
0.30592 14.9638
0.306944 14.8849
0.307968 14.9363
0.308992 14.979
0.310016 14.9249
0.31104 14.902
0.312064 14.9087
0.313088 14.9752
0.314112 14.9239
0.315136 14.8868
0.315904 14.8878
0.316928 14.846
0.317952 14.8944
0.318976 14.9372
0.32 14.8536
0.321024 14.8707
0.322048 14.8859
0.323072 14.8944
0.324096 14.8925
0.32512 14.903
0.325888 14.8783
0.326912 14.8536
0.327936 14.9049
0.32896 14.9135
0.329984 14.8536
0.331008 14.9353
0.332032 14.8165
0.333056 14.7909
0.33408 14.9277
0.335104 14.8954
0.336128 14.7861
0.336896 14.8251
0.33792 14.9011
0.338944 14.8488
0.339968 14.7538
0.340992 14.826
0.342016 14.8621
0.34304 14.788
0.344064 14.7671
0.345088 14.8783
0.346112 14.7909
0.347136 14.8954
0.347904 14.8108
0.348928 14.8156
0.349952 14.9306
0.350976 14.904
0.352 14.9296
0.353024 14.9344
0.354048 14.9895
0.355072 14.998
0.356096 14.9857
0.35712 15.0303
0.357888 15.0864
0.358912 15.056
0.359936 14.9705
0.36096 15.0218
0.361984 15.0265
0.363008 15.1206
0.364032 14.9942
0.365056 15.0636
0.36608 15.0902
0.367104 15.0408
0.368128 15.0588
0.368896 15.0351
0.36992 15.0493
0.370944 15.0864
0.371968 14.9895
0.372992 15.0446
0.374016 15.0484
0.37504 15.0864
0.376064 14.9866
0.377088 15.036
0.378112 14.9638
0.37888 15.0721
0.379904 14.923
0.380928 14.8488
0.381952 15.0702
0.382976 15.0664
0.384 14.7766
0.385024 14.8355
0.386048 15.0826
0.387072 14.9895
0.388096 14.9154
0.38912 14.9914
0.389888 15.0484
0.390912 14.9895
0.391936 15.0037
0.39296 14.9762
0.393984 14.999
0.395008 15.0721
0.396032 14.9562
0.397056 14.9097
0.39808 14.9648
0.399104 14.998
0.400128 14.9306
0.400896 14.9001
0.40192 14.9885
0.402944 14.9572
0.403968 14.9001
0.404992 14.9201
0.406016 14.9363
0.40704 14.9182
0.408064 14.8564
0.409088 14.8935
0.410112 14.9116
0.41088 14.9382
0.411904 14.8479
0.412928 14.8593
0.413952 14.9325
0.414976 14.9686
0.416 14.8194
0.417024 14.8602
0.418048 14.9543
0.419072 14.9192
0.420096 14.8726
0.42112 14.9182
0.421888 14.9078
0.422912 14.9705
0.423936 14.9154
0.42496 14.9163
0.425984 14.9068
0.427008 14.9847
0.428032 14.9458
0.429056 14.846
0.43008 14.98
0.431104 14.9296
0.432128 14.9059
0.432896 14.9524
0.43392 14.9458
0.434944 14.9401
0.435968 14.9287
0.436992 15.0047
0.438016 14.9714
0.43904 14.9838
0.440064 14.9695
0.441088 14.9201
0.442112 15.0313
0.44288 15.0436
0.443904 14.9496
0.444928 14.9277
0.445952 15.0094
0.446976 15.0018
0.448 14.8992
0.449024 14.9173
0.450048 15.0455
0.451072 14.9496
0.452096 14.8811
0.45312 15.0066
0.453888 14.9562
0.454912 14.8849
0.455936 14.9733
0.45696 14.8916
0.457984 14.942
0.459008 15.0142
0.460032 14.9391
0.461056 14.864
0.46208 14.9686
0.463104 14.9819
0.464128 14.9249
0.464896 14.9287
0.46592 14.923
0.466944 14.9429
0.467968 15.0237
0.468992 14.9999
0.470016 14.9809
0.47104 15.0427
0.472064 15.0379
0.473088 15.0142
0.474112 15.0436
0.47488 15.1548
0.475904 15.0531
0.476928 14.9838
0.477952 15.1615
0.478976 15.0911
0.48 14.9866
0.481024 15.0056
0.482048 15.0332
0.483072 14.9933
0.484096 14.9306
0.48512 14.9657
0.485888 14.9258
0.486912 14.8479
0.487936 14.8868
0.48896 14.9382
0.489984 14.8593
0.491008 14.8954
0.492032 14.8811
0.493056 14.8564
0.49408 14.9211
0.495104 14.9306
0.496128 14.8403
0.496896 14.846
0.49792 14.9695
0.498944 14.9097
0.499968 14.8887
0.500992 14.8222
0.502016 14.9296
0.50304 14.9239
0.504064 14.7947
0.505088 14.8944
0.506112 14.9562
0.50688 15.0037
0.507904 14.8403
0.508928 14.8792
0.509952 15.0351
0.510976 14.9809
0.512 14.9068
0.513024 14.9667
0.514048 15.0265
0.515072 15.0009
0.516096 15.0151
0.51712 14.998
0.517888 14.9952
0.518912 15.0037
0.519936 14.9505
0.52096 15.0246
0.521984 15.0142
0.523008 15.0892
0.524032 14.979
0.525056 14.9752
0.52608 15.0313
0.527104 15.0541
0.528128 14.9334
0.528896 14.9534
0.52992 15.0379
0.530944 15.0075
0.531968 14.902
0.532992 14.9914
0.534016 15.0408
0.53504 14.902
0.536064 14.8222
0.537088 14.9695
0.538112 14.9173
0.53888 14.9524
0.539904 14.8982
0.540928 14.8289
0.541952 14.9325
0.542976 14.8887
0.544 14.7871
0.545024 14.8916
0.546048 14.923
0.547072 14.8802
0.548096 14.8773
0.54912 14.8241
0.549888 14.8792
0.550912 14.8982
0.551936 14.8213
0.55296 14.8555
0.553984 14.9401
0.555008 14.9239
0.556032 14.8308
0.557056 14.7861
0.55808 14.9201
0.559104 14.8783
0.560128 14.8764
0.560896 14.8849
0.56192 14.9173
0.562944 14.8783
0.563968 14.9391
0.564992 14.9344
0.566016 14.8336
0.56704 14.9049
0.568064 14.9477
0.569088 14.8773
0.570112 14.9258
0.57088 15.0427
0.571904 14.8992
0.572928 14.8726
0.573952 14.9895
0.574976 15.0142
0.576 14.8887
0.577024 14.9705
0.578048 15.0503
0.579072 15.0028
0.580096 14.9391
0.58112 15.0294
0.581888 15.0047
0.582912 14.9562
0.583936 15.0569
0.58496 15.0123
0.585984 15.0617
0.587008 15.1025
0.588032 15.018
0.589056 14.9686
0.59008 15.1025
0.591104 15.0332
0.591872 14.9809
0.592896 15.0208
0.59392 15.0018
0.594944 14.9382
0.595968 14.9714
0.596992 15.0417
0.598016 14.8346
0.59904 14.8412
0.600064 15.0275
0.601088 14.884
0.602112 14.8336
0.60288 14.9638
0.603904 14.9011
0.604928 14.8194
0.605952 14.9296
0.606976 14.9315
0.608 14.8374
0.609024 14.8745
0.610048 14.9581
0.611072 14.8764
0.612096 14.8811
0.61312 14.9239
0.613888 14.9515
0.614912 14.7757
0.615936 14.8773
0.61696 14.9249
0.617984 14.9154
0.619008 14.9562
0.620032 14.8602
0.621056 14.8878
0.62208 14.9933
0.623104 14.9676
0.623872 14.8773
0.624896 14.9819
0.62592 15.0142
0.626944 14.9657
0.627968 15.0446
0.628992 15.0531
0.630016 15.0208
0.63104 14.9971
0.632064 15.0208
0.633088 14.9904
0.634112 15.0427
0.635136 15.1073
0.635904 15.0512
0.636928 14.9629
0.637952 15.0075
0.638976 15.0674
0.64 15.0075
0.641024 15.0151
0.642048 15.036
0.643072 14.9857
0.644096 14.9809
0.64512 15.0322
0.645888 14.9667
0.646912 14.9448
0.647936 14.9524
0.64896 15.0275
0.649984 14.9648
0.651008 15.0341
0.652032 14.9562
0.653056 14.9648
0.65408 15.0322
0.655104 14.9714
0.656128 14.9467
0.656896 14.9885
0.65792 14.9733
0.658944 14.9724
0.659968 14.923
0.660992 14.9192
0.662016 14.9505
0.66304 14.9458
0.664064 14.9154
0.665088 14.9591
0.666112 15.0341
0.667136 14.9714
0.667904 14.9106
0.668928 14.9078
0.669952 14.9743
0.670976 14.9382
0.672 14.8716
0.673024 14.8878
0.674048 14.9648
0.675072 14.98
0.676096 14.8621
0.67712 14.9553
0.678144 14.941
0.678912 14.9496
0.679936 14.8783
0.68096 14.9477
0.681984 14.9524
0.683008 14.9705
0.684032 14.8308
0.685056 14.8906
0.68608 14.9543
0.687104 14.8697
0.688128 14.9306
0.688896 14.9543
0.68992 14.9087
0.690944 14.903
0.691968 14.8973
0.692992 14.922
0.694016 14.8498
0.69504 14.9106
0.696064 14.8982
0.697088 14.942
0.698112 14.9097
0.699136 14.9676
0.699904 14.9011
0.700928 14.9087
0.701952 15.0655
0.702976 14.961
0.704 14.7909
0.705024 14.922
0.706048 15.0579
0.707072 14.8726
0.708096 14.8583
0.70912 14.9923
0.710144 14.8982
0.710912 14.8593
0.711936 14.8954
0.71296 14.9771
0.713984 14.9325
0.715008 14.9667
0.716032 14.9762
0.717056 14.9239
0.71808 14.9676
0.719104 14.9971
0.720128 14.9439
0.720896 14.9638
0.72192 14.9923
0.722944 15.0018
0.723968 14.9562
0.724992 15.0427
0.726016 15.0028
0.72704 14.9629
0.728064 15.0303
0.729088 14.9686
0.730112 14.9534
0.731136 15.0256
0.731904 14.9524
0.732928 14.9144
0.733952 14.9752
0.734976 14.9819
0.736 14.9163
0.737024 14.9629
0.738048 14.9486
0.739072 14.9306
0.740096 14.941
0.74112 14.9001
0.741888 14.9781
0.742912 14.8811
0.743936 14.9306
0.74496 14.903
0.745984 14.9743
0.747008 14.9296
0.748032 14.8944
0.749056 14.9116
0.75008 14.998
0.751104 14.8678
0.752128 14.9325
0.752896 14.9838
0.75392 14.9087
0.754944 14.941
0.755968 14.9553
0.756992 14.8118
0.758016 14.9382
0.75904 14.8925
0.760064 14.9163
0.761088 14.9135
0.762112 14.9325
0.763136 15.0151
0.763904 14.903
0.764928 14.902
0.765952 15.0465
0.766976 14.9657
0.768 14.884
0.769024 14.9686
0.770048 14.998
0.771072 14.9144
0.772096 14.903
0.77312 14.9781
0.773888 14.9239
0.774912 14.8802
0.775936 14.9334
0.77696 14.9695
0.777984 14.8887
0.779008 15.0085
0.780032 14.9363
0.781056 14.8545
0.78208 14.9762
0.783104 14.9743
0.784128 14.9914
0.784896 14.9686
0.78592 14.9287
0.786944 14.9505
0.787968 14.8849
0.788992 14.8878
0.790016 14.9049
0.79104 14.9182
0.792064 14.8612
0.793088 14.9125
0.794112 14.9173
0.795136 15.0132
0.795904 14.8545
0.796928 14.8973
0.797952 15.0341
0.798976 14.9762
0.8 14.8821
0.801024 14.9372
0.802048 15.0398
0.803072 15.0009
0.804096 14.9325
0.80512 14.9971
0.805888 15.0408
0.806912 14.998
0.807936 14.9505
0.80896 14.9961
0.809984 14.9914
0.811008 15.0056
0.812032 14.9192
0.813056 14.8811
0.81408 15.0094
0.815104 14.9325
0.816128 14.846
0.816896 14.9306
0.81792 14.9163
0.818944 14.9591
0.819968 14.8479
0.820992 14.9201
0.822016 14.9505
0.82304 14.9211
0.824064 14.8944
0.825088 14.9154
0.826112 14.904
0.827136 15.0066
0.827904 14.864
0.828928 14.8317
0.829952 14.9401
0.830976 14.9258
0.832 14.8213
0.833024 14.8859
0.834048 14.9382
0.835072 14.8678
0.836096 14.826
0.83712 14.9201
0.837888 14.942
0.838912 14.8925
0.839936 14.8308
0.84096 14.9999
0.841984 15.0123
0.843008 15.0009
0.844032 14.8811
0.845056 14.8697
0.84608 14.9553
0.847104 14.9638
0.848128 14.9211
0.848896 14.9258
0.84992 14.9933
0.850944 14.9401
0.851968 14.9106
0.852992 14.9363
0.854016 14.8897
0.85504 14.9752
0.856064 14.9448
0.857088 14.9296
0.858112 15.0417
0.859136 15.0075
0.859904 14.942
0.860928 14.8992
0.861952 15.0313
0.862976 15.0056
0.864 14.845
0.865024 14.9619
0.866048 15.036
0.867072 14.9382
0.868096 14.923
0.86912 15.0009
0.869888 15.0142
0.870912 14.9771
0.871936 15.0484
0.87296 15.036
0.873984 15.0446
0.875008 15.1044
0.876032 15.0617
0.877056 15.0227
0.87808 15.0693
0.879104 15.0579
0.880128 15.0512
0.880896 15.0408
0.88192 15.0693
0.882944 14.9876
0.883968 15.0721
0.884992 15.0009
0.886016 14.9467
0.88704 15.0047
0.888064 14.9838
0.889088 14.9657
0.890112 14.9372
0.891136 15.0322
0.891904 14.8868
0.892928 14.8279
0.893952 14.9591
0.894976 14.9344
0.896 14.7899
0.897024 14.8992
0.898048 14.9087
0.899072 14.8412
0.900096 14.8593
0.90112 14.8925
0.901888 14.9667
0.902912 14.846
0.903936 14.8669
0.90496 14.8764
0.905984 14.9334
0.907008 14.9477
0.908032 14.8697
0.909056 14.8308
0.91008 14.9382
0.911104 14.9258
0.912128 14.8384
0.912896 15.0227
0.91392 14.9857
0.914944 14.7956
0.915968 14.979
0.916992 14.9515
0.918016 14.9724
0.91904 14.9743
0.920064 14.942
0.921088 14.998
0.922112 14.9296
0.923136 14.9534
0.923904 14.9496
0.924928 14.9334
0.925952 14.9638
0.926976 14.9847
0.928 14.9249
0.929024 14.9876
0.930048 14.9733
0.931072 14.9505
0.932096 15.0056
0.93312 14.9629
0.933888 15.018
0.934912 15.0085
0.935936 14.9439
0.93696 15.0018
0.937984 15.0531
0.939008 15.0218
0.940032 14.9838
0.941056 14.96
0.94208 15.0151
0.943104 15.0579
0.944128 14.9458
0.944896 15.036
0.94592 15.0436
0.946944 14.923
0.947968 14.9961
0.948992 15.0541
0.950016 14.9619
0.95104 14.9752
0.952064 14.979
0.953088 14.9733
0.954112 14.9885
0.955136 15.0569
0.955904 14.9648
0.956928 14.9686
0.957952 15.0845
0.958976 14.9876
0.96 14.9192
0.961024 15.0484
0.962048 14.998
0.963072 14.8849
0.964096 14.9619
0.96512 14.9515
0.965888 14.9429
0.966912 14.9372
0.967936 14.9125
0.96896 14.9505
0.969984 14.941
0.971008 14.8992
0.972032 14.8792
0.973056 14.8821
0.97408 14.8906
0.975104 14.9097
0.976128 14.8821
0.976896 14.8906
0.97792 14.8878
0.978944 14.8612
0.979968 14.8042
0.980992 14.9287
0.982016 14.9325
0.98304 14.8222
0.984064 14.8175
0.985088 14.9135
0.986112 14.8982
0.987136 14.8716
0.987904 14.8688
0.988928 14.8811
0.989952 14.8897
0.990976 14.8954
0.992 14.8393
0.993024 14.9097
0.994048 14.8783
0.995072 14.8773
0.996096 14.9163
0.99712 14.9933
0.997888 14.884
0.998912 14.9448
0.999936 15.0265
1.00096 14.9733
1.00198 15.0284
1.00301 15.0797
1.00403 14.998
1.00506 14.9648
1.00608 15.0408
1.0071 15.0645
1.00813 15.0512
1.0089 15.0313
1.00992 15.0408
1.01094 15.0636
1.01197 15.0674
1.01299 15.0702
1.01402 15.0512
1.01504 15.0503
1.01606 15.0683
1.01709 15.0037
1.01811 15.0341
1.01888 15.0807
1.0199 14.9809
1.02093 14.9296
1.02195 15.0028
1.02298 15.0113
1.024 14.9078
1.02502 14.9078
1.02605 14.9819
1.02707 14.9401
1.0281 14.9106
1.02912 14.8868
1.02989 14.9353
1.03091 14.9534
1.03194 14.8954
1.03296 14.9306
1.03398 14.9534
1.03501 15.0113
1.03603 14.8403
1.03706 14.8232
1.03808 14.9648
1.0391 14.9192
1.04013 14.8536
1.0409 14.8517
1.04192 14.9201
1.04294 14.8032
1.04397 14.8906
1.04499 14.9011
1.04602 14.8678
1.04704 14.8792
1.04806 14.9001
1.04909 14.903
1.05011 14.9724
1.05088 15.0341
1.0519 14.941
1.05293 14.9334
1.05395 15.0598
1.05498 14.9458
1.056 14.9258
1.05702 14.9781
1.05805 15.0465
1.05907 14.923
1.0601 14.8973
1.06112 14.9163
1.06189 14.9477
1.06291 14.8811
1.06394 14.9391
1.06496 14.9543
1.06598 14.8716
1.06701 15.0123
1.06803 14.9505
1.06906 14.864
1.07008 14.9011
1.0711 14.9676
1.07213 14.9182
1.0729 14.7652
1.07392 14.96
1.07494 14.9287
1.07597 14.941
1.07699 14.9306
1.07802 14.96
1.07904 15.037
1.08006 14.9581
1.08109 14.9372
1.08211 15.0237
1.08288 15.0778
1.0839 14.961
1.08493 14.9315
1.08595 15.0142
1.08698 15.0484
1.088 14.8887
1.08902 14.8935
1.09005 15.0237
1.09107 14.9933
1.0921 14.9144
1.09312 14.9116
1.09389 14.9572
1.09491 14.9192
1.09594 14.9277
1.09696 14.923
1.09798 14.9353
1.09901 14.9857
1.10003 14.8735
1.10106 14.8403
1.10208 14.9391
1.1031 14.9306
1.10413 14.923
1.1049 14.9325
1.10592 14.9249
1.10694 14.8764
1.10797 14.8925
1.10899 15.0018
1.11002 14.8783
1.11104 14.8488
1.11206 14.8868
1.11309 14.8973
1.11411 14.902
1.11488 14.9904
1.1159 14.9344
1.11693 14.8422
1.11795 14.9971
1.11898 15.036
1.12 14.8916
1.12102 14.8973
1.12205 15.0237
1.12307 15.0246
1.1241 14.922
1.12512 14.9648
1.12589 15.0018
1.12691 14.9496
1.12794 14.9562
1.12896 15.0104
1.12998 14.9467
1.13101 14.98
1.13203 14.9828
1.13306 14.9078
1.13408 14.9999
1.1351 15.0588
1.13613 14.9163
1.1369 15.018
1.13792 14.9961
1.13894 15.0227
1.13997 14.9847
1.14099 14.9914
1.14202 14.9771
1.14304 14.9828
1.14406 14.9933
1.14509 14.9923
1.14611 14.9401
1.14688 15.0389
1.1479 14.9686
1.14893 14.9116
1.14995 15.0037
1.15098 14.9904
1.152 14.8802
1.15302 14.9562
1.15405 14.9496
1.15507 14.9249
1.1561 14.922
1.15712 14.8773
1.15789 14.8897
1.15891 14.9011
1.15994 14.9116
1.16096 14.9211
1.16198 14.9249
1.16301 14.9372
1.16403 14.9211
1.16506 14.9049
1.16608 14.9866
1.1671 14.9904
1.16813 14.9543
1.1689 14.9971
1.16992 14.9524
1.17094 14.9695
1.17197 15.0455
1.17299 14.9971
1.17402 14.9106
1.17504 14.998
1.17606 14.9686
1.17709 14.9372
1.17811 14.9429
1.17888 15.0161
1.1799 14.8982
1.18093 14.8963
1.18195 15.037
1.18298 14.9857
1.184 14.8735
1.18502 14.8887
1.18605 14.9961
1.18707 14.9268
1.1881 14.8365
1.18912 14.9439
1.18989 14.9999
1.19091 14.8545
1.19194 14.8545
1.19296 14.9629
1.19398 14.923
1.19501 15.0256
1.19603 14.9353
1.19706 14.9125
1.19808 14.9657
1.1991 15.0028
1.20013 15.0047
1.2009 14.9296
1.20192 14.9866
1.20294 14.9771
1.20397 14.9638
1.20499 14.8773
1.20602 15.0047
1.20704 15.0132
1.20806 14.845
1.20909 14.8849
1.21011 14.9895
1.21088 14.9106
1.2119 14.7861
1.21293 14.8602
1.21395 14.8925
1.21498 14.7766
1.216 14.8716
1.21702 14.8118
1.21805 14.8925
1.21907 14.884
1.2201 14.8479
1.22112 14.8745
1.22189 14.9135
1.22291 14.8431
1.22394 14.8992
1.22496 14.9239
1.22598 14.903
1.22701 14.9505
1.22803 14.8935
1.22906 14.8735
1.23008 14.9629
1.2311 14.903
1.23187 14.8992
1.2329 14.9296
1.23392 14.9705
1.23494 14.9078
1.23597 14.8716
1.23699 14.9923
1.23802 14.9971
1.23904 14.9505
1.24006 14.9771
1.24109 15.0484
1.24211 15.0322
1.24288 15.0769
1.2439 15.0227
1.24493 15.0066
1.24595 15.0674
1.24698 15.0189
1.248 14.9173
1.24902 15.0218
1.25005 15.0408
1.25107 14.9429
1.2521 14.9534
1.25312 15.0104
1.25389 15.0208
1.25491 14.9524
1.25594 14.9676
1.25696 15.0303
1.25798 15.0417
1.25901 15.0379
1.26003 14.9999
1.26106 15.0246
1.26208 15.037
1.2631 14.9391
1.26387 14.9781
1.2649 15.0009
1.26592 14.9059
1.26694 14.9695
1.26797 15.0094
1.26899 14.9325
1.27002 14.9648
1.27104 15.0142
1.27206 14.9572
1.27309 15.0075
1.27411 15.0579
1.27488 15.0465
1.2759 14.9581
1.27693 14.9154
1.27795 15.0161
1.27898 15.075
1.28 14.9078
1.28102 14.9923
1.28205 15.0132
1.28307 14.9762
1.2841 14.9686
1.28512 14.9296
1.28614 14.9838
1.28691 14.9097
1.28794 14.904
1.28896 14.9391
1.28998 14.8678
1.29101 14.9971
1.29203 14.9125
1.29306 14.8612
1.29408 14.8517
1.2951 14.9296
1.29613 14.8764
1.2969 14.845
1.29792 14.8935
1.29894 14.883
1.29997 14.8365
1.30099 14.8726
1.30202 14.8203
1.30304 14.8716
1.30406 14.8935
1.30509 14.8859
1.30611 14.8574
1.30714 14.9885
1.3079 14.8621
1.30893 14.8517
1.30995 14.9401
1.31098 14.9372
1.312 14.8802
1.31302 14.9838
1.31405 14.9496
1.31507 14.9714
1.3161 14.9515
1.31712 14.9743
1.31814 14.9581
1.31891 14.9686
1.31994 14.9914
1.32096 14.9648
1.32198 14.9534
1.32301 15.0446
1.32403 14.9287
1.32506 14.8631
1.32608 14.9401
1.3271 14.9895
1.32813 14.9182
1.3289 14.8925
1.32992 14.9657
1.33094 14.9876
1.33197 14.9458
1.33299 14.9857
1.33402 14.9952
1.33504 14.9686
1.33606 14.9619
1.33709 14.9743
1.33811 14.9572
1.33914 15.0094
1.3399 14.9268
1.34093 14.8878
1.34195 14.942
1.34298 14.961
1.344 14.9011
1.34502 14.865
1.34605 14.9439
1.34707 14.9705
1.3481 14.9154
1.34912 14.8669
1.35014 14.8992
1.35091 14.9733
1.35194 14.9505
1.35296 14.8916
1.35398 15.0009
1.35501 15.0598
1.35603 14.98
1.35706 14.8973
1.35808 15.0284
1.3591 15.0085
1.36013 14.998
1.3609 14.9961
1.36192 14.9999
1.36294 14.9771
1.36397 14.9382
1.36499 14.9733
1.36602 14.9838
1.36704 14.9448
1.36806 14.9553
1.36909 14.9809
1.37011 14.9192
1.37114 15.0531
1.3719 15.0199
1.37293 14.8336
1.37395 15.0322
1.37498 14.9952
1.376 14.8507
1.37702 14.9705
1.37805 14.9762
1.37907 14.8992
1.3801 14.8754
1.38112 14.9667
1.38189 15.1035
1.38291 14.8004
1.38394 14.8716
1.38496 14.98
1.38598 14.9268
1.38701 14.9724
1.38803 14.8925
1.38906 14.7842
1.39008 14.9942
1.3911 14.9458
1.39213 14.9724
1.3929 14.9961
1.39392 15.0199
1.39494 14.9724
1.39597 14.9581
1.39699 15.0854
1.39802 14.9847
1.39904 14.9429
1.40006 14.9933
1.40109 14.999
1.40211 14.9344
1.40314 15.0759
1.4039 14.9876
1.40493 14.8355
1.40595 15.0009
1.40698 15.0598
1.408 14.904
1.40902 14.9857
1.41005 15.0303
1.41107 14.9496
1.4121 14.9249
1.41312 15.0142
1.41389 14.9591
1.41491 14.903
1.41594 14.9876
1.41696 14.9762
1.41798 14.9486
1.41901 15.0047
1.42003 14.9904
1.42106 14.8669
1.42208 14.9695
1.4231 14.9648
1.42413 14.9135
1.4249 14.922
1.42592 14.9429
1.42694 14.8517
1.42797 14.9249
1.42899 14.9135
1.43002 14.8745
1.43104 14.8735
1.43206 14.9391
1.43309 14.9163
1.43411 14.9239
1.43514 15.0218
1.4359 14.9344
1.43693 14.9163
1.43795 15.0341
1.43898 15.0237
1.44 14.9733
1.44102 15.0208
1.44205 15.0227
1.44307 15.0189
1.4441 15.0702
1.44512 14.9933
1.44589 15.0161
1.44691 15.0151
1.44794 14.9762
1.44896 15.0009
1.44998 14.999
1.45101 15.0949
1.45203 14.8963
1.45306 14.9686
1.45408 15.0009
1.4551 14.9942
1.45613 14.9382
1.4569 14.9249
1.45792 14.9971
1.45894 14.9372
1.45997 14.8298
1.46099 14.9619
1.46202 14.9163
1.46304 14.864
1.46406 14.9154
1.46509 14.9524
1.46611 14.9211
1.46714 14.9952
1.4679 14.7681
1.46893 14.8346
1.46995 14.9961
1.47098 14.9458
1.472 14.7947
1.47302 14.8944
1.47405 14.9106
1.47507 14.8773
1.4761 14.9097
1.47712 14.9239
1.47789 14.8992
1.47891 14.8612
1.47994 14.9125
1.48096 14.923
1.48198 14.9001
1.48301 14.9733
1.48403 14.8555
1.48506 14.8982
1.48608 14.9714
1.4871 14.903
1.48813 14.9344
1.4889 14.9657
1.48992 14.9163
1.49094 14.8925
1.49197 14.942
1.49299 14.9087
1.49402 14.9648
1.49504 14.9667
1.49606 14.9182
1.49709 14.9809
1.49811 15.0313
1.49914 15.0303
1.4999 14.9505
1.50093 14.9467
1.50195 15.0978
1.50298 15.0693
1.504 14.9401
1.50502 15.0237
1.50605 15.1263
1.50707 15.0142
1.5081 14.9771
1.50912 14.9819
1.50989 15.0075
1.51091 14.9192
1.51194 14.9268
1.51296 14.9771
1.51398 14.9353
1.51501 14.904
1.51603 14.8422
1.51706 14.7804
1.51808 14.9211
1.5191 14.9173
1.52013 14.8222
1.5209 14.8745
1.52192 14.8906
1.52294 14.8631
1.52397 14.8365
1.52499 14.9486
1.52602 14.9087
1.52704 14.9173
1.52806 14.9249
1.52909 14.9904
1.53011 14.9467
1.53114 14.9714
1.5319 15.0047
1.53293 14.9382
1.53395 15.0284
1.53498 15.018
1.536 14.9458
1.53702 15.0037
1.53805 15.0303
1.53907 14.9695
1.5401 14.9733
1.54112 15.0218
1.54189 14.9781
1.54291 14.9809
1.54394 14.9059
1.54496 14.9705
1.54598 14.9885
1.54701 14.9192
1.54803 14.9534
1.54906 14.8935
1.55008 14.9847
1.5511 14.9163
1.55213 14.8878
1.5529 14.9961
1.55392 14.864
1.55494 14.9287
1.55597 14.9306
1.55699 14.9097
1.55802 14.9078
1.55904 14.9068
1.56006 14.9011
1.56109 14.8716
1.56211 14.9068
1.56314 14.9382
1.5639 14.9011
1.56493 14.7947
1.56595 14.902
1.56698 14.9363
1.568 14.8317
1.56902 14.8849
1.57005 14.979
1.57107 14.9068
1.5721 14.8764
1.57312 14.902
1.57389 14.9258
1.57491 14.9135
1.57594 14.979
1.57696 14.9705
1.57798 14.9486
1.57901 15.0313
1.58003 14.9344
1.58106 14.9287
1.58208 14.9952
1.5831 14.961
1.58413 14.9135
1.5849 14.9591
1.58592 14.9486
1.58694 14.9315
1.58797 14.9401
1.58899 14.9486
1.59002 14.9895
1.59104 14.9334
1.59206 14.9315
1.59309 14.9619
1.59411 14.8583
1.59488 15.0123
1.5959 14.9505
1.59693 14.8593
1.59795 14.9686
1.59898 14.9895
1.6 14.9363
1.60102 15.0132
1.60205 15.0664
1.60307 15.0123
1.6041 14.9705
1.60512 15.0655
1.60589 15.0883
1.60691 15.0284
1.60794 15.0341
1.60896 15.1111
1.60998 15.0303
1.61101 15.1073
1.61203 14.999
1.61306 14.9657
1.61408 15.093
1.6151 15.0389
1.61613 14.9686
1.6169 14.9942
1.61792 15.0341
1.61894 14.9961
1.61997 14.8935
1.62099 14.9819
1.62202 15.0313
1.62304 14.9049
1.62406 14.8897
1.62509 15.0227
1.62611 14.8811
1.62688 14.9695
1.6279 14.9125
1.62893 14.8631
1.62995 14.9515
1.63098 14.8631
1.632 14.8384
1.63302 14.9135
1.63405 14.8925
1.63507 14.8536
1.6361 14.8973
1.63712 14.8821
1.63789 14.922
1.63891 14.9268
1.63994 14.9011
1.64096 14.98
1.64198 14.9515
1.64301 15.0227
1.64403 14.9648
1.64506 14.902
1.64608 15.0427
1.6471 14.98
1.64813 14.9344
1.6489 14.9876
1.64992 15.0436
1.65094 14.941
1.65197 14.9657
1.65299 15.0189
1.65402 14.9382
1.65504 14.8944
1.65606 14.8897
1.65709 14.9287
1.65811 14.9125
1.65888 14.9078
1.6599 14.845
1.66093 14.7842
1.66195 14.9106
1.66298 14.8802
1.664 14.7681
1.66502 14.8412
1.66605 14.8707
1.66707 14.8308
1.6681 14.8317
1.66912 14.8526
1.66989 14.8317
1.67091 14.8517
1.67194 14.865
1.67296 14.8517
1.67398 14.9144
1.67501 14.8764
1.67603 14.8384
1.67706 14.8412
1.67808 14.903
1.6791 14.8906
1.68013 14.8916
1.6809 14.9059
1.68192 14.903
1.68294 14.942
1.68397 14.9401
1.68499 14.941
1.68602 14.9239
1.68704 14.999
1.68806 14.9629
1.68909 14.9258
1.69011 15.036
1.69088 15.1092
1.6919 14.9239
1.69293 14.904
1.69395 15.1044
1.69498 15.0265
1.696 14.8745
1.69702 15.0474
1.69805 15.0759
1.69907 14.9733
1.7001 14.9135
1.70112 15.0265
1.70189 14.9914
1.70291 14.9572
1.70394 14.9781
1.70496 14.884
1.70598 14.9629
1.70701 14.9942
1.70803 14.9667
1.70906 14.8697
1.71008 14.96
1.7111 15.0056
1.71213 14.9363
1.7129 14.9306
1.71392 14.9942
1.71494 14.96
1.71597 14.9391
1.71699 14.9819
1.71802 14.9705
1.71904 14.9448
1.72006 15.0037
1.72109 14.9087
1.72211 14.9714
1.72288 15.1282
1.7239 14.9657
1.72493 14.9771
1.72595 15.0911
1.72698 15.0759
1.728 14.9781
1.72902 15.0398
1.73005 15.1006
1.73107 14.9714
1.7321 14.9467
1.73312 14.999
1.73389 14.9353
1.73491 14.9258
1.73594 14.9372
1.73696 14.8906
1.73798 14.884
1.73901 14.941
1.74003 14.7833
1.74106 14.7443
1.74208 14.9306
1.7431 14.9182
1.74413 14.8251
1.7449 14.8061
1.74592 14.9277
1.74694 14.9277
1.74797 14.8697
1.74899 14.8716
1.75002 14.9904
1.75104 14.9857
1.75206 14.8384
1.75309 14.9287
1.75411 15.0047
1.75488 14.9904
1.7559 14.9372
1.75693 14.9505
1.75795 15.0294
1.75898 14.9743
1.76 14.9211
1.76102 14.9999
1.76205 14.9857
1.76307 14.9458
1.7641 14.9477
1.76512 14.9448
1.76589 14.9534
1.76691 14.9781
1.76794 14.883
1.76896 14.9344
1.76998 14.9657
1.77101 15.0018
1.77203 14.9078
1.77306 14.8792
1.77408 14.9344
1.7751 15.0132
1.77613 14.9049
1.7769 14.9363
1.77792 15.017
1.77894 14.9429
1.77997 14.9144
1.78099 14.9733
1.78202 14.9705
1.78304 14.9306
1.78406 14.8783
1.78509 14.9847
1.78611 14.9847
1.78688 15.0664
1.7879 15.0123
1.78893 14.9809
1.78995 15.0731
1.79098 15.074
1.792 14.999
1.79302 15.0978
1.79405 15.1044
1.79507 15.0218
1.7961 15.0731
1.79712 15.0522
1.79789 15.0427
1.79891 15.0531
1.79994 15.0104
1.80096 14.9534
1.80198 15.074
1.80301 15.055
1.80403 14.9695
1.80506 14.8688
1.80608 15.018
1.8071 14.999
1.80813 14.9866
1.8089 14.9249
1.80992 14.9686
1.81094 14.9809
1.81197 14.9676
1.81299 14.9923
1.81402 14.98
1.81504 14.9581
1.81606 15.0142
1.81709 15.0189
1.81811 15.0104
1.81888 15.0683
1.8199 15.0085
1.82093 14.9173
1.82195 15.0037
1.82298 15.0104
1.824 14.9391
1.82502 14.9971
1.82605 14.9933
1.82707 14.9154
1.8281 14.9325
1.82912 14.922
1.82989 14.9192
1.83091 14.884
1.83194 14.8897
1.83296 14.8906
1.83398 14.9059
1.83501 14.9724
1.83603 14.8726
1.83706 14.8241
1.83808 14.9001
1.8391 14.9049
1.84013 14.8621
1.8409 14.9154
1.84192 14.8916
1.84294 14.8849
1.84397 14.9287
1.84499 14.9173
1.84602 14.904
1.84704 14.8688
1.84806 14.961
1.84909 14.8982
1.85011 14.9258
1.85088 14.9876
1.8519 14.8849
1.85293 14.8612
1.85395 14.9724
1.85498 14.9942
1.856 14.827
1.85702 14.884
1.85805 14.9543
1.85907 14.8745
1.8601 14.9277
1.86112 14.9439
1.86189 14.8773
1.86291 14.8431
1.86394 14.9448
1.86496 14.9382
1.86598 14.8954
1.86701 14.9971
1.86803 14.8688
1.86906 14.8678
1.87008 14.961
1.8711 14.8878
1.87187 14.9249
1.8729 14.9781
1.87392 14.8944
1.87494 14.8574
1.87597 14.9752
1.87699 15.0037
1.87802 14.9477
1.87904 14.8878
1.88006 14.9914
1.88109 14.9572
1.88211 14.9182
1.88288 15.0341
1.8839 14.8479
1.88493 14.788
1.88595 14.9914
1.88698 14.9534
1.888 14.807
1.88902 14.8982
1.89005 14.9116
1.89107 14.8241
1.8921 14.8612
1.89312 14.8849
1.89389 14.7728
1.89491 14.8184
1.89594 14.9125
1.89696 14.9182
1.89798 14.8792
1.89901 14.9467
1.90003 14.8868
1.90106 14.9249
1.90208 14.904
1.9031 14.9543
1.90387 14.9942
1.9049 14.9401
1.90592 14.9296
1.90694 15.0313
1.90797 14.9724
1.90899 14.961
1.91002 14.9363
1.91104 14.979
1.91206 14.9296
1.91309 14.9572
1.91411 14.9999
1.91488 15.0816
1.9159 14.9382
1.91693 14.9277
1.91795 15.0389
1.91898 15.0408
1.92 14.9515
1.92102 14.9534
1.92205 14.9809
1.92307 14.9676
1.9241 14.9496
1.92512 14.96
1.92614 14.8973
1.92691 14.9629
1.92794 14.9534
1.92896 14.9933
1.92998 14.9923
1.93101 15.0189
1.93203 14.9695
1.93306 15.0018
1.93408 15.0256
1.9351 14.9676
1.93613 15.0275
1.9369 15.0161
1.93792 14.9667
1.93894 14.9771
1.93997 15.0094
1.94099 14.9999
1.94202 14.9097
1.94304 14.9543
1.94406 14.9657
1.94509 14.9819
1.94611 14.9401
1.94714 15.0398
1.9479 14.9933
1.94893 14.922
1.94995 15.0588
1.95098 15.0303
1.952 14.9657
1.95302 15.0151
1.95405 15.0199
1.95507 14.9809
1.9561 15.0474
1.95712 15.0275
1.95814 14.9857
1.95891 15.0132
1.95994 15.0189
1.96096 15.0256
1.96198 14.998
1.96301 15.0655
1.96403 14.9486
1.96506 14.8612
1.96608 15.0056
1.9671 14.9952
1.96813 14.8507
1.9689 14.9296
1.96992 14.9353
1.97094 14.8754
1.97197 14.8925
1.97299 14.9059
1.97402 14.9467
1.97504 14.9258
1.97606 14.8859
1.97709 14.9401
1.97811 15.0246
1.97914 15.0731
1.9799 14.9087
1.98093 14.8707
1.98195 15.0047
1.98298 14.9714
1.984 14.8222
1.98502 14.8764
1.98605 14.9572
1.98707 14.8973
1.9881 14.8783
1.98912 14.8194
1.99014 14.9477
1.99091 14.8564
1.99194 14.8707
1.99296 14.902
1.99398 14.8659
1.99501 14.9249
1.99603 14.7842
1.99706 14.7804
1.99808 14.8583
1.9991 14.8289
2.00013 14.788
2.0009 14.8061
2.00192 14.8194
2.00294 14.8175
2.00397 14.8403
2.00499 14.7738
2.00602 14.8108
2.00704 14.9163
2.00806 14.9353
2.00909 14.8897
2.01011 14.9439
2.01114 15.0332
2.0119 14.9249
2.01293 14.845
2.01395 15.0313
2.01498 15.056
2.016 14.942
2.01702 14.9838
2.01805 15.0788
2.01907 15.1025
2.0201 15.0037
2.02112 15.0113
2.02189 15.1016
2.02291 15.0845
2.02394 15.0341
2.02496 15.1139
2.02598 15.0778
2.02701 15.1282
2.02803 15.0531
2.02906 15.0218
2.03008 15.0522
2.0311 15.0997
2.03213 15.0902
2.0329 14.9876
2.03392 15.018
2.03494 15.0987
2.03597 15.0417
2.03699 14.9667
2.03802 15.0379
2.03904 15.0978
2.04006 14.9885
2.04109 14.9952
2.04211 15.0522
2.04314 15.1367
2.0439 15.0094
2.04493 14.9211
2.04595 15.0417
2.04698 15.0332
2.048 14.8963
2.04902 14.9629
2.05005 14.9866
2.05107 14.8773
2.0521 14.8536
2.05312 14.9201
2.05389 14.9011
2.05491 14.8935
2.05594 14.8593
2.05696 14.8498
2.05798 14.8659
2.05901 14.9163
2.06003 14.8963
2.06106 14.7823
2.06208 14.8897
2.0631 14.9239
2.06413 14.7956
2.0649 14.8783
2.06592 14.902
2.06694 14.8536
2.06797 14.7985
2.06899 14.8555
2.07002 14.8004
2.07104 14.8488
2.07206 14.8023
2.07309 14.7396
2.07411 14.7937
2.07514 14.8488
2.0759 14.7339
2.07693 14.7187
2.07795 14.8355
2.07898 14.7719
2.08 14.7082
2.08102 14.8222
2.08205 14.8422
2.08307 14.75
2.0841 14.7367
2.08512 14.8859
2.08589 14.8194
2.08691 14.8403
2.08794 14.9828
2.08896 14.8365
2.08998 14.8716
2.09101 15.1063
2.09203 14.9382
2.09306 14.8963
2.09408 15.0892
2.0951 15.1111
2.09613 14.9914
2.0969 15.0227
2.09792 15.1558
2.09894 15.0968
2.09997 15.0845
2.10099 15.1082
2.10202 15.0854
2.10304 15.0588
2.10406 15.0902
2.10509 15.0018
2.10611 15.0683
2.10714 15.0854
2.1079 14.9771
2.10893 14.9781
2.10995 15.0531
2.11098 14.9838
2.112 14.9724
2.11302 15.0417
2.11405 15.0189
2.11507 14.9667
2.1161 15.0227
2.11712 14.9809
2.11789 14.9534
2.11891 15.0303
2.11994 15.0056
2.12096 14.9686
2.12198 14.9999
2.12301 15.0617
2.12403 14.9543
2.12506 14.9581
2.12608 15.0531
2.1271 15.0189
2.12813 14.9467
2.1289 14.9667
2.12992 15.0009
2.13094 14.9714
2.13197 15.0151
2.13299 15.0237
2.13402 14.9828
2.13504 15.0436
2.13606 15.0522
2.13709 14.9885
2.13811 15.0655
2.13914 15.15
2.1399 15.037
2.14093 14.9249
2.14195 15.1016
2.14298 15.1196
2.144 14.9239
2.14502 15.0389
2.14605 15.0759
2.14707 14.9315
2.1481 14.979
2.14912 15.0208
2.14989 14.9116
2.15091 14.8602
2.15194 14.8992
2.15296 14.961
2.15398 14.8982
2.15501 14.8137
2.15603 14.8156
2.15706 14.8127
2.15808 14.8308
2.1591 14.8944
2.16013 14.8004
2.1609 14.7956
2.16192 14.8726
2.16294 14.7529
2.16397 14.846
2.16499 14.8194
2.16602 14.7225
2.16704 14.8013
2.16806 14.7776
2.16909 14.7358
2.17011 14.8175
2.17114 14.8194
2.1719 14.7633
2.17293 14.7757
2.17395 14.9097
2.17498 14.7586
2.176 14.8203
2.17702 14.8973
2.17805 14.8137
2.17907 14.7434
2.1801 14.8669
2.18112 14.827
2.18189 14.7966
2.18291 14.8802
2.18394 14.8574
2.18496 14.8156
2.18598 14.9192
2.18701 15.0189
2.18803 14.8602
2.18906 14.9144
2.19008 15.037
2.1911 15.0332
2.19213 14.9914
2.1929 15.0541
2.19392 15.0645
2.19494 14.9904
2.19597 15.0066
2.19699 14.9999
2.19802 14.9752
2.19904 15.0009
2.20006 14.9733
2.20109 14.9695
2.20211 15.0455
2.20314 14.9838
2.2039 14.9049
2.20493 14.9543
2.20595 15.0066
2.20698 14.9477
2.208 14.9296
2.20902 14.941
2.21005 14.9325
2.21107 14.9809
2.2121 14.9239
2.21312 14.979
2.21389 14.9543
2.21491 14.9695
2.21594 15.0075
2.21696 15.0303
2.21798 15.0037
2.21901 15.1196
2.22003 15.0807
2.22106 15.0246
2.22208 15.094
2.2231 15.1177
2.22413 15.1168
2.2249 15.0531
2.22592 15.0303
2.22694 15.15
2.22797 15.0303
2.22899 15.0455
2.23002 15.094
2.23104 15.0845
2.23206 14.9667
2.23309 15.0199
2.23411 15.0588
2.23488 15.0959
2.2359 14.9477
2.23693 14.9192
2.23795 15.0835
2.23898 14.9914
2.24 14.8431
2.24102 14.9885
2.24205 14.8916
2.24307 14.8982
2.2441 14.9125
2.24512 14.9325
2.24589 14.9239
2.24691 14.8982
2.24794 14.9011
2.24896 14.9505
2.24998 14.9353
2.25101 14.9429
2.25203 14.9011
2.25306 14.8317
2.25408 14.8289
2.2551 14.9277
2.25613 14.8735
2.2569 14.7833
2.25792 14.8393
2.25894 14.8916
2.25997 14.8004
2.26099 14.8678
2.26202 14.8802
2.26304 14.8108
2.26406 14.8412
2.26509 14.8298
2.26611 14.8754
2.26688 14.9486
2.2679 14.8213
2.26893 14.8118
2.26995 14.999
2.27098 14.9249
2.272 14.9087
2.27302 14.9667
2.27405 15.0123
2.27507 14.9828
2.2761 14.9277
2.27712 14.9942
2.27789 15.0009
2.27891 14.941
2.27994 14.9553
2.28096 14.9249
2.28198 14.9249
2.28301 14.9686
2.28403 14.846
2.28506 14.8127
2.28608 14.9591
2.2871 14.8973
2.28813 14.7899
2.2889 14.8118
2.28992 14.9714
2.29094 14.8707
2.29197 14.8697
2.29299 14.9087
2.29402 14.9382
2.29504 14.8783
2.29606 14.9277
2.29709 14.9296
2.29811 14.827
2.29888 14.9971
2.2999 14.9268
2.30093 14.827
2.30195 15.0227
2.30298 15.0655
2.304 14.923
2.30502 14.8811
2.30605 15.055
2.30707 14.999
2.3081 14.9771
2.30912 14.9866
2.30989 14.98
2.31091 15.0189
2.31194 14.9258
2.31296 14.96
2.31398 15.0189
2.31501 15.0199
2.31603 14.865
2.31706 14.9372
2.31808 14.9866
2.3191 14.941
2.32013 14.9211
2.3209 14.979
2.32192 14.961
2.32294 14.9382
2.32397 15.0227
2.32499 15.0408
2.32602 15.0275
2.32704 15.0313
2.32806 15.0436
2.32909 15.0655
2.33011 15.075
2.33088 15.1539
2.3319 14.9914
2.33293 14.9847
2.33395 15.093
2.33498 15.0569
2.336 14.961
2.33702 14.9543
2.33805 15.0712
2.33907 14.9743
2.3401 15.0189
2.34112 14.9733
2.34189 15.0208
2.34291 15.0132
2.34394 14.9429
2.34496 14.9999
2.34598 14.9572
2.34701 15.0636
2.34803 14.9505
2.34906 14.9049
2.35008 15.0113
2.3511 14.9952
2.35213 14.9933
2.3529 14.9819
2.35392 14.9885
2.35494 15.0009
2.35597 15.0009
2.35699 15.017
2.35802 14.98
2.35904 15.018
2.36006 14.9971
2.36109 14.9315
2.36211 15.0446
2.36288 15.0607
2.3639 14.8222
2.36493 14.9306
2.36595 15.0094
2.36698 14.9144
2.368 14.8137
2.36902 14.9477
2.37005 14.8944
2.37107 14.9078
2.3721 14.7994
2.37312 14.8479
2.37389 14.8545
2.37491 14.864
2.37594 14.7909
2.37696 14.7557
2.37798 14.8859
2.37901 14.9496
2.38003 14.8621
2.38106 14.7538
2.38208 14.8498
2.3831 14.8982
2.38413 14.7956
2.3849 14.8602
2.38592 14.8745
2.38694 14.8802
2.38797 14.8612
2.38899 14.9125
2.39002 14.8944
2.39104 14.8868
2.39206 14.9543
2.39309 14.9591
2.39411 14.9334
2.39488 15.0322
2.3959 14.9163
2.39693 14.9116
2.39795 14.9771
2.39898 14.9686
2.4 14.8754
2.40102 14.9828
2.40205 15.0028
2.40307 14.9657
2.4041 14.9657
2.40512 15.0132
2.40589 14.9553
2.40691 14.9942
2.40794 14.9942
2.40896 14.9553
2.40998 14.9657
2.41101 15.0607
2.41203 14.9116
2.41306 14.9068
2.41408 14.9942
2.4151 14.9676
2.41613 14.9087
2.4169 14.902
2.41792 14.9505
2.41894 14.9562
2.41997 14.9135
2.42099 14.8982
2.42202 14.9391
2.42304 14.9467
2.42406 14.942
2.42509 14.9068
2.42611 14.942
2.42688 15.0161
2.4279 14.9648
2.42893 14.9505
2.42995 15.0503
2.43098 14.9942
2.432 14.9904
2.43302 14.979
2.43405 15.0094
2.43507 15.0807
2.4361 15.0075
2.43712 14.9695
2.43789 15.0037
2.43891 15.0142
2.43994 15.0503
2.44096 14.9705
2.44198 15.0028
2.44301 15.0332
2.44403 14.9287
2.44506 14.8878
2.44608 14.9809
2.4471 14.9106
2.44813 14.8574
2.4489 14.903
2.44992 14.922
2.45094 14.8973
2.45197 14.8707
2.45299 14.9505
2.45402 14.904
2.45504 14.9258
2.45606 14.9505
2.45709 14.9543
2.45811 14.9268
2.45888 15.0588
2.4599 14.9467
2.46093 14.8944
2.46195 14.9657
2.46298 14.9249
2.464 14.904
2.46502 14.9562
2.46605 14.96
2.46707 14.9211
2.4681 14.9382
2.46912 14.8954
2.46989 14.9144
2.47091 14.979
2.47194 14.9315
2.47296 14.9657
2.47398 14.9391
2.47501 15.0189
2.47603 14.9638
2.47706 14.9068
2.47808 14.9809
2.4791 14.9752
2.48013 15.0094
2.4809 14.9762
2.48192 15.0047
2.48294 15.0446
2.48397 14.9743
2.48499 14.9562
2.48602 15.018
2.48704 14.9629
2.48806 14.9619
2.48909 15.0085
2.49011 15.0227
2.49088 14.9676
2.4919 14.9068
2.49293 14.9429
2.49395 14.979
2.49498 14.8792
2.496 14.8488
2.49702 14.8897
2.49805 14.8707
2.49907 14.8564
2.5001 14.8783
2.50112 14.8707
2.50189 14.8545
2.50291 14.9049
2.50394 14.9325
2.50496 14.9001
2.50598 14.9429
2.50701 15.018
2.50803 14.9201
2.50906 14.9391
2.51008 14.9657
2.5111 14.9952
2.51187 14.9971
2.5129 14.9686
2.51392 15.036
2.51494 14.998
2.51597 14.9629
2.51699 14.9686
2.51802 15.0161
2.51904 15.0056
2.52006 15.0066
2.52109 14.9866
2.52211 14.9733
2.52288 14.979
2.5239 14.9363
2.52493 14.8574
2.52595 14.9163
2.52698 14.9562
2.528 14.8669
2.52902 14.9116
2.53005 14.9629
2.53107 14.9334
2.5321 14.9239
2.53312 14.9315
2.53414 14.9087
2.53491 14.9952
2.53594 14.9277
2.53696 14.9277
2.53798 14.9942
2.53901 15.0655
2.54003 14.9543
2.54106 14.9325
2.54208 14.9695
2.5431 15.0531
2.54413 14.9619
2.5449 14.9923
2.54592 15.0778
2.54694 14.9581
2.54797 15.0189
2.54899 15.0978
2.55002 15.0037
2.55104 14.9543
2.55206 15.0579
2.55309 15.0759
2.55411 14.9828
2.55514 15.1206
2.5559 15.0503
2.55693 15.0227
2.55795 15.0237
2.55898 15.1206
2.56 15.0265
2.56102 15.0303
2.56205 15.1491
2.56307 15.0617
2.5641 15.017
2.56512 15.1225
2.56614 15.0655
2.56691 14.9581
2.56794 15.0227
2.56896 15.037
2.56998 15.0113
2.57101 15.0237
2.57203 14.9467
2.57306 14.9287
2.57408 14.9933
2.5751 14.9952
2.57613 14.8992
2.5769 14.9515
2.57792 14.9819
2.57894 14.9496
2.57997 14.8811
2.58099 14.9515
2.58202 14.9382
2.58304 14.8925
2.58406 14.8564
2.58509 14.9011
2.58611 14.9049
2.58688 14.9553
2.5879 14.8355
2.58893 14.8279
2.58995 14.9192
2.59098 14.9201
2.592 14.8251
2.59302 14.9192
2.59405 14.9724
2.59507 14.9144
2.5961 14.8374
2.59712 14.9724
2.59814 14.902
2.59891 14.8726
2.59994 14.8859
2.60096 14.9534
2.60198 14.9154
2.60301 14.9344
2.60403 14.922
2.60506 14.8099
2.60608 14.9534
2.6071 14.8887
2.60813 14.8583
2.6089 14.9125
2.60992 14.8621
2.61094 14.9011
2.61197 14.9068
2.61299 14.8545
2.61402 14.9011
2.61504 14.9838
2.61606 14.8992
2.61709 14.8954
2.61811 14.9562
2.61914 15.0427
2.6199 14.8716
2.62093 14.807
2.62195 15.0845
2.62298 14.9515
2.624 14.8726
2.62502 14.9952
2.62605 15.0085
2.62707 14.9315
2.6281 14.9828
2.62912 14.98
2.63014 14.9904
2.63091 14.9838
2.63194 14.9923
2.63296 14.9743
2.63398 14.9923
2.63501 15.0921
2.63603 14.9068
2.63706 14.8365
2.63808 15.0389
2.6391 14.9515
2.64013 14.903
2.6409 15.0237
2.64192 14.9657
2.64294 14.8412
2.64397 14.9325
2.64499 15.056
2.64602 14.9933
2.64704 14.9296
2.64806 14.9629
2.64909 14.979
2.65011 14.9429
2.65114 14.9809
2.6519 14.9059
2.65293 14.8574
2.65395 15.0104
2.65498 14.9572
2.656 14.8887
2.65702 14.9401
2.65805 14.9762
2.65907 14.9087
2.6601 14.922
2.66112 14.9942
2.66189 14.9648
2.66291 14.9553
2.66394 14.9895
2.66496 14.9895
2.66598 15.0208
2.66701 15.0835
2.66803 14.883
2.66906 14.9553
2.67008 14.9933
2.6711 14.9743
2.67213 14.904
2.6729 14.8982
2.67392 14.9819
2.67494 14.9809
2.67597 14.883
2.67699 14.9876
2.67802 14.979
2.67904 14.8982
2.68006 14.9838
2.68109 15.0009
2.68211 14.9524
2.68314 15.0332
2.6839 14.8944
2.68493 14.9477
2.68595 14.9857
2.68698 14.9714
2.688 14.9163
2.68902 14.9192
2.69005 14.9391
2.69107 14.9277
2.6921 14.9771
2.69312 14.9657
2.69389 14.9344
2.69491 14.9714
2.69594 14.9325
2.69696 14.9363
2.69798 15.0066
2.69901 15.0009
2.70003 14.8887
2.70106 14.9382
2.70208 15.0075
2.7031 14.9477
2.70413 14.9591
2.7049 14.9895
2.70592 14.961
2.70694 14.9686
2.70797 14.9097
2.70899 14.9049
2.71002 14.9154
2.71104 14.9334
2.71206 14.9059
2.71309 14.8916
2.71411 14.9049
2.71514 14.9486
2.7159 14.7282
2.71693 14.7852
2.71795 14.8764
2.71898 14.8479
2.72 14.7766
2.72102 14.8878
2.72205 14.9163
2.72307 14.8526
2.7241 14.8764
2.72512 14.9097
2.72589 14.9258
2.72691 14.9068
2.72794 14.9173
2.72896 14.9752
2.72998 14.9382
2.73101 14.9857
2.73203 14.8507
2.73306 14.8783
2.73408 14.9581
2.7351 14.9486
2.73613 14.9087
2.7369 14.9857
2.73792 14.9695
2.73894 14.9211
2.73997 14.9163
2.74099 15.0189
2.74202 14.98
2.74304 14.9334
2.74406 15.037
2.74509 15.0161
2.74611 15.0123
2.74714 15.1073
2.7479 15.0645
2.74893 14.9809
2.74995 15.0702
2.75098 15.1577
2.752 15.055
2.75302 15.0341
2.75405 15.1196
2.75507 15.113
2.7561 15.017
2.75712 15.0845
2.75789 15.094
2.75891 14.9923
2.75994 15.0094
2.76096 15.0731
2.76198 15.0579
2.76301 14.9534
2.76403 14.9828
2.76506 14.9657
2.76608 15.0303
2.7671 14.9971
2.76813 14.9572
2.7689 14.9961
2.76992 14.998
2.77094 15.0104
2.77197 14.9496
2.77299 14.9705
2.77402 14.9572
2.77504 14.9762
2.77606 14.9581
2.77709 14.9078
2.77811 15.0218
2.77914 14.9505
2.7799 14.8773
2.78093 14.8213
2.78195 14.9876
2.78298 14.9895
2.784 14.8213
2.78502 14.9382
2.78605 14.9866
2.78707 14.904
2.7881 14.8802
2.78912 14.9648
2.78989 14.9743
2.79091 14.904
2.79194 14.9154
2.79296 14.9581
2.79398 14.979
2.79501 14.9619
2.79603 14.922
2.79706 14.9078
2.79808 14.9448
2.7991 14.9762
2.80013 14.9211
2.8009 14.9277
2.80192 14.922
2.80294 14.922
2.80397 14.922
2.80499 14.9087
2.80602 14.9762
2.80704 14.9372
2.80806 14.9144
2.80909 14.9391
2.81011 15.0123
2.81114 15.0056
2.8119 14.9163
2.81293 14.8764
2.81395 14.9838
2.81498 14.9904
2.816 14.8165
2.81702 14.9705
2.81805 14.9885
2.81907 14.8327
2.8201 14.8526
2.82112 14.9714
2.82189 14.8735
2.82291 14.7918
2.82394 14.9258
2.82496 14.8574
2.82598 14.8004
2.82701 14.9629
2.82803 14.8545
2.82906 14.7557
2.83008 14.8868
2.8311 14.8906
2.83213 14.7966
2.8329 14.8669
2.83392 14.9078
2.83494 14.8859
2.83597 14.8346
2.83699 14.8317
2.83802 14.8659
2.83904 14.8422
2.84006 14.8545
2.84109 14.904
2.84211 14.8032
2.84314 14.9382
2.8439 14.9211
2.84493 14.8897
2.84595 14.9201
2.84698 14.903
2.848 14.9192
2.84902 14.9268
2.85005 14.9192
2.85107 14.8992
2.8521 14.9296
2.85312 14.8916
2.85389 14.9562
2.85491 14.9135
2.85594 14.9857
2.85696 14.9638
2.85798 14.8982
2.85901 15.0408
2.86003 14.9277
2.86106 14.9097
2.86208 14.9695
2.8631 14.9391
2.86413 14.9363
2.8649 14.9258
2.86592 14.9667
2.86694 14.9401
2.86797 14.9496
2.86899 14.9268
2.87002 15.0313
2.87104 14.9961
2.87206 14.9619
2.87309 14.98
2.87411 14.96
2.87488 15.0664
2.8759 14.922
2.87693 14.9828
2.87795 15.0816
2.87898 14.9952
2.88 14.9116
2.88102 15.1206
2.88205 15.0788
2.88307 14.9344
2.8841 15.0132
2.88512 15.0759
2.88589 15.0037
2.88691 14.9553
2.88794 15.0085
2.88896 15.0427
2.88998 14.9097
2.89101 15.0066
2.89203 14.923
2.89306 14.8678
2.89408 14.9306
2.8951 14.9847
2.89613 14.865
2.8969 14.9097
2.89792 14.9543
2.89894 14.9382
2.89997 14.96
2.90099 14.8992
2.90202 14.941
2.90304 14.9942
2.90406 14.9182
2.90509 14.9287
2.90611 14.998
2.90688 15.0218
2.9079 14.8564
2.90893 14.8232
2.90995 14.9923
2.91098 14.9591
2.912 14.7947
2.91302 14.9173
2.91405 14.98
2.91507 14.9249
2.9161 14.9705
2.91712 14.941
2.91789 14.9334
2.91891 14.9999
2.91994 15.0208
2.92096 14.9448
2.92198 14.9819
2.92301 15.0854
2.92403 15.0018
2.92506 14.8925
2.92608 15.0075
2.9271 15.0674
2.92813 14.8906
2.9289 14.8887
2.92992 14.9895
2.93094 14.8925
2.93197 14.8127
2.93299 14.8935
2.93402 14.9097
2.93504 14.904
2.93606 14.9001
2.93709 14.827
2.93811 14.9363
2.93888 14.9743
2.9399 14.8346
2.94093 14.8336
2.94195 14.96
2.94298 14.9277
2.944 14.8536
2.94502 14.9353
2.94605 14.9135
2.94707 14.8659
2.9481 14.9847
2.94912 14.942
2.94989 14.8745
2.95091 14.904
2.95194 14.941
2.95296 14.8431
2.95398 14.8916
2.95501 14.9581
2.95603 14.8089
2.95706 14.8526
2.95808 14.9363
2.9591 14.8555
2.96013 14.8631
2.9609 14.9001
2.96192 14.9363
2.96294 14.9097
2.96397 14.8697
2.96499 14.884
2.96602 14.8982
2.96704 14.8707
2.96806 14.9106
2.96909 14.8954
2.97011 14.8982
2.97088 14.9933
2.9719 14.8669
2.97293 14.8317
2.97395 14.9952
2.97498 14.9448
2.976 14.8716
2.97702 14.9705
2.97805 14.9572
2.97907 14.9277
2.9801 14.9486
2.98112 14.9524
2.98189 14.9306
2.98291 14.9828
2.98394 14.9334
2.98496 15.0009
2.98598 14.999
2.98701 15.074
2.98803 14.902
2.98906 14.8659
2.99008 15.0398
2.9911 15.018
2.99213 14.9458
2.9929 15.0047
2.99392 15.0275
2.99494 15.017
2.99597 15.0037
2.99699 15.0132
2.99802 14.9429
2.99904 14.9572
3.00006 14.9306
3.00109 14.9686
3.00211 14.9401
3.00288 14.9838
3.0039 14.9097
3.00493 14.8612
3.00595 15.0332
3.00698 15.0693
3.008 14.9163
3.00902 14.9999
3.01005 15.0911
3.01107 15.0683
3.0121 14.9838
3.01312 15.0569
3.01389 15.0769
3.01491 15.0807
3.01594 14.9325
3.01696 15.0341
3.01798 15.0474
3.01901 15.075
3.02003 14.9296
3.02106 14.9619
3.02208 15.0645
3.0231 15.0037
3.02413 14.9771
3.0249 15.0294
3.02592 15.0132
3.02694 14.9277
3.02797 14.9971
3.02899 14.9838
3.03002 14.9458
3.03104 14.9923
3.03206 14.9087
3.03309 14.9211
3.03411 14.9515
3.03488 14.9733
3.0359 14.8564
3.03693 14.8745
3.03795 14.9325
3.03898 14.8612
3.04 14.8669
3.04102 14.9135
3.04205 14.9277
3.04307 14.9078
3.0441 14.9686
3.04512 14.8669
3.04589 14.864
3.04691 14.9391
3.04794 14.8963
3.04896 14.8241
3.04998 14.8659
3.05101 14.9781
3.05203 14.7909
3.05306 14.7899
3.05408 14.9353
3.0551 14.8574
3.05613 14.8431
3.0569 14.8859
3.05792 14.8431
3.05894 14.8099
3.05997 14.864
3.06099 14.8602
3.06202 14.8289
3.06304 14.865
3.06406 14.9106
3.06509 14.8754
3.06611 14.941
3.06688 15.0094
3.0679 14.8963
3.06893 14.8754
3.06995 15.0351
3.07098 14.9496
3.072 14.8678
3.07302 14.9876
3.07405 14.9515
3.07507 14.9448
3.0761 14.9543
3.07712 14.9192
3.07789 14.9249
3.07891 14.9391
3.07994 15.0351
3.08096 14.998
3.08198 14.9733
3.08301 15.0674
3.08403 14.9781
3.08506 14.9619
3.08608 15.0417
3.0871 15.0417
3.08813 15.0161
3.0889 15.0816
3.08992 15.0702
3.09094 15.0189
3.09197 15.1244
3.09299 15.1177
3.09402 14.998
3.09504 14.9857
3.09606 15.1263
3.09709 14.9895
3.09811 14.98
3.09888 15.0892
3.0999 14.9961
3.10093 14.9154
3.10195 15.0474
3.10298 15.0237
3.104 14.9078
3.10502 14.9904
3.10605 15.0056
3.10707 14.9524
3.1081 14.9211
3.10912 14.9676
3.10989 14.9676
3.11091 14.8469
3.11194 14.9173
3.11296 14.9857
3.11398 14.9543
3.11501 14.9448
3.11603 14.8735
3.11706 14.942
3.11808 14.9363
3.1191 14.9657
3.12013 14.9667
3.1209 14.9163
3.12192 15.0237
3.12294 14.9847
3.12397 14.9695
3.12499 14.9971
3.12602 15.0208
3.12704 15.0104
3.12806 14.8621
3.12909 14.9543
3.13011 14.9952
3.13088 15.0465
3.1319 14.8621
3.13293 14.9505
3.13395 15.0009
3.13498 14.9287
3.136 14.9201
3.13702 14.9762
3.13805 14.9201
3.13907 14.922
3.1401 14.9515
3.14112 14.9705
3.14189 14.9705
3.14291 14.9477
3.14394 14.8716
3.14496 14.9116
3.14598 14.9116
3.14701 14.9686
3.14803 14.8289
3.14906 14.8308
3.15008 14.9296
3.1511 14.8916
3.15187 14.8108
3.1529 14.9125
3.15392 14.922
3.15494 14.9372
3.15597 14.8555
3.15699 14.8944
3.15802 14.904
3.15904 14.9743
3.16006 14.9144
3.16109 14.9163
3.16211 15.0113
3.16288 14.9895
3.1639 14.9192
3.16493 14.9287
3.16595 15.036
3.16698 14.9657
3.168 14.8944
3.16902 14.9923
3.17005 14.9952
3.17107 14.9173
3.1721 14.9154
3.17312 14.9904
3.17389 14.8156
3.17491 14.8488
3.17594 14.8849
3.17696 14.9078
3.17798 14.8783
3.17901 14.8659
3.18003 14.8241
3.18106 14.8545
3.18208 14.9363
3.1831 14.8783
3.18387 14.941
3.1849 14.9638
3.18592 14.9705
3.18694 14.9467
3.18797 14.9657
3.18899 15.017
3.19002 14.9106
3.19104 14.9239
3.19206 14.9999
3.19309 14.9486
3.19411 14.9211
3.19488 15.0227
3.1959 14.8916
3.19693 14.8289
3.19795 14.9828
3.19898 14.9534
3.2 14.8754
3.20102 14.9752
3.20205 14.9629
3.20307 14.9638
3.2041 14.9629
3.20512 14.9857
3.20614 14.9857
3.20691 14.9448
3.20794 14.9895
3.20896 14.961
3.20998 14.9619
3.21101 15.0199
3.21203 14.9581
3.21306 14.8669
3.21408 14.961
3.2151 14.9581
3.21613 14.8916
3.2169 14.9011
3.21792 14.9125
3.21894 14.9192
3.21997 14.8384
3.22099 14.8403
3.22202 14.9211
3.22304 14.827
3.22406 14.9372
3.22509 14.9515
3.22611 14.9828
3.22714 15.0503
3.2279 14.9904
3.22893 15.0113
3.22995 15.0959
3.23098 15.094
3.232 15.0009
3.23302 15.0379
3.23405 15.0398
3.23507 15.0332
3.2361 14.9686
3.23712 14.8374
3.23789 15.0094
3.23891 14.9239
3.23994 14.8726
3.24096 14.9477
3.24198 14.9572
3.24301 14.9847
3.24403 14.8954
3.24506 14.8526
3.24608 14.9049
3.2471 14.9296
3.24813 14.8764
3.2489 14.8213
3.24992 14.9876
3.25094 14.8973
3.25197 14.8555
3.25299 14.8488
3.25402 14.9629
3.25504 14.9258
3.25606 14.8669
3.25709 14.9458
3.25811 14.9857
3.25914 14.9819
3.2599 14.9268
3.26093 14.9752
3.26195 15.0503
3.26298 14.9933
3.264 14.8887
3.26502 14.9581
3.26605 14.9838
3.26707 14.9733
3.2681 14.9382
3.26912 14.922
3.26989 14.98
3.27091 14.9733
3.27194 14.9239
3.27296 14.9648
3.27398 14.9477
3.27501 14.9942
3.27603 14.9515
3.27706 14.8365
3.27808 14.9695
3.2791 15.0189
3.28013 14.9163
3.2809 14.9078
3.28192 14.9619
3.28294 15.0104
3.28397 14.9676
3.28499 14.9562
3.28602 14.9933
3.28704 14.9106
3.28806 15.0142
3.28909 14.9847
3.29011 14.9154
3.29114 15.0227
3.2919 14.9724
3.29293 14.883
3.29395 14.9904
3.29498 14.9866
3.296 14.904
3.29702 14.9315
3.29805 15.0484
3.29907 14.9334
3.3001 14.8403
3.30112 15.0484
3.30189 14.9933
3.30291 14.9866
3.30394 14.9876
3.30496 14.9752
3.30598 15.0113
3.30701 15.0427
3.30803 14.9249
3.30906 14.9192
3.31008 15.0161
3.3111 14.9296
3.31213 14.903
3.3129 14.9705
3.31392 14.9287
3.31494 14.9125
3.31597 14.8479
3.31699 14.9534
3.31802 14.9173
3.31904 14.8916
3.32006 14.9268
3.32109 14.9249
3.32211 14.9486
3.32314 14.998
3.3239 14.9296
3.32493 14.8431
3.32595 14.9458
3.32698 14.9239
3.328 14.8175
3.32902 14.8707
3.33005 14.9125
3.33107 14.8393
3.3321 14.7671
3.33312 14.8393
3.33389 14.8735
3.33491 14.8659
3.33594 14.8631
3.33696 14.8944
3.33798 14.8564
3.33901 14.9154
3.34003 14.8564
3.34106 14.8346
3.34208 14.922
3.3431 14.9667
3.34413 14.9106
3.3449 14.8878
3.34592 14.9676
3.34694 14.9828
3.34797 14.9306
3.34899 15.0132
3.35002 14.9743
3.35104 14.941
3.35206 14.9505
3.35309 15.0227
3.35411 14.9429
3.35514 14.9866
3.3559 14.9847
3.35693 14.961
3.35795 15.0598
3.35898 14.9515
3.36 15.0132
3.36102 15.0731
3.36205 14.9876
3.36307 14.9686
3.3641 15.0294
3.36512 14.9876
3.36589 14.998
3.36691 14.999
3.36794 14.9163
3.36896 14.9705
3.36998 15.0123
3.37101 15.0132
3.37203 14.9135
3.37306 14.942
3.37408 15.0721
3.3751 14.9999
3.37613 14.9524
3.3769 15.0436
3.37792 15.0313
3.37894 15.0417
3.37997 14.942
3.38099 14.941
3.38202 15.0626
3.38304 14.9961
3.38406 14.9001
3.38509 14.923
3.38611 15.0303
3.38714 15.0313
3.3879 14.9334
3.38893 14.8925
3.38995 15.0208
3.39098 14.9591
3.392 14.923
3.39302 14.9505
3.39405 14.9648
3.39507 14.8498
3.3961 14.9078
3.39712 14.902
3.39789 14.9391
3.39891 14.8507
3.39994 14.9201
3.40096 14.9306
3.40198 14.9391
3.40301 14.9344
3.40403 14.9001
3.40506 14.8802
3.40608 14.9581
3.4071 14.9334
3.40813 14.9458
3.4089 15.0493
3.40992 15.0123
3.41094 14.8868
3.41197 14.9743
3.41299 15.0085
3.41402 14.8963
3.41504 14.9315
3.41606 14.9667
3.41709 14.9287
3.41811 14.8878
3.41914 15.0189
3.4199 14.9154
3.42093 14.8783
3.42195 15.017
3.42298 14.9999
3.424 14.9382
3.42502 15.2688
3.42605 15.2232
3.42707 13.5262
3.4281 12.7936
3.42912 12.5693
3.42989 11.4861
3.43091 10.3535
3.43194 9.85653
3.43296 9.41944
3.43398 8.74575
3.43501 8.28206
3.43603 7.97039
3.43706 7.7357
3.43808 7.47154
3.4391 7.2739
3.44013 7.16083
3.4409 7.01925
3.44192 6.89953
3.44294 6.72564
3.44397 6.63347
3.44499 6.59832
3.44602 6.5071
3.44704 6.46149
3.44806 6.30091
3.44909 6.2895
3.45011 6.21349
3.45114 6.12132
3.4519 6.04435
3.45293 6.00445
3.45395 5.96169
3.45498 5.90277
3.456 5.79255
3.45702 5.80491
3.45805 5.68993
3.45907 5.70133
3.4601 5.62247
3.46112 5.55215
3.46189 5.57591
3.46291 5.5569
3.46394 5.45428
3.46496 5.46094
3.46598 5.46949
3.46701 5.45999
3.46803 5.40772
3.46906 5.43623
3.47008 5.41818
3.4711 5.36497
3.47213 5.35071
3.4729 5.35166
3.47392 5.2785
3.47494 5.30605
3.47597 5.31556
3.47699 5.31556
3.47802 5.2861
3.47904 5.2956
3.48006 5.32126
3.48109 5.33361
3.48211 5.29275
3.48314 5.32411
3.4839 5.33646
3.48493 5.34121
3.48595 5.34596
3.48698 5.35261
3.488 5.38872
3.48902 5.35261
3.49005 5.33836
3.49107 5.43053
3.4921 5.48469
3.49312 5.45048
3.49389 5.44193
3.49491 5.49324
3.49594 5.58161
3.49696 5.54645
3.49798 5.555
3.49901 5.61582
3.50003 5.69183
3.50106 5.70799
3.50208 5.72129
3.5031 5.7669
3.50413 5.84861
3.5049 5.83056
3.50592 5.82866
3.50694 5.92178
3.50797 5.98829
3.50899 6.0263
3.51002 5.96074
3.51104 5.99304
3.51206 6.06336
3.51309 6.12607
3.51411 6.05576
3.51488 6.07856
3.5159 6.20684
3.51693 6.19543
3.51795 6.7836
3.51898 9.54581
3.52 9.2294
3.52102 8.0008
3.52205 7.93524
3.52307 8.64218
3.5241 8.62508
3.52512 7.04966
3.52589 7.005
3.52691 8.98425
3.52794 9.29686
3.52896 8.61272
3.52998 10.5046
3.53101 10.9654
3.53203 9.94489
3.53306 9.02701
3.53408 9.91354
3.5351 11.0709
3.53613 10.171
3.5369 10.1587
3.53792 11.1497
3.53894 10.6471
3.53997 10.419
3.54099 10.457
3.54202 11.4823
3.54304 11.201
3.54406 11.8215
3.54509 11.7075
3.54611 10.0874
3.54688 9.14008
3.5479 12.3346
3.54893 13.1908
3.54995 10.7545
3.55098 8.90823
3.552 10.5587
3.55302 13.6487
3.55405 13.5813
3.55507 12.214
3.5561 13.5537
3.55712 15.208
3.55789 14.9923
3.55891 14.5134
3.55994 14.9676
3.56096 15.7658
3.56198 15.5653
3.56301 15.5434
3.56403 16.352
3.56506 16.562
3.56608 15.7401
3.5671 13.7571
3.56813 15.0142
3.5689 17.5673
3.56992 16.2219
3.57094 14.1523
3.57197 13.6839
3.57299 16.391
3.57402 17.2348
3.57504 15.5282
3.57606 14.8393
3.57709 16.3682
3.57811 16.3967
3.57888 15.3239
3.5799 15.2764
3.58093 15.9482
3.58195 15.5339
3.58298 15.7791
3.584 16.0698
3.58502 16.5611
3.58605 15.933
3.58707 14.0345
3.5881 14.3566
3.58912 17.5037
3.58989 16.6675
3.59091 14.3433
3.59194 13.3437
3.59296 15.5472
3.59398 17.0295
3.59501 15.6784
3.59603 14.4384
3.59706 15.6023
3.59808 16.0993
3.5991 12.9009
3.60013 13.4682
3.6009 15.6422
3.60192 15.0066
3.60294 14.0174
3.60397 14.8716
3.60499 17.5179
3.60602 16.295
3.60704 14.5695
3.60806 15.8788
3.60909 16.9488
3.61011 15.7449
3.61088 15.4209
3.6119 16.4366
3.61293 17.1398
3.61395 16.5259
3.61498 17.4343
3.616 17.5645
3.61702 16.5145
3.61805 14.9353
3.61907 17.5103
3.6201 19.0933
3.62112 16.9773
3.62189 15.2356
3.62291 15.7477
3.62394 18.4339
3.62496 18.3275
3.62598 16.5088
3.62701 16.677
3.62803 17.9436
3.62906 17.8819
3.63008 17.3868
3.6311 17.0713
3.63213 17.2538
3.6329 17.2538
3.63392 17.7935
3.63494 17.5341
3.63597 18.3256
3.63699 18.1242
3.63802 16.8357
3.63904 15.6289
3.64006 18.4482
3.64109 19.4972
3.64211 17.1635
3.64288 15.5795
3.6439 16.4243
3.64493 18.9014
3.64595 18.4387
3.64698 16.7454
3.648 17.0191
3.64902 18.2334
3.65005 18.0994
3.65107 17.5892
3.6521 17.2414
3.65312 17.6453
3.65389 17.4201
3.65491 17.9883
3.65594 17.7526
3.65696 18.4947
3.65798 18.1954
3.65901 16.6371
3.66003 15.8066
3.66106 18.8777
3.66208 19.368
3.6631 16.9431
3.66413 15.3942
3.6649 16.6019
3.66592 18.9223
3.66694 18.1983
3.66797 16.5611
3.66899 17.0599
3.67002 18.1023
3.67104 17.8277
3.67206 17.3117
3.67309 17.116
3.67411 17.4714
3.67488 17.0951
3.6759 17.7327
3.67693 17.6662
3.67795 18.2876
3.67898 17.9721
3.68 16.3302
3.68102 15.6765
3.68205 18.9508
3.68307 19.0344
3.6841 16.5668
3.68512 15.2213
3.68589 16.8281
3.68691 18.8311
3.68794 17.7764
3.68896 16.3169
3.68998 17.1008
3.69101 17.993
3.69203 17.6034
3.69306 17.1255
3.69408 17.0362
3.6951 17.3954
3.69613 17.0305
3.6969 17.5816
3.69792 17.67
3.69894 18.2619
3.69997 17.7963
3.70099 15.9473
3.70202 15.8988
3.70304 19.1418
3.70406 18.7275
3.70509 16.3634
3.70611 15.2565
3.70688 17.1445
3.7079 18.8729
3.70893 17.6405
3.70995 16.2836
3.71098 17.0846
3.712 18.05
3.71302 17.5141
3.71405 16.9963
3.71507 17.0438
3.7161 17.4495
3.71712 17.0941
3.71789 17.4448
3.71891 17.7545
3.71994 18.2914
3.72096 17.707
3.72198 15.7221
3.72301 16.2314
3.72403 19.3936
3.72506 18.4045
3.72608 16.1829
3.7271 15.3581
3.72813 17.5778
3.7289 18.8663
3.72992 17.5046
3.73094 16.4015
3.73197 17.4514
3.73299 18.146
3.73402 17.5274
3.73504 17.1464
3.73606 17.1759
3.73709 17.5882
3.73811 17.3203
3.73888 17.516
3.7399 17.9417
3.74093 18.2819
3.74195 17.688
3.74298 15.6945
3.744 16.6466
3.74502 19.5019
3.74605 18.128
3.74707 16.0527
3.7481 15.4883
3.74912 17.8667
3.74989 18.7931
3.75091 17.2671
3.75194 16.4813
3.75296 17.651
3.75398 18.1042
3.75501 17.459
3.75603 17.1749
3.75706 17.2215
3.75808 17.5303
3.7591 17.4448
3.76013 17.4476
3.7609 18.0434
3.76192 18.3018
3.76294 17.4932
3.76397 15.5501
3.76499 17.0884
3.76602 19.6435
3.76704 17.8049
3.76806 15.857
3.76909 15.6537
3.77011 18.0776
3.77088 18.7133
3.7719 17.1122
3.77293 16.5202
3.77395 17.6101
3.77498 18.0652
3.776 17.4286
3.77702 17.0305
3.77805 17.1664
3.77907 17.4847
3.7801 17.5892
3.78112 17.3089
3.78189 18.0263
3.78291 18.203
3.78394 17.1759
3.78496 15.4038
3.78598 17.4096
3.78701 19.5095
3.78803 17.4866
3.78906 15.6251
3.79008 15.6128
3.7911 18.2876
3.79187 18.5622
3.7929 16.8509
3.79392 16.6295
3.79494 17.7963
3.79597 17.936
3.79699 17.4324
3.79802 17.0134
3.79904 17.268
3.80006 17.3754
3.80109 17.5274
3.80211 17.3117
3.80288 18.089
3.8039 18.0263
3.80493 16.9773
3.80595 15.3686
3.80698 17.7555
3.808 19.4791
3.80902 17.2291
3.81005 15.4864
3.81107 15.781
3.8121 18.376
3.81312 18.4577
3.81414 16.6114
3.81491 16.6124
3.81594 17.8495
3.81696 17.765
3.81798 17.2832
3.81901 16.9649
3.82003 17.1939
3.82106 17.2082
3.82208 17.6519
3.8231 17.3507
3.82413 18.165
3.8249 18.0016
3.82592 16.811
3.82694 15.494
3.82797 18.2201
3.82899 19.4601
3.83002 17.1436
3.83104 15.4342
3.83206 16.1126
3.83309 18.6762
3.83411 18.3493
3.83514 16.5687
3.8359 16.7996
3.83693 17.9617
3.83795 17.936
3.83898 17.3459
3.84 17.0343
3.84102 17.3165
3.84205 17.1588
3.84307 17.7222
3.8441 17.4685
3.84512 18.2629
3.84614 17.9237
3.84691 16.5753
3.84794 15.6109
3.84896 18.5565
3.84998 19.2976
3.85101 16.8556
3.85203 15.419
3.85306 16.4081
3.85408 18.7465
3.8551 18.1603
3.85613 16.581
3.8569 16.9754
3.85792 18.0215
3.85894 17.8248
3.85997 17.3307
3.86099 16.9925
3.86202 17.4324
3.86304 17.1426
3.86406 17.6842
3.86509 17.6148
3.86611 18.3512
3.86714 17.9645
3.8679 16.3853
3.86893 15.6879
3.86995 18.9252
3.87098 19.139
3.872 16.7131
3.87302 15.3714
3.87405 16.8024
3.87507 18.853
3.8761 17.9921
3.87712 16.4927
3.87789 17.059
3.87891 18.0595
3.87994 17.7906
3.88096 17.249
3.88198 17.0438
3.88301 17.4837
3.88403 17.1825
3.88506 17.6814
3.88608 17.7118
3.8871 18.3151
3.88813 17.8391
3.8889 16.1183
3.88992 15.8475
3.89094 19.024
3.89197 18.7817
3.89299 16.4072
3.89402 15.2261
3.89504 16.9032
3.89606 18.7551
3.89709 17.7146
3.89811 16.2865
3.89914 17.1645
3.8999 18.0567
3.90093 17.5208
3.90195 17.0742
3.90298 17.1226
3.904 17.4904
3.90502 17.0761
3.90605 17.5531
3.90707 17.7859
3.9081 18.2724
3.90912 17.765
3.90989 15.9026
3.91091 16.1392
3.91194 19.2634
3.91296 18.5802
3.91398 16.2836
3.91501 15.3154
3.91603 17.3098
3.91706 18.8615
3.91808 17.592
3.9191 16.3939
3.92013 17.3203
3.9209 18.05
3.92192 17.5531
3.92294 17.077
3.92397 17.1255
3.92499 17.5654
3.92602 17.2319
3.92704 17.5094
3.92806 17.9028
3.92909 18.3579
3.93011 17.7232
3.93114 15.7743
3.9319 16.4889
3.93293 19.5295
3.93395 18.3227
3.93498 16.2019
3.936 15.4114
3.93702 17.6405
3.93805 18.8625
3.93907 17.3992
3.9401 16.3872
3.94112 17.4486
3.94189 18.0358
3.94291 17.4581
3.94394 17.0371
3.94496 17.1721
3.94598 17.5388
3.94701 17.2576
3.94803 17.3811
3.94906 18.0215
3.95008 18.204
3.9511 17.5569
3.95213 15.5843
3.9529 16.8224
3.95392 19.5171
3.95494 18.0073
3.95597 15.953
3.95699 15.5064
3.95802 17.9655
3.95904 18.7617
3.96006 17.325
3.96109 16.6913
3.96211 17.6015
3.96314 17.9636
3.9639 17.1046
3.96493 16.1411
3.96595 15.4883
3.96698 15.1824
3.968 14.4213
3.96902 13.7571
3.97005 13.8882
3.97107 13.834
3.9721 12.7185
3.97312 10.2794
3.97389 11.5279
3.97491 14.007
3.97594 12.4059
3.97696 9.98005
3.97798 9.22655
3.97901 11.8548
3.98003 12.6111
3.98106 10.8609
3.98208 9.93539
3.9831 11.222
3.98413 11.2087
3.9849 10.8457
3.98592 10.7716
3.98694 10.3316
3.98797 10.4504
3.98899 10.2518
3.99002 10.8143
3.99104 10.6737
3.99206 11.3075
3.99309 10.8989
3.99411 8.82557
3.99514 8.4797
3.9959 11.9812
3.99693 11.9631
3.99795 9.46885
3.99898 7.7357
4 9.4736
4.00102 11.7617
4.00205 10.6851
4.00307 8.81512
4.0041 9.70165
4.00512 10.8181
4.00589 10.2575
4.00691 9.30732
4.00794 9.53156
4.00896 10.115
4.00998 10.0912
4.01101 9.67884
4.01203 10.7174
4.01306 10.7801
4.01408 9.66174
4.0151 7.78511
4.01613 9.92969
4.0169 12.2928
4.01792 10.3592
4.01894 8.07872
4.01997 7.95614
4.02099 10.9359
4.02202 11.6011
4.02304 9.61233
4.02406 9.12773
4.02509 10.8267
4.02611 10.7079
4.02714 9.89168
4.0279 9.78146
4.02893 10.0798
4.02995 10.1425
4.03098 10.3449
4.032 10.2309
4.03302 11.2201
4.03405 10.9873
4.03507 9.55532
4.0361 8.19559
4.03712 11.1744
4.03789 12.595
4.03891 10.2205
4.03994 9.06502
4.04096 8.85787
4.04198 10.8599
4.04301 12.3983
4.04403 10.4019
4.04506 9.75201
4.04608 9.28641
4.0471 9.33487
4.04813 11.6856
4.0489 11.7389
4.04992 9.9582
4.05094 10.0513
4.05197 11.2695
4.05299 10.9597
4.05402 10.5293
4.05504 10.9844
4.05606 11.3065
4.05709 11.1231
4.05811 11.221
4.05914 11.0338
4.0599 11.6609
4.06093 11.5327
4.06195 11.3797
4.06298 11.6828
4.064 11.3797
4.06502 10.7858
4.06605 11.1431
4.06707 11.2657
4.0681 11.1165
4.06912 11.5498
4.06989 11.813
4.07091 11.0234
4.07194 8.93009
4.07296 10.3288
4.07398 13.0207
4.07501 11.5441
4.07603 9.2446
4.07706 8.66594
4.07808 11.4624
4.0791 12.403
4.08013 10.6737
4.0809 9.72445
4.08192 11.1792
4.08294 11.6353
4.08397 10.725
4.08499 10.3202
4.08602 10.5929
4.08704 10.8685
4.08806 10.8105
4.08909 10.6718
4.09011 11.4433
4.09114 11.5298
4.0919 10.3022
4.09293 8.50915
4.09395 10.916
4.09498 12.9294
4.096 10.7431
4.09702 9.31587
4.09805 8.87118
4.09907 10.4922
4.1001 12.4857
4.10112 10.63
4.10189 9.51256
4.10291 9.84797
4.10394 8.7562
4.10496 10.8048
4.10598 10.0485
4.10701 8.93009
4.10803 10.5701
4.10906 9.18189
4.11008 9.84797
4.1111 9.67409
4.11213 8.50915
4.1129 10.1397
4.11392 8.64598
4.11494 9.14483
4.11597 9.66269
4.11699 8.06446
4.11802 9.7311
4.11904 8.67449
4.12006 8.53861
4.12109 9.52966
4.12211 7.91433
4.12314 9.50115
4.1239 8.7543
4.12493 8.18229
4.12595 9.52966
4.12698 8.07397
4.128 9.26361
4.12902 8.87973
4.13005 7.96469
4.13107 9.51446
4.1321 8.14618
4.13312 8.92819
4.13389 9.05361
4.13491 7.7452
4.13594 9.4584
4.13696 8.2431
4.13798 8.59942
4.13901 9.21135
4.14003 7.65968
4.14106 9.39283
4.14208 8.4683
4.1431 8.2564
4.14413 9.27881
4.1449 7.76325
4.14592 9.26171
4.14694 8.63363
4.14797 7.93619
4.14899 9.32822
4.15002 7.96374
4.15104 9.05741
4.15206 8.85217
4.15309 7.76325
4.15411 9.50686
4.15488 8.14713
4.1559 8.80371
4.15693 9.04411
4.15795 7.74235
4.15898 9.52776
4.16 8.40748
4.16102 8.45974
4.16205 9.11633
4.16307 7.82121
4.1641 9.42609
4.16512 8.51105
4.16589 8.17754
4.16691 9.47455
4.16794 7.91623
4.16896 9.18854
4.16998 8.86738
4.17101 8.04451
4.17203 9.56957
4.17306 8.14903
4.17408 9.14198
4.1751 9.07737
4.17613 7.95139
4.1769 9.65509
4.17792 8.34287
4.17894 8.96715
4.17997 9.40423
4.18099 7.88108
4.18202 9.64843
4.18304 8.68779
4.18406 8.73435
4.18509 9.51256
4.18611 8.11862
4.18688 9.71875
4.1879 8.90443
4.18893 8.34762
4.18995 9.73965
4.19098 8.28871
4.192 9.50781
4.19302 9.14768
4.19405 8.22315
4.19507 9.83847
4.1961 8.35142
4.19712 9.2389
4.19789 9.39093
4.19891 8.10437
4.19994 9.75581
4.20096 8.55096
4.20198 8.96145
4.20301 9.40994
4.20403 8.00935
4.20506 9.7444
4.20608 8.69824
4.2071 8.50725
4.20813 9.57622
4.2089 8.10532
4.20992 9.51256
4.21094 8.90918
4.21197 8.26875
4.21299 9.64083
4.21402 8.15283
4.21504 9.31967
4.21606 9.11063
4.21709 7.97134
4.21811 9.64653
4.21888 8.30676
4.2199 8.92249
4.22093 9.26076
4.22195 7.90198
4.22298 9.59237
4.224 8.45499
4.22502 8.69254
4.22605 9.40804
4.22707 7.93049
4.2281 9.485
4.22912 8.67354
4.22989 8.33812
4.23091 9.55247
4.23194 7.88203
4.23296 9.29211
4.23398 8.88543
4.23501 8.11387
4.23603 9.51636
4.23706 8.07397
4.23808 9.08972
4.2391 9.06882
4.24013 7.90388
4.2409 9.55722
4.24192 8.29061
4.24294 8.77046
4.24397 9.2256
4.24499 7.78891
4.24602 9.54296
4.24704 8.61558
4.24806 8.4987
4.24909 9.40138
4.25011 7.91338
4.25088 9.56102
4.2519 8.83887
4.25293 8.2564
4.25395 9.58002
4.25498 8.11292
4.256 9.33962
4.25702 8.9662
4.25805 8.02265
4.25907 9.60092
4.2601 8.24215
4.26112 9.01371
4.26189 9.15623
4.26291 7.84212
4.26394 9.4774
4.26496 8.36567
4.26598 8.68399
4.26701 9.28831
4.26803 7.72714
4.26906 9.55151
4.27008 8.62888
4.2711 8.25355
4.27213 9.37858
4.2729 7.95804
4.27392 9.41659
4.27494 8.74575
4.27597 8.11767
4.27699 9.56957
4.27802 8.0141
4.27904 9.19329
4.28006 9.04791
4.28109 7.94189
4.28211 9.55342
4.28288 8.32482
4.2839 9.06312
4.28493 9.15528
4.28595 7.82216
4.28698 9.67599
4.288 8.60987
4.28902 8.67544
4.29005 9.37858
4.29107 7.93334
4.2921 9.61233
4.29312 8.71344
4.29389 8.42364
4.29491 9.59522
4.29594 8.00745
4.29696 9.40043
4.29798 8.9966
4.29901 8.14998
4.30003 9.64083
4.30106 8.28586
4.30208 9.20374
4.3031 9.07642
4.30413 7.9932
4.3049 9.75011
4.30592 8.38658
4.30694 8.90063
4.30797 9.35007
4.30899 7.87823
4.31002 9.65129
4.31104 8.55951
4.31206 8.57472
4.31309 9.43654
4.31411 7.95994
4.31488 9.47835
4.3159 8.78471
4.31693 8.27161
4.31795 9.49545
4.31898 8.02075
4.32 9.34152
4.32102 8.95859
4.32205 8.06256
4.32307 9.56197
4.3241 8.14998
4.32512 9.09257
4.32589 9.2465
4.32691 7.84592
4.32794 9.60283
4.32896 8.36567
4.32998 8.80466
4.33101 9.34627
4.33203 7.82882
4.33306 9.61138
4.33408 8.62603
4.3351 8.36567
4.33613 9.50496
4.3369 7.95424
4.33792 9.40138
4.33894 8.77331
4.33997 8.17088
4.34099 9.63133
4.34202 8.11482
4.34304 9.23605
4.34406 9.04316
4.34509 7.99605
4.34611 9.61518
4.34688 8.28301
4.3479 9.0042
4.34893 9.18284
4.34995 7.86777
4.35098 9.66459
4.352 8.5139
4.35302 8.63838
4.35405 9.39568
4.35507 7.95329
4.3561 9.4793
4.35712 8.61938
4.35789 8.30106
4.35891 11.0167
4.35994 10.2594
4.36096 8.41889
4.36198 7.38508
4.36301 9.43274
4.36403 10.4057
4.36506 7.79461
4.36608 9.79856
4.3671 11.9184
4.36813 9.91164
4.3689 7.78606
4.36992 7.94854
4.37094 11.3607
4.37197 11.6524
4.37299 9.26836
4.37402 8.7429
4.37504 8.59087


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-1.singlehop.consumer.TX.csv <==
0 11.1136
0.001024 11.2353
0.002048 11.2267
0.003072 11.1516
0.004096 11.1602
0.00512 11.6524
0.006144 12.6339
0.007168 13.3922
0.008192 13.6773
0.009216 14.1875
0.01024 14.922
0.011008 15.4228
0.012032 15.7477
0.013056 16.0727
0.01408 16.3786
0.015104 16.5639
0.016128 16.7055
0.017152 16.8423
0.018176 17.0048
0.0192 17.0628
0.020224 17.1274
0.021248 17.1996
0.022016 17.2452
0.02304 17.3146
0.024064 17.3155
0.025088 17.4552
0.026112 17.4923
0.027136 17.5208
0.02816 17.5749
0.029184 17.6728
0.030208 17.6823
0.031232 17.6985
0.032 17.7555
0.033024 17.7954
0.034048 17.7849
0.035072 17.8305
0.036096 17.8495
0.03712 17.8733
0.038144 17.8809
0.039168 17.8895
0.040192 17.8609
0.041216 17.9009
0.04224 17.859
0.043008 17.9341
0.044032 17.899
0.045056 17.8058
0.04608 17.8277
0.047104 17.8686
0.048128 17.7897
0.049152 17.7336
0.050176 17.802
0.0512 17.7631
0.052224 17.6975
0.053248 17.6757
0.054016 17.6576
0.05504 17.6415
0.056064 17.5236
0.057088 17.5635
0.058112 17.5455
0.059136 17.4609
0.06016 17.459
0.061184 17.4866
0.062208 17.4011
0.063232 17.3507
0.064 17.4258
0.065024 17.421
0.066048 17.3355
0.067072 17.3298
0.068096 17.3165
0.06912 17.2823
0.070144 17.3279
0.071168 17.1854
0.072192 17.1417
0.073216 17.2557
0.07424 17.1483
0.075008 17.1464
0.076032 17.1854
0.077056 17.078
0.07808 17.1426
0.079104 17.2348
0.080128 17.154
0.081152 17.1388
0.082176 17.2006
0.0832 17.1854
0.084224 17.1645
0.085248 17.1616
0.086016 17.154
0.08704 17.1664
0.088064 17.136
0.089088 17.1436
0.090112 17.1825
0.091136 17.1046
0.09216 17.0457
0.093184 17.1312
0.094208 17.1588
0.095232 17.0884
0.096 17.0903
0.097024 17.1597
0.098048 17.2148
0.099072 17.0979
0.100096 17.136
0.10112 17.2006
0.102144 17.2053
0.103168 17.1445
0.104192 17.0989
0.105216 17.1645
0.10624 17.1341
0.107008 17.1065
0.108032 17.1569
0.109056 17.1036
0.11008 17.0922
0.111104 17.1074
0.112128 17.1664
0.113152 17.1873
0.114176 17.1331
0.1152 17.2509
0.116224 17.1882
0.117248 17.211
0.118016 17.2965
0.11904 17.1835
0.120064 17.2604
0.121088 17.2376
0.122112 17.2661
0.123136 17.2775
0.12416 17.25
0.125184 17.2528
0.126208 17.3212
0.127232 17.2956
0.128 17.2101
0.129024 17.325
0.130048 17.2614
0.131072 17.2614
0.132096 17.3117
0.13312 17.3707
0.134144 17.192
0.135168 17.097
0.136192 17.8163
0.137216 16.4129
0.13824 15.3315
0.139008 15.4047
0.140032 14.8203
0.141056 13.8093
0.14208 13.5053
0.143104 13.3532
0.144128 12.9466
0.145152 12.7575
0.146176 12.7888
0.1472 12.7869
0.148224 12.8724
0.149248 12.9161
0.150016 12.9114
0.15104 13.1233
0.152064 13.7381
0.153088 14.2531
0.154112 14.6645
0.155136 15.152
0.15616 15.5254
0.157184 15.8142
0.158208 16.047
0.159232 16.2551
0.16 16.4195
0.161024 16.4471
0.162048 16.543
0.163072 16.6761
0.164096 16.658
0.16512 16.6742
0.166144 16.7549
0.167168 16.7806
0.168192 16.7369
0.169216 16.8186
0.17024 16.8994
0.171008 16.8585
0.172032 16.9089
0.173056 16.9792
0.17408 17.0295
0.175104 17.0523
0.176128 17.1949
0.177152 17.193
0.178176 17.3174
0.1792 17.3897
0.180224 17.3887
0.181248 17.5198
0.182016 17.4619
0.18304 17.5521
0.184064 17.6244
0.185088 17.6624
0.186112 17.6206
0.187136 17.6956
0.18816 17.745
0.189184 17.7678
0.190208 17.7308
0.191232 17.7222
0.192 17.8058
0.193024 17.7849
0.194048 17.7697
0.195072 17.7526
0.196096 17.821
0.19712 17.8087
0.198144 17.726
0.199168 17.8343
0.200192 17.8201
0.201216 17.918
0.20224 17.8334
0.203008 17.7688
0.204032 17.7821
0.205056 17.84
0.20608 17.7716
0.207104 17.6899
0.208128 17.7251
0.209152 17.7346
0.210176 17.6263
0.2112 17.6624
0.212224 17.6595
0.212992 17.6168
0.214016 17.5768
0.21504 17.6034
0.216064 17.6253
0.217088 17.5882
0.218112 17.5198
0.219136 17.5141
0.22016 17.5322
0.221184 17.5464
0.222208 17.4999
0.223232 17.4989
0.224 17.4448
0.225024 17.4286
0.226048 17.403
0.227072 17.441
0.228096 17.3659
0.22912 17.3298
0.230144 17.2975
0.231168 17.3497
0.232192 17.3222
0.233216 17.3526
0.23424 17.3336
0.235008 17.3193
0.236032 17.3459
0.237056 17.3022
0.23808 17.3307
0.239104 17.3469
0.240128 17.3079
0.241152 17.2585
0.242176 17.3421
0.2432 17.3526
0.244224 17.3583
0.244992 17.3269
0.246016 17.3707
0.24704 17.4001
0.248064 17.3735
0.249088 17.3583
0.250112 17.4172
0.251136 17.3554
0.25216 17.4068
0.253184 17.4229
0.254208 17.3707
0.255232 17.3545
0.256 17.3402
0.257024 17.4011
0.258048 17.3583
0.259072 17.325
0.260096 17.3336
0.26112 17.3307
0.262144 17.3764
0.263168 17.3231
0.264192 17.2975
0.265216 17.3707
0.26624 17.3821
0.267008 17.3602
0.268032 17.3916
0.269056 17.4315
0.27008 17.4486
0.271104 17.4001
0.272128 17.3868
0.273152 17.4191
0.274176 17.4514
0.2752 17.4115
0.276224 17.4134
0.276992 17.4381
0.278016 17.4638
0.27904 17.4362
0.280064 17.5388
0.281088 17.4818
0.282112 17.4761
0.283136 17.5445
0.28416 17.5778
0.285184 17.5151
0.286208 17.5721
0.287232 17.6015
0.288 17.6063
0.289024 17.5996
0.290048 17.65
0.291072 17.6234
0.292096 17.6301
0.29312 17.5379
0.294144 17.6082
0.295168 17.6282
0.296192 17.592
0.297216 17.6006
0.29824 17.5911
0.299008 17.5749
0.300032 17.5692
0.301056 17.5331
0.30208 17.497
0.303104 17.4837
0.304128 17.5037
0.305152 17.4391
0.306176 17.4581
0.3072 17.4875
0.308224 17.4163
0.308992 17.363
0.310016 17.4581
0.31104 17.383
0.312064 17.402
0.313088 17.4134
0.314112 17.4191
0.315136 17.4733
0.31616 17.4628
0.317184 17.4894
0.318208 17.4486
0.319232 17.4467
0.32 17.4733
0.321024 17.4676
0.322048 17.4704
0.323072 17.479
0.324096 17.4514
0.32512 17.479
0.326144 17.4562
0.327168 17.4476
0.328192 17.4438
0.329216 17.4809
0.33024 17.4552
0.331008 17.4467
0.332032 17.4913
0.333056 17.5037
0.33408 17.4429
0.335104 17.4951
0.336128 17.4904
0.337152 17.4514
0.338176 17.4258
0.3392 17.5426
0.340224 17.4571
0.340992 17.4476
0.342016 17.3773
0.34304 17.4552
0.344064 17.5474
0.345088 17.4125
0.346112 17.3535
0.347136 17.4562
0.34816 17.5008
0.349184 17.3117
0.350208 17.3878
0.351232 17.3982
0.352 17.3916
0.353024 17.4144
0.354048 17.3935
0.355072 17.4191
0.356096 17.3849
0.35712 17.4638
0.358144 17.403
0.359168 17.384
0.360192 17.4343
0.361216 17.4714
0.36224 17.4277
0.363008 17.4533
0.364032 17.44
0.365056 17.4647
0.36608 17.4761
0.367104 17.4391
0.368128 17.4106
0.369152 17.4438
0.370176 17.3716
0.3712 17.4286
0.372224 17.3897
0.372992 17.4505
0.374016 17.4277
0.37504 17.4543
0.376064 17.4049
0.377088 17.4666
0.378112 17.4704
0.379136 17.383
0.38016 17.4562
0.381184 17.5075
0.382208 17.422
0.383232 17.4505
0.384 17.4467
0.385024 17.4315
0.386048 17.403
0.387072 17.4163
0.388096 17.3878
0.38912 17.3925
0.390144 17.402
0.391168 17.4486
0.392192 17.3897
0.393216 17.3859
0.39424 17.46
0.395008 17.4419
0.396032 17.3649
0.397056 17.4106
0.39808 17.5103
0.399104 17.383
0.400128 17.3592
0.401152 17.4486
0.402176 17.4524
0.4032 17.3678
0.404224 17.5246
0.404992 17.4362
0.406016 17.3745
0.40704 17.4742
0.408064 17.4486
0.409088 17.4362
0.410112 17.4457
0.411136 17.4714
0.41216 17.4818
0.413184 17.3944
0.414208 17.4647
0.415232 17.4923
0.416 17.4315
0.417024 17.4609
0.418048 17.5369
0.419072 17.4571
0.420096 17.422
0.42112 17.4657
0.422144 17.5483
0.423168 17.4666
0.424192 17.4476
0.425216 17.516
0.42624 17.4714
0.427008 17.554
0.428032 17.5749
0.429056 17.5246
0.43008 17.5559
0.431104 17.5797
0.432128 17.5569
0.433152 17.5996
0.434176 17.5968
0.4352 17.5113
0.436224 17.6063
0.437248 17.6139
0.438016 17.5559
0.43904 17.5502
0.440064 17.554
0.441088 17.573
0.442112 17.5341
0.443136 17.5512
0.44416 17.6177
0.445184 17.5265
0.446208 17.5673
0.447232 17.6072
0.448 17.4904
0.449024 17.4495
0.450048 17.5341
0.451072 17.4505
0.452096 17.4362
0.45312 17.422
0.454144 17.4695
0.455168 17.441
0.456192 17.3954
0.457216 17.3925
0.45824 17.4163
0.459008 17.4628
0.460032 17.4096
0.461056 17.4049
0.46208 17.3897
0.463104 17.4153
0.464128 17.4381
0.465152 17.3944
0.466176 17.3973
0.4672 17.402
0.468224 17.4552
0.469248 17.3716
0.470016 17.4068
0.47104 17.3887
0.472064 17.3659
0.473088 17.3868
0.474112 17.3878
0.475136 17.3592
0.47616 17.3421
0.477184 17.3412
0.478208 17.3982
0.479232 17.3611
0.480256 17.2747
0.481024 17.3317
0.482048 17.3402
0.483072 17.3564
0.484096 17.3402
0.48512 17.3516
0.486144 17.4087
0.487168 17.4134
0.488192 17.3944
0.489216 17.4239
0.49024 17.4011
0.491008 17.4258
0.492032 17.4296
0.493056 17.3925
0.49408 17.3735
0.495104 17.4343
0.496128 17.383
0.497152 17.3821
0.498176 17.3868
0.4992 17.4448
0.500224 17.4391
0.501248 17.4581
0.502016 17.4951
0.50304 17.4818
0.504064 17.4723
0.505088 17.4761
0.506112 17.5303
0.507136 17.536
0.50816 17.5635
0.509184 17.5284
0.510208 17.5094
0.511232 17.6006
0.512256 17.5312
0.513024 17.5103
0.514048 17.5084
0.515072 17.4894
0.516096 17.4847
0.51712 17.5312
0.518144 17.5094
0.519168 17.4571
0.520192 17.5122
0.521216 17.5208
0.52224 17.478
0.523008 17.4533
0.524032 17.5293
0.525056 17.5103
0.52608 17.4771
0.527104 17.441
0.528128 17.4438
0.529152 17.4524
0.530176 17.3745
0.5312 17.4581
0.532224 17.4581
0.533248 17.3992
0.534016 17.4248
0.53504 17.4809
0.536064 17.4125
0.537088 17.4106
0.538112 17.4619
0.539136 17.4657
0.54016 17.4381
0.541184 17.4476
0.542208 17.4562
0.543232 17.4372
0.544256 17.4315
0.545024 17.479
0.546048 17.4239
0.547072 17.4543
0.548096 17.4476
0.54912 17.4315
0.550144 17.4514
0.551168 17.4856
0.552192 17.5008
0.553216 17.5198
0.55424 17.4894
0.555008 17.5018
0.556032 17.555
0.557056 17.516
0.55808 17.5037
0.559104 17.4904
0.560128 17.4932
0.561152 17.4847
0.562176 17.441
0.5632 17.4704
0.564224 17.4315
0.565248 17.4001
0.566016 17.4505
0.56704 17.4049
0.568064 17.4315
0.569088 17.4514
0.570112 17.5122
0.571136 17.479
0.57216 17.4828
0.573184 17.4923
0.574208 17.4856
0.575232 17.4571
0.576 17.516
0.577024 17.4201
0.578048 17.4657
0.579072 17.4999
0.580096 17.4685
0.58112 17.3973
0.582144 17.4714
0.583168 17.4457
0.584192 17.3859
0.585216 17.4163
0.58624 17.4277
0.587008 17.3773
0.588032 17.3821
0.589056 17.3859
0.59008 17.4049
0.591104 17.3897
0.592128 17.3783
0.593152 17.3469
0.594176 17.4752
0.5952 17.4125
0.596224 17.4752
0.597248 17.4809
0.598016 17.4429
0.59904 17.4191
0.600064 17.4638
0.601088 17.4552
0.602112 17.4077
0.603136 17.4457
0.60416 17.498
0.605184 17.3897
0.606208 17.4381
0.607232 17.5065
0.608 17.4647
0.609024 17.4239
0.610048 17.4638
0.611072 17.5198
0.612096 17.5531
0.61312 17.5227
0.614144 17.5388
0.615168 17.6053
0.616192 17.5464
0.617216 17.4039
0.61824 17.5037
0.619008 17.5246
0.620032 17.4087
0.621056 17.4723
0.62208 17.5132
0.623104 17.4058
0.624128 17.4476
0.625152 17.4628
0.626176 17.4286
0.6272 17.4125
0.628224 17.5436
0.629248 17.4571
0.630016 17.4239
0.63104 17.4666
0.632064 17.5293
0.633088 17.4695
0.634112 17.4457
0.635136 17.4866
0.63616 17.4904
0.637184 17.4524
0.638208 17.44
0.639232 17.4191
0.64 17.4172
0.641024 17.4362
0.642048 17.421
0.643072 17.3992
0.644096 17.4125
0.64512 17.4068
0.646144 17.4714
0.647168 17.4305
0.648192 17.4562
0.649216 17.5046
0.65024 17.4733
0.651008 17.4201
0.652032 17.4999
0.653056 17.5331
0.65408 17.5512
0.655104 17.478
0.656128 17.4752
0.657152 17.5293
0.658176 17.5094
0.6592 17.5056
0.660224 17.4951
0.661248 17.4799
0.662016 17.4818
0.66304 17.4353
0.664064 17.4609
0.665088 17.4837
0.666112 17.4457
0.667136 17.3944
0.66816 17.4239
0.669184 17.4581
0.670208 17.3982
0.671232 17.3963
0.672 17.3659
0.673024 17.4305
0.674048 17.4001
0.675072 17.4125
0.676096 17.4362
0.67712 17.3973
0.678144 17.4153
0.679168 17.4277
0.680192 17.4647
0.681216 17.4258
0.68224 17.4429
0.683008 17.4923
0.684032 17.4505
0.685056 17.4837
0.68608 17.4666
0.687104 17.422
0.688128 17.4305
0.689152 17.5065
0.690176 17.4657
0.6912 17.516
0.692224 17.516
0.693248 17.5094
0.694016 17.5179
0.69504 17.5749
0.696064 17.5113
0.697088 17.4742
0.698112 17.5683
0.699136 17.5217
0.70016 17.4752
0.701184 17.459
0.702208 17.5027
0.703232 17.4894
0.704 17.4163
0.705024 17.4761
0.706048 17.4343
0.707072 17.4058
0.708096 17.4733
0.70912 17.4761
0.710144 17.4324
0.711168 17.478
0.712192 17.5018
0.713216 17.478
0.71424 17.4087
0.715008 17.4885
0.716032 17.4913
0.717056 17.4096
0.71808 17.4714
0.719104 17.4381
0.720128 17.441
0.721152 17.44
0.722176 17.4685
0.7232 17.4695
0.724224 17.4324
0.725248 17.4752
0.726016 17.44
0.72704 17.4619
0.728064 17.4334
0.729088 17.4562
0.730112 17.5217
0.731136 17.4267
0.73216 17.363
0.733184 17.5502
0.734208 17.5236
0.735232 17.364
0.736 17.4552
0.737024 17.4505
0.738048 17.536
0.739072 17.4106
0.740096 17.4609
0.74112 17.5189
0.742144 17.4514
0.743168 17.44
0.744192 17.5056
0.745216 17.5151
0.74624 17.4533
0.747008 17.4581
0.748032 17.5759
0.749056 17.498
0.75008 17.421
0.751104 17.4647
0.752128 17.5673
0.753152 17.4267
0.754176 17.4201
0.7552 17.4942
0.756224 17.5075
0.757248 17.4153
0.758016 17.4258
0.75904 17.4723
0.760064 17.4353
0.761088 17.4106
0.762112 17.4714
0.763136 17.4134
0.76416 17.4315
0.765184 17.4514
0.766208 17.4742
0.767232 17.3954
0.768 17.4239
0.769024 17.4733
0.770048 17.4676
0.771072 17.4353
0.772096 17.4058
0.77312 17.4495
0.774144 17.4201
0.775168 17.3897
0.776192 17.4039
0.777216 17.4495
0.77824 17.4058
0.779008 17.4267
0.780032 17.4201
0.781056 17.3963
0.78208 17.4704
0.783104 17.4353
0.784128 17.3697
0.785152 17.4799
0.786176 17.5274
0.7872 17.4581
0.788224 17.4343
0.789248 17.5065
0.790016 17.5388
0.79104 17.4495
0.792064 17.3897
0.793088 17.516
0.794112 17.4733
0.795136 17.4305
0.79616 17.459
0.797184 17.498
0.798208 17.4942
0.799232 17.421
0.8 17.4581
0.801024 17.4581
0.802048 17.4134
0.803072 17.4609
0.804096 17.4058
0.80512 17.384
0.806144 17.4543
0.807168 17.4353
0.808192 17.3659
0.809216 17.3963
0.81024 17.4704
0.811008 17.3925
0.812032 17.3754
0.813056 17.4163
0.81408 17.3592
0.815104 17.3897
0.816128 17.3421
0.817152 17.3802
0.818176 17.4144
0.8192 17.383
0.820224 17.4058
0.821248 17.4476
0.822016 17.5046
0.82304 17.4353
0.824064 17.4144
0.825088 17.5132
0.826112 17.5065
0.827136 17.4951
0.82816 17.5512
0.829184 17.5227
0.830208 17.5037
0.831232 17.5616
0.832 17.5113
0.833024 17.5825
0.834048 17.5702
0.835072 17.5027
0.836096 17.5797
0.83712 17.5464
0.838144 17.5122
0.839168 17.5018
0.840192 17.5958
0.841216 17.5236
0.84224 17.5531
0.843008 17.5008
0.844032 17.5075
0.845056 17.5768
0.84608 17.5141
0.847104 17.5103
0.848128 17.4856
0.849152 17.4847
0.850176 17.4923
0.8512 17.4305
0.852224 17.4343
0.852992 17.4562
0.854016 17.4296
0.85504 17.3973
0.856064 17.4049
0.857088 17.4486
0.858112 17.3535
0.859136 17.4058
0.86016 17.4581
0.861184 17.4039
0.862208 17.3925
0.863232 17.4533
0.864 17.3821
0.865024 17.4391
0.866048 17.4267
0.867072 17.4343
0.868096 17.4372
0.86912 17.3726
0.870144 17.4315
0.871168 17.4486
0.872192 17.3288
0.873216 17.3935
0.87424 17.4343
0.875008 17.3431
0.876032 17.3184
0.877056 17.3916
0.87808 17.3459
0.879104 17.2557
0.880128 17.3279
0.881152 17.3136
0.882176 17.2747
0.8832 17.3222
0.884224 17.3659
0.884992 17.3935
0.886016 17.3602
0.88704 17.4429
0.888064 17.5255
0.889088 17.4913
0.890112 17.4666
0.891136 17.5531
0.89216 17.5768
0.893184 17.516
0.894208 17.5911
0.895232 17.5854
0.896 17.5502
0.897024 17.6605
0.898048 17.5331
0.899072 17.5284
0.900096 17.5616
0.90112 17.5094
0.902144 17.4894
0.903168 17.5217
0.904192 17.5046
0.905216 17.497
0.90624 17.5179
0.907008 17.4999
0.908032 17.4932
0.909056 17.441
0.91008 17.5208
0.911104 17.4818
0.912128 17.5122
0.913152 17.4609
0.914176 17.5417
0.9152 17.478
0.916224 17.5512
0.916992 17.5331
0.918016 17.5341
0.91904 17.536
0.920064 17.5388
0.921088 17.535
0.922112 17.5208
0.923136 17.5227
0.92416 17.4581
0.925184 17.4904
0.926208 17.4467
0.927232 17.479
0.928 17.5341
0.929024 17.4894
0.930048 17.4524
0.931072 17.5246
0.932096 17.4961
0.93312 17.5075
0.934144 17.4486
0.935168 17.4676
0.936192 17.4543
0.937216 17.4286
0.93824 17.4267
0.939008 17.4068
0.940032 17.363
0.941056 17.3707
0.94208 17.3935
0.943104 17.3222
0.944128 17.3117
0.945152 17.3707
0.946176 17.3621
0.9472 17.3165
0.948224 17.3916
0.948992 17.3992
0.950016 17.3707
0.95104 17.402
0.952064 17.3963
0.953088 17.4267
0.954112 17.4714
0.955136 17.3697
0.95616 17.3697
0.957184 17.4647
0.958208 17.3792
0.959232 17.3317
0.96 17.441
0.961024 17.402
0.962048 17.3716
0.963072 17.403
0.964096 17.4248
0.96512 17.4514
0.966144 17.4533
0.967168 17.4258
0.968192 17.4324
0.969216 17.402
0.97024 17.44
0.971008 17.4277
0.972032 17.3383
0.973056 17.4115
0.97408 17.3935
0.975104 17.403
0.976128 17.4068
0.977152 17.3878
0.978176 17.422
0.9792 17.4144
0.980224 17.4077
0.980992 17.4809
0.982016 17.4866
0.98304 17.4267
0.984064 17.4476
0.985088 17.5341
0.986112 17.5483
0.987136 17.5018
0.98816 17.4666
0.989184 17.5882
0.990208 17.5474
0.991232 17.5056
0.992 17.5512
0.993024 17.592
0.994048 17.5312
0.995072 17.5322
0.996096 17.6025
0.99712 17.5189
0.998144 17.5341
0.999168 17.5559
1.00019 17.4638
1.00122 17.5084
1.00224 17.4723
1.00301 17.4011
1.00403 17.3659
1.00506 17.479
1.00608 17.4334
1.0071 17.4201
1.00813 17.4448
1.00915 17.4457
1.01018 17.4657
1.0112 17.4125
1.01222 17.4657
1.01299 17.4486
1.01402 17.498
1.01504 17.5379
1.01606 17.4315
1.01709 17.479
1.01811 17.5654
1.01914 17.4856
1.02016 17.3868
1.02118 17.5037
1.02221 17.4609
1.02323 17.3878
1.024 17.4381
1.02502 17.4771
1.02605 17.3668
1.02707 17.383
1.0281 17.4505
1.02912 17.4096
1.03014 17.3583
1.03117 17.4068
1.03219 17.421
1.03322 17.3697
1.03424 17.3859
1.03501 17.3878
1.03603 17.3469
1.03706 17.3783
1.03808 17.345
1.0391 17.3687
1.04013 17.4106
1.04115 17.3745
1.04218 17.4324
1.0432 17.3516
1.04422 17.4315
1.04499 17.4419
1.04602 17.3783
1.04704 17.4001
1.04806 17.4742
1.04909 17.3602
1.05011 17.4277
1.05114 17.441
1.05216 17.4647
1.05318 17.4087
1.05421 17.5483
1.05523 17.4761
1.056 17.5008
1.05702 17.4989
1.05805 17.5778
1.05907 17.5303
1.0601 17.4904
1.06112 17.5455
1.06214 17.5141
1.06317 17.5426
1.06419 17.5844
1.06522 17.5493
1.06624 17.6072
1.06701 17.5844
1.06803 17.5873
1.06906 17.5426
1.07008 17.5588
1.0711 17.592
1.07213 17.5065
1.07315 17.5483
1.07418 17.5844
1.0752 17.4961
1.07622 17.6044
1.07699 17.6187
1.07802 17.4856
1.07904 17.5692
1.08006 17.5445
1.08109 17.4543
1.08211 17.4885
1.08314 17.4837
1.08416 17.4239
1.08518 17.4448
1.08621 17.4571
1.08723 17.3992
1.08826 17.3925
1.08902 17.3802
1.09005 17.4134
1.09107 17.3707
1.0921 17.3735
1.09312 17.4049
1.09414 17.344
1.09517 17.3136
1.09619 17.3878
1.09722 17.4134
1.09824 17.3412
1.09901 17.3269
1.10003 17.2984
1.10106 17.3954
1.10208 17.384
1.1031 17.3916
1.10413 17.4324
1.10515 17.4581
1.10618 17.3887
1.1072 17.421
1.10822 17.4733
1.10899 17.4438
1.11002 17.4106
1.11104 17.3678
1.11206 17.4533
1.11309 17.4457
1.11411 17.4068
1.11514 17.5027
1.11616 17.4362
1.11718 17.4894
1.11821 17.4714
1.11923 17.4543
1.12026 17.4999
1.12102 17.5407
1.12205 17.5132
1.12307 17.4951
1.1241 17.5274
1.12512 17.497
1.12614 17.478
1.12717 17.5094
1.12819 17.5179
1.12922 17.5189
1.13024 17.4182
1.13101 17.4524
1.13203 17.4885
1.13306 17.4381
1.13408 17.441
1.1351 17.4771
1.13613 17.4695
1.13715 17.4258
1.13818 17.4514
1.1392 17.5103
1.14022 17.5103
1.14125 17.4381
1.14202 17.4733
1.14304 17.4172
1.14406 17.3821
1.14509 17.4096
1.14611 17.3345
1.14714 17.3649
1.14816 17.3668
1.14918 17.3963
1.15021 17.3545
1.15123 17.3963
1.15226 17.3982
1.15302 17.3497
1.15405 17.4248
1.15507 17.4163
1.1561 17.4068
1.15712 17.4305
1.15814 17.4163
1.15917 17.4723
1.16019 17.44
1.16122 17.4619
1.16224 17.4058
1.16301 17.4856
1.16403 17.5217
1.16506 17.5094
1.16608 17.4685
1.1671 17.5407
1.16813 17.497
1.16915 17.5768
1.17018 17.4799
1.1712 17.5521
1.17222 17.5369
1.17325 17.517
1.17402 17.5227
1.17504 17.4771
1.17606 17.4847
1.17709 17.4438
1.17811 17.4657
1.17914 17.4571
1.18016 17.4087
1.18118 17.3659
1.18221 17.4296
1.18323 17.3992
1.18426 17.3726
1.18502 17.3459
1.18605 17.3821
1.18707 17.4001
1.1881 17.3754
1.18912 17.3707
1.19014 17.3868
1.19117 17.344
1.19219 17.3887
1.19322 17.3326
1.19424 17.3726
1.19501 17.4068
1.19603 17.3859
1.19706 17.3611
1.19808 17.4771
1.1991 17.4875
1.20013 17.4752
1.20115 17.4932
1.20218 17.5512
1.2032 17.5265
1.20422 17.5312
1.20525 17.6025
1.20602 17.6044
1.20704 17.5939
1.20806 17.592
1.20909 17.5407
1.21011 17.6253
1.21114 17.6196
1.21216 17.574
1.21318 17.5654
1.21421 17.5626
1.21523 17.5303
1.216 17.5284
1.21702 17.4942
1.21805 17.4923
1.21907 17.4818
1.2201 17.4239
1.22112 17.4305
1.22214 17.4362
1.22317 17.4476
1.22419 17.4438
1.22522 17.3764
1.22624 17.497
1.22701 17.5141
1.22803 17.4562
1.22906 17.4904
1.23008 17.535
1.2311 17.4476
1.23213 17.3954
1.23315 17.5141
1.23418 17.535
1.2352 17.3535
1.23622 17.4201
1.23725 17.4609
1.23802 17.4058
1.23904 17.4362
1.24006 17.4495
1.24109 17.3868
1.24211 17.4248
1.24314 17.4809
1.24416 17.4524
1.24518 17.4096
1.24621 17.4353
1.24723 17.4989
1.248 17.4172
1.24902 17.3697
1.25005 17.4353
1.25107 17.3982
1.2521 17.3973
1.25312 17.3545
1.25414 17.4058
1.25517 17.4106
1.25619 17.3935
1.25722 17.3231
1.25824 17.422
1.25901 17.4134
1.26003 17.3393
1.26106 17.4277
1.26208 17.4134
1.2631 17.3421
1.26413 17.3992
1.26515 17.4391
1.26618 17.3526
1.2672 17.3906
1.26822 17.4885
1.26925 17.3992
1.27002 17.4448
1.27104 17.4457
1.27206 17.4077
1.27309 17.5103
1.27411 17.4381
1.27514 17.441
1.27616 17.441
1.27718 17.4866
1.27821 17.5027
1.27923 17.4182
1.28 17.5065
1.28102 17.536
1.28205 17.4666
1.28307 17.5246
1.2841 17.5103
1.28512 17.4932
1.28614 17.5141
1.28717 17.5417
1.28819 17.4695
1.28922 17.5464
1.29024 17.5208
1.29101 17.5721
1.29203 17.5873
1.29306 17.5179
1.29408 17.5322
1.2951 17.5569
1.29613 17.5379
1.29715 17.4856
1.29818 17.5122
1.2992 17.5284
1.30022 17.5208
1.30125 17.4771
1.30202 17.4809
1.30304 17.4932
1.30406 17.4676
1.30509 17.498
1.30611 17.4172
1.30714 17.4695
1.30816 17.4714
1.30918 17.3982
1.31021 17.3317
1.31123 17.4172
1.312 17.4353
1.31302 17.3602
1.31405 17.3459
1.31507 17.3659
1.3161 17.4134
1.31712 17.3231
1.31814 17.3307
1.31917 17.3583
1.32019 17.3602
1.32122 17.3041
1.32224 17.288
1.32301 17.3897
1.32403 17.4011
1.32506 17.3878
1.32608 17.3697
1.3271 17.4581
1.32813 17.4334
1.32915 17.4904
1.33018 17.4894
1.3312 17.44
1.33222 17.5293
1.33325 17.554
1.33402 17.5122
1.33504 17.4913
1.33606 17.5265
1.33709 17.5445
1.33811 17.5122
1.33914 17.5398
1.34016 17.5721
1.34118 17.4372
1.34221 17.5939
1.34323 17.6586
1.344 17.4495
1.34502 17.5303
1.34605 17.555
1.34707 17.5331
1.3481 17.555
1.34912 17.535
1.35014 17.5132
1.35117 17.5008
1.35219 17.5284
1.35322 17.441
1.35424 17.5084
1.35501 17.4761
1.35603 17.4856
1.35706 17.4923
1.35808 17.535
1.3591 17.4457
1.36013 17.4771
1.36115 17.4818
1.36218 17.5426
1.3632 17.5198
1.36422 17.4524
1.36525 17.4866
1.36602 17.5217
1.36704 17.4077
1.36806 17.4761
1.36909 17.4904
1.37011 17.478
1.37114 17.4267
1.37216 17.441
1.37318 17.4894
1.37421 17.4144
1.37523 17.3516
1.376 17.383
1.37702 17.3916
1.37805 17.3421
1.37907 17.3231
1.3801 17.3516
1.38112 17.2965
1.38214 17.2927
1.38317 17.3174
1.38419 17.2861
1.38522 17.268
1.38624 17.3212
1.38701 17.4087
1.38803 17.3716
1.38906 17.3678
1.39008 17.3897
1.3911 17.4315
1.39213 17.4647
1.39315 17.3906
1.39418 17.4685
1.3952 17.5103
1.39622 17.4752
1.39725 17.517
1.39802 17.6148
1.39904 17.5046
1.40006 17.5227
1.40109 17.5749
1.40211 17.5407
1.40314 17.5122
1.40416 17.5474
1.40518 17.5474
1.40621 17.4951
1.40723 17.5075
1.408 17.5103
1.40902 17.5341
1.41005 17.4495
1.41107 17.4923
1.4121 17.5702
1.41312 17.4856
1.41414 17.4581
1.41517 17.4913
1.41619 17.4856
1.41722 17.4495
1.41824 17.4144
1.41901 17.421
1.42003 17.4457
1.42106 17.4134
1.42208 17.4068
1.4231 17.4191
1.42413 17.4049
1.42515 17.4429
1.42618 17.4182
1.4272 17.4742
1.42822 17.4657
1.42925 17.4457
1.43002 17.4514
1.43104 17.4818
1.43206 17.4144
1.43309 17.4837
1.43411 17.5616
1.43514 17.4172
1.43616 17.44
1.43718 17.5084
1.43821 17.498
1.43923 17.4562
1.44 17.4932
1.44102 17.441
1.44205 17.46
1.44307 17.5369
1.4441 17.5151
1.44512 17.5094
1.44614 17.4258
1.44717 17.4885
1.44819 17.5084
1.44922 17.4628
1.45024 17.4647
1.45101 17.4381
1.45203 17.4657
1.45306 17.4305
1.45408 17.403
1.4551 17.4343
1.45613 17.4286
1.45715 17.3906
1.45818 17.3897
1.4592 17.4011
1.46022 17.384
1.46125 17.3659
1.46202 17.3459
1.46304 17.402
1.46406 17.3374
1.46509 17.3916
1.46611 17.3802
1.46714 17.3716
1.46816 17.3773
1.46918 17.3935
1.47021 17.3821
1.47123 17.4305
1.472 17.4134
1.47302 17.4419
1.47405 17.44
1.47507 17.3982
1.4761 17.4362
1.47712 17.4277
1.47814 17.3821
1.47917 17.4277
1.48019 17.4153
1.48122 17.4457
1.48224 17.4324
1.48301 17.3887
1.48403 17.4144
1.48506 17.4581
1.48608 17.3906
1.4871 17.3611
1.48813 17.4723
1.48915 17.441
1.49018 17.4429
1.4912 17.5065
1.49222 17.5208
1.49299 17.5274
1.49402 17.5027
1.49504 17.5084
1.49606 17.479
1.49709 17.4647
1.49811 17.4676
1.49914 17.516
1.50016 17.4856
1.50118 17.4058
1.50221 17.4885
1.50323 17.5284
1.504 17.3944
1.50502 17.4438
1.50605 17.4372
1.50707 17.3973
1.5081 17.3802
1.50912 17.3564
1.51014 17.4543
1.51117 17.4533
1.51219 17.3925
1.51322 17.3355
1.51424 17.4704
1.51501 17.4524
1.51603 17.4058
1.51706 17.5037
1.51808 17.4353
1.5191 17.4714
1.52013 17.5084
1.52115 17.5132
1.52218 17.4609
1.5232 17.5749
1.52422 17.5996
1.52499 17.4438
1.52602 17.5702
1.52704 17.5426
1.52806 17.5189
1.52909 17.5426
1.53011 17.5331
1.53114 17.517
1.53216 17.5189
1.53318 17.5075
1.53421 17.5008
1.53523 17.4913
1.536 17.5046
1.53702 17.5255
1.53805 17.4932
1.53907 17.4714
1.5401 17.5426
1.54112 17.4505
1.54214 17.4505
1.54317 17.4704
1.54419 17.4315
1.54522 17.4087
1.54624 17.3878
1.54701 17.4201
1.54803 17.3697
1.54906 17.3773
1.55008 17.4058
1.5511 17.3773
1.55213 17.4087
1.55315 17.3573
1.55418 17.4286
1.5552 17.3859
1.55622 17.4229
1.55699 17.3859
1.55802 17.3868
1.55904 17.4115
1.56006 17.3611
1.56109 17.4571
1.56211 17.4334
1.56314 17.4438
1.56416 17.4562
1.56518 17.4676
1.56621 17.4191
1.56723 17.4315
1.568 17.4391
1.56902 17.4543
1.57005 17.5113
1.57107 17.46
1.5721 17.4733
1.57312 17.4818
1.57414 17.4628
1.57517 17.459
1.57619 17.4761
1.57722 17.441
1.57824 17.4809
1.57901 17.5445
1.58003 17.4562
1.58106 17.3954
1.58208 17.4961
1.5831 17.5179
1.58413 17.4676
1.58515 17.4619
1.58618 17.498
1.5872 17.5037
1.58822 17.3802
1.58899 17.4999
1.59002 17.479
1.59104 17.4457
1.59206 17.4657
1.59309 17.4543
1.59411 17.4609
1.59514 17.4448
1.59616 17.4239
1.59718 17.4353
1.59821 17.4296
1.59923 17.4201
1.6 17.4125
1.60102 17.4115
1.60205 17.4343
1.60307 17.4258
1.6041 17.4391
1.60512 17.4894
1.60614 17.4999
1.60717 17.5417
1.60819 17.5379
1.60922 17.5949
1.61024 17.5569
1.61101 17.5559
1.61203 17.5835
1.61306 17.535
1.61408 17.535
1.6151 17.6015
1.61613 17.5198
1.61715 17.46
1.61818 17.5521
1.6192 17.5749
1.62022 17.4115
1.62099 17.4894
1.62202 17.4837
1.62304 17.4533
1.62406 17.3992
1.62509 17.3897
1.62611 17.4647
1.62714 17.4305
1.62816 17.4201
1.62918 17.4609
1.63021 17.4495
1.63123 17.4828
1.632 17.4372
1.63302 17.4676
1.63405 17.5369
1.63507 17.4619
1.6361 17.4144
1.63712 17.5341
1.63814 17.4704
1.63917 17.4818
1.64019 17.5236
1.64122 17.497
1.64224 17.4923
1.64301 17.4913
1.64403 17.4828
1.64506 17.4562
1.64608 17.4505
1.6471 17.5569
1.64813 17.5274
1.64915 17.4258
1.65018 17.4647
1.6512 17.5198
1.65222 17.4381
1.65299 17.4191
1.65402 17.4666
1.65504 17.422
1.65606 17.3944
1.65709 17.4818
1.65811 17.4856
1.65914 17.3916
1.66016 17.4685
1.66118 17.4372
1.66221 17.4011
1.66323 17.3916
1.664 17.4391
1.66502 17.4277
1.66605 17.3754
1.66707 17.3764
1.6681 17.4039
1.66912 17.3345
1.67014 17.402
1.67117 17.3488
1.67219 17.3307
1.67322 17.3906
1.67424 17.3516
1.67501 17.3526
1.67603 17.3117
1.67706 17.3374
1.67808 17.3659
1.6791 17.3687
1.68013 17.3108
1.68115 17.3754
1.68218 17.3668
1.6832 17.3393
1.68422 17.403
1.68499 17.4419
1.68602 17.4163
1.68704 17.4429
1.68806 17.4362
1.68909 17.5113
1.69011 17.4932
1.69114 17.5436
1.69216 17.5464
1.69318 17.5065
1.69421 17.5483
1.69523 17.5939
1.696 17.5436
1.69702 17.4837
1.69805 17.5246
1.69907 17.4343
1.7001 17.4828
1.70112 17.4714
1.70214 17.4163
1.70317 17.4495
1.70419 17.3878
1.70522 17.3735
1.70624 17.4286
1.70701 17.364
1.70803 17.3184
1.70906 17.3602
1.71008 17.3745
1.7111 17.3592
1.71213 17.3507
1.71315 17.4258
1.71418 17.4201
1.7152 17.3935
1.71622 17.4723
1.71699 17.4752
1.71802 17.5559
1.71904 17.5141
1.72006 17.4761
1.72109 17.5455
1.72211 17.6443
1.72314 17.5493
1.72416 17.5179
1.72518 17.6187
1.72621 17.593
1.72723 17.5293
1.728 17.4837
1.72902 17.5749
1.73005 17.5122
1.73107 17.4638
1.7321 17.5597
1.73312 17.5702
1.73414 17.5027
1.73517 17.4923
1.73619 17.555
1.73722 17.5122
1.73824 17.5084
1.73901 17.5179
1.74003 17.5018
1.74106 17.4761
1.74208 17.5037
1.7431 17.4448
1.74413 17.4514
1.74515 17.4714
1.74618 17.4125
1.7472 17.497
1.74822 17.3878
1.74925 17.4875
1.75002 17.4552
1.75104 17.4685
1.75206 17.4486
1.75309 17.4799
1.75411 17.4628
1.75514 17.4752
1.75616 17.5122
1.75718 17.4201
1.75821 17.4543
1.75923 17.5322
1.76026 17.4847
1.76102 17.4666
1.76205 17.4685
1.76307 17.4771
1.7641 17.421
1.76512 17.403
1.76614 17.3963
1.76717 17.4201
1.76819 17.3621
1.76922 17.3982
1.77024 17.3707
1.77101 17.3821
1.77203 17.422
1.77306 17.3678
1.77408 17.3802
1.7751 17.3859
1.77613 17.3859
1.77715 17.4362
1.77818 17.2908
1.7792 17.3783
1.78022 17.3792
1.78125 17.3697
1.78202 17.3678
1.78304 17.3887
1.78406 17.3707
1.78509 17.3469
1.78611 17.3707
1.78714 17.4467
1.78816 17.46
1.78918 17.3355
1.79021 17.3792
1.79123 17.4761
1.79226 17.3745
1.79302 17.4125
1.79405 17.4182
1.79507 17.4182
1.7961 17.4324
1.79712 17.5132
1.79814 17.4286
1.79917 17.441
1.80019 17.4904
1.80122 17.4704
1.80224 17.4296
1.80301 17.4847
1.80403 17.5046
1.80506 17.4799
1.80608 17.4495
1.8071 17.4552
1.80813 17.4742
1.80915 17.4315
1.81018 17.4571
1.8112 17.4666
1.81222 17.5455
1.81325 17.4828
1.81402 17.5189
1.81504 17.5445
1.81606 17.4752
1.81709 17.5151
1.81811 17.5103
1.81914 17.46
1.82016 17.4258
1.82118 17.4467
1.82221 17.4372
1.82323 17.4733
1.82426 17.4296
1.82502 17.3621
1.82605 17.4334
1.82707 17.4134
1.8281 17.4809
1.82912 17.4343
1.83014 17.3935
1.83117 17.5303
1.83219 17.4372
1.83322 17.4077
1.83424 17.4809
1.83501 17.4742
1.83603 17.4191
1.83706 17.4286
1.83808 17.4951
1.8391 17.4733
1.84013 17.5331
1.84115 17.3868
1.84218 17.497
1.8432 17.4628
1.84422 17.4942
1.84525 17.5103
1.84602 17.4809
1.84704 17.4714
1.84806 17.4647
1.84909 17.5094
1.85011 17.4676
1.85114 17.497
1.85216 17.4875
1.85318 17.5122
1.85421 17.4913
1.85523 17.5426
1.856 17.5654
1.85702 17.5075
1.85805 17.5664
1.85907 17.5179
1.8601 17.5426
1.86112 17.5939
1.86214 17.5474
1.86317 17.5806
1.86419 17.6063
1.86522 17.5426
1.86624 17.5597
1.86701 17.5246
1.86803 17.5436
1.86906 17.4923
1.87008 17.4562
1.8711 17.516
1.87213 17.4647
1.87315 17.4286
1.87418 17.4343
1.8752 17.4666
1.87622 17.4505
1.87725 17.4296
1.87802 17.498
1.87904 17.4163
1.88006 17.3726
1.88109 17.4476
1.88211 17.4372
1.88314 17.3897
1.88416 17.363
1.88518 17.3859
1.88621 17.4305
1.88723 17.3764
1.888 17.3678
1.88902 17.4134
1.89005 17.3792
1.89107 17.4153
1.8921 17.402
1.89312 17.4695
1.89414 17.4419
1.89517 17.4077
1.89619 17.4239
1.89722 17.4391
1.89824 17.3992
1.89901 17.4372
1.90003 17.4419
1.90106 17.4172
1.90208 17.3887
1.9031 17.4733
1.90413 17.3754
1.90515 17.441
1.90618 17.4951
1.9072 17.4733
1.90822 17.4514
1.90925 17.5018
1.91002 17.4619
1.91104 17.4847
1.91206 17.4467
1.91309 17.4229
1.91411 17.4429
1.91514 17.4913
1.91616 17.4334
1.91718 17.3592
1.91821 17.3963
1.91923 17.4058
1.92 17.2813
1.92102 17.3849
1.92205 17.383
1.92307 17.4125
1.9241 17.3583
1.92512 17.3269
1.92614 17.4096
1.92717 17.4505
1.92819 17.3507
1.92922 17.3697
1.93024 17.441
1.93101 17.3982
1.93203 17.4381
1.93306 17.5056
1.93408 17.5018
1.9351 17.5056
1.93613 17.5151
1.93715 17.5873
1.93818 17.5407
1.9392 17.5246
1.94022 17.6177
1.94125 17.535
1.94202 17.5331
1.94304 17.554
1.94406 17.5493
1.94509 17.517
1.94611 17.5493
1.94714 17.4885
1.94816 17.4904
1.94918 17.4799
1.95021 17.4581
1.95123 17.4362
1.952 17.4191
1.95302 17.4581
1.95405 17.4448
1.95507 17.3497
1.9561 17.4077
1.95712 17.4343
1.95814 17.4125
1.95917 17.3811
1.96019 17.4277
1.96122 17.4495
1.96224 17.4277
1.96301 17.4514
1.96403 17.44
1.96506 17.4581
1.96608 17.498
1.9671 17.4723
1.96813 17.4733
1.96915 17.3944
1.97018 17.5046
1.9712 17.5027
1.97222 17.4837
1.97325 17.4562
1.97402 17.5227
1.97504 17.4448
1.97606 17.3811
1.97709 17.5103
1.97811 17.497
1.97914 17.4752
1.98016 17.4514
1.98118 17.4733
1.98221 17.4875
1.98323 17.4533
1.984 17.517
1.98502 17.5037
1.98605 17.4847
1.98707 17.5312
1.9881 17.5027
1.98912 17.5464
1.99014 17.4885
1.99117 17.4932
1.99219 17.5654
1.99322 17.5455
1.99424 17.4191
1.99501 17.4875
1.99603 17.4685
1.99706 17.46
1.99808 17.5322
1.9991 17.3973
2.00013 17.4685
2.00115 17.4828
2.00218 17.5379
2.0032 17.4315
2.00422 17.4818
2.00525 17.5322
2.00602 17.4695
2.00704 17.3849
2.00806 17.4628
2.00909 17.4229
2.01011 17.4372
2.01114 17.3935
2.01216 17.3545
2.01318 17.4153
2.01421 17.3754
2.01523 17.2956
2.016 17.3745
2.01702 17.3992
2.01805 17.3792
2.01907 17.403
2.0201 17.4628
2.02112 17.4343
2.02214 17.4324
2.02317 17.4647
2.02419 17.4457
2.02522 17.4362
2.02624 17.4638
2.02701 17.4163
2.02803 17.4657
2.02906 17.4818
2.03008 17.4533
2.0311 17.403
2.03213 17.4771
2.03315 17.4486
2.03418 17.3925
2.0352 17.459
2.03622 17.4657
2.03725 17.4429
2.03802 17.4628
2.03904 17.4647
2.04006 17.4334
2.04109 17.4258
2.04211 17.4742
2.04314 17.4429
2.04416 17.4391
2.04518 17.4296
2.04621 17.4115
2.04723 17.4277
2.048 17.4495
2.04902 17.403
2.05005 17.4552
2.05107 17.4571
2.0521 17.4809
2.05312 17.4467
2.05414 17.4951
2.05517 17.5075
2.05619 17.4904
2.05722 17.459
2.05824 17.4362
2.05901 17.5464
2.06003 17.4799
2.06106 17.4087
2.06208 17.4049
2.0631 17.5303
2.06413 17.4676
2.06515 17.4258
2.06618 17.4144
2.0672 17.5293
2.06822 17.4581
2.06925 17.4486
2.07002 17.4533
2.07104 17.478
2.07206 17.4343
2.07309 17.4742
2.07411 17.498
2.07514 17.4894
2.07616 17.4704
2.07718 17.5208
2.07821 17.4438
2.07923 17.5426
2.08 17.5179
2.08102 17.4866
2.08205 17.5008
2.08307 17.5151
2.0841 17.4505
2.08512 17.4733
2.08614 17.3935
2.08717 17.3868
2.08819 17.3849
2.08922 17.345
2.09024 17.4153
2.09101 17.3526
2.09203 17.4106
2.09306 17.4286
2.09408 17.3507
2.0951 17.4514
2.09613 17.4875
2.09715 17.3783
2.09818 17.4191
2.0992 17.4894
2.10022 17.4733
2.10125 17.4657
2.10202 17.479
2.10304 17.4723
2.10406 17.5179
2.10509 17.4676
2.10611 17.5179
2.10714 17.5284
2.10816 17.4856
2.10918 17.535
2.11021 17.5474
2.11123 17.5455
2.112 17.5331
2.11302 17.5189
2.11405 17.5398
2.11507 17.5493
2.1161 17.535
2.11712 17.5711
2.11814 17.5407
2.11917 17.4714
2.12019 17.5274
2.12122 17.5151
2.12224 17.4372
2.12301 17.4058
2.12403 17.4989
2.12506 17.4305
2.12608 17.4258
2.1271 17.3745
2.12813 17.3745
2.12915 17.4362
2.13018 17.4932
2.1312 17.4467
2.13222 17.4144
2.13299 17.4752
2.13402 17.4467
2.13504 17.4828
2.13606 17.4486
2.13709 17.4856
2.13811 17.4704
2.13914 17.4628
2.14016 17.4657
2.14118 17.364
2.14221 17.4961
2.14323 17.4486
2.144 17.4125
2.14502 17.4723
2.14605 17.4286
2.14707 17.4647
2.1481 17.4771
2.14912 17.4457
2.15014 17.5198
2.15117 17.4676
2.15219 17.4771
2.15322 17.4666
2.15424 17.4847
2.15501 17.479
2.15603 17.4533
2.15706 17.3678
2.15808 17.4334
2.1591 17.4429
2.16013 17.4163
2.16115 17.3459
2.16218 17.4524
2.1632 17.4733
2.16422 17.4125
2.16499 17.3878
2.16602 17.4856
2.16704 17.4467
2.16806 17.3811
2.16909 17.4505
2.17011 17.4267
2.17114 17.4163
2.17216 17.4324
2.17318 17.3716
2.17421 17.3973
2.17523 17.3554
2.176 17.403
2.17702 17.3973
2.17805 17.3735
2.17907 17.3745
2.1801 17.3992
2.18112 17.3973
2.18214 17.4372
2.18317 17.4324
2.18419 17.3611
2.18522 17.441
2.18624 17.4847
2.18701 17.3783
2.18803 17.4429
2.18906 17.4761
2.19008 17.4562
2.1911 17.4809
2.19213 17.478
2.19315 17.4932
2.19418 17.4505
2.1952 17.4438
2.19622 17.4543
2.19699 17.5141
2.19802 17.4505
2.19904 17.4353
2.20006 17.5341
2.20109 17.4609
2.20211 17.4372
2.20314 17.4989
2.20416 17.4419
2.20518 17.5103
2.20621 17.4666
2.20723 17.5417
2.208 17.5236
2.20902 17.4818
2.21005 17.5103
2.21107 17.4932
2.2121 17.4923
2.21312 17.4923
2.21414 17.4752
2.21517 17.4486
2.21619 17.44
2.21722 17.4609
2.21824 17.4343
2.21901 17.4163
2.22003 17.3488
2.22106 17.5122
2.22208 17.3811
2.2231 17.4248
2.22413 17.4951
2.22515 17.479
2.22618 17.4467
2.2272 17.4885
2.22822 17.5616
2.22899 17.497
2.23002 17.4514
2.23104 17.5046
2.23206 17.5683
2.23309 17.5113
2.23411 17.4733
2.23514 17.5521
2.23616 17.5018
2.23718 17.4866
2.23821 17.5274
2.23923 17.516
2.24 17.554
2.24102 17.4961
2.24205 17.517
2.24307 17.5341
2.2441 17.4866
2.24512 17.5046
2.24614 17.4324
2.24717 17.4913
2.24819 17.4733
2.24922 17.4495
2.25024 17.4913
2.25101 17.478
2.25203 17.4239
2.25306 17.4647
2.25408 17.4894
2.2551 17.5008
2.25613 17.46
2.25715 17.5265
2.25818 17.4676
2.2592 17.5654
2.26022 17.5882
2.26099 17.4932
2.26202 17.4989
2.26304 17.5417
2.26406 17.5198
2.26509 17.5046
2.26611 17.5151
2.26714 17.4932
2.26816 17.4229
2.26918 17.5208
2.27021 17.5654
2.27123 17.363
2.272 17.4058
2.27302 17.5208
2.27405 17.479
2.27507 17.4115
2.2761 17.4847
2.27712 17.4761
2.27814 17.4362
2.27917 17.5027
2.28019 17.4495
2.28122 17.4096
2.28224 17.4533
2.28301 17.4172
2.28403 17.4305
2.28506 17.3573
2.28608 17.4619
2.2871 17.3421
2.28813 17.2908
2.28915 17.4362
2.29018 17.3535
2.2912 17.3174
2.29222 17.3982
2.29299 17.3535
2.29402 17.3089
2.29504 17.3592
2.29606 17.3754
2.29709 17.3222
2.29811 17.3621
2.29914 17.3079
2.30016 17.3668
2.30118 17.3545
2.30221 17.3992
2.30323 17.3678
2.304 17.3516
2.30502 17.4125
2.30605 17.3982
2.30707 17.3783
2.3081 17.4201
2.30912 17.4733
2.31014 17.4248
2.31117 17.3859
2.31219 17.4514
2.31322 17.4837
2.31424 17.4505
2.31501 17.3925
2.31603 17.5008
2.31706 17.4923
2.31808 17.5151
2.3191 17.4932
2.32013 17.46
2.32115 17.5531
2.32218 17.5607
2.3232 17.497
2.32422 17.5284
2.32499 17.5227
2.32602 17.5141
2.32704 17.4657
2.32806 17.4381
2.32909 17.4609
2.33011 17.5113
2.33114 17.4505
2.33216 17.5046
2.33318 17.4676
2.33421 17.5227
2.33523 17.5673
2.336 17.5578
2.33702 17.5597
2.33805 17.4666
2.33907 17.5113
2.3401 17.5008
2.34112 17.6671
2.34214 17.4894
2.34317 17.4894
2.34419 17.5911
2.34522 17.5778
2.34598 17.4552
2.34701 17.4923
2.34803 17.5293
2.34906 17.5141
2.35008 17.4419
2.3511 17.4581
2.35213 17.5616
2.35315 17.5179
2.35418 17.5208
2.3552 17.6206
2.35622 17.5303
2.35725 17.4951
2.35802 17.4742
2.35904 17.4714
2.36006 17.4666
2.36109 17.4182
2.36211 17.364
2.36314 17.4885
2.36416 17.3982
2.36518 17.3935
2.36621 17.4267
2.36723 17.4305
2.368 17.3545
2.36902 17.3982
2.37005 17.4134
2.37107 17.3469
2.3721 17.3516
2.37312 17.3697
2.37414 17.3611
2.37517 17.3764
2.37619 17.3649
2.37722 17.3954
2.37824 17.2908
2.37901 17.4239
2.38003 17.3222
2.38106 17.3878
2.38208 17.441
2.3831 17.3783
2.38413 17.383
2.38515 17.4467
2.38618 17.4647
2.3872 17.3488
2.38822 17.4486
2.38925 17.4951
2.39002 17.3935
2.39104 17.3935
2.39206 17.4514
2.39309 17.4495
2.39411 17.4134
2.39514 17.4343
2.39616 17.4647
2.39718 17.4799
2.39821 17.3963
2.39923 17.4239
2.40026 17.4809
2.40102 17.3764
2.40205 17.3659
2.40307 17.4191
2.4041 17.4011
2.40512 17.3687
2.40614 17.3821
2.40717 17.4856
2.40819 17.422
2.40922 17.3526
2.41024 17.4429
2.41101 17.4486
2.41203 17.3878
2.41306 17.4495
2.41408 17.478
2.4151 17.3564
2.41613 17.4391
2.41715 17.5141
2.41818 17.4391
2.4192 17.4609
2.42022 17.5398
2.42125 17.5341
2.42202 17.5084
2.42304 17.574
2.42406 17.5189
2.42509 17.5274
2.42611 17.6101
2.42714 17.5388
2.42816 17.4571
2.42918 17.555
2.43021 17.5759
2.43123 17.4818
2.43226 17.5132
2.43302 17.554
2.43405 17.4875
2.43507 17.5151
2.4361 17.4809
2.43712 17.5227
2.43814 17.4951
2.43917 17.5075
2.44019 17.4761
2.44122 17.3954
2.44224 17.4486
2.44301 17.4533
2.44403 17.4514
2.44506 17.4191
2.44608 17.4476
2.4471 17.4856
2.44813 17.4562
2.44915 17.44
2.45018 17.5388
2.4512 17.4799
2.45222 17.4723
2.45325 17.5341
2.45402 17.4685
2.45504 17.535
2.45606 17.5331
2.45709 17.4486
2.45811 17.5255
2.45914 17.5588
2.46016 17.5265
2.46118 17.5198
2.46221 17.5312
2.46323 17.4315
2.46426 17.4533
2.46502 17.5265
2.46605 17.4096
2.46707 17.4362
2.4681 17.4429
2.46912 17.4666
2.47014 17.4695
2.47117 17.4305
2.47219 17.4571
2.47322 17.4115
2.47424 17.4875
2.47501 17.478
2.47603 17.4296
2.47706 17.4951
2.47808 17.5816
2.4791 17.4666
2.48013 17.403
2.48115 17.5227
2.48218 17.5892
2.4832 17.4505
2.48422 17.4552
2.48525 17.554
2.48602 17.4609
2.48704 17.3707
2.48806 17.4619
2.48909 17.3868
2.49011 17.3716
2.49114 17.3735
2.49216 17.4039
2.49318 17.4277
2.49421 17.421
2.49523 17.3935
2.496 17.4733
2.49702 17.4134
2.49805 17.4619
2.49907 17.4885
2.5001 17.4438
2.50112 17.4818
2.50214 17.4999
2.50317 17.5027
2.50419 17.4771
2.50522 17.4619
2.50624 17.4923
2.50701 17.4353
2.50803 17.4875
2.50906 17.4866
2.51008 17.4685
2.5111 17.4248
2.51213 17.4609
2.51315 17.5151
2.51418 17.4799
2.5152 17.4191
2.51622 17.5464
2.51725 17.5597
2.51802 17.4923
2.51904 17.5255
2.52006 17.5369
2.52109 17.5075
2.52211 17.5189
2.52314 17.5179
2.52416 17.4752
2.52518 17.4733
2.52621 17.4058
2.52723 17.4286
2.528 17.403
2.52902 17.3707
2.53005 17.3726
2.53107 17.3649
2.5321 17.3592
2.53312 17.3431
2.53414 17.4172
2.53517 17.3783
2.53619 17.2538
2.53722 17.479
2.53824 17.441
2.53901 17.384
2.54003 17.3897
2.54106 17.402
2.54208 17.4885
2.5431 17.4087
2.54413 17.3554
2.54515 17.46
2.54618 17.478
2.5472 17.4486
2.54822 17.4381
2.54925 17.4676
2.55002 17.4657
2.55104 17.4391
2.55206 17.3184
2.55309 17.4875
2.55411 17.4761
2.55514 17.384
2.55616 17.4495
2.55718 17.5018
2.55821 17.3707
2.55923 17.3935
2.56 17.5046
2.56102 17.3773
2.56205 17.364
2.56307 17.4704
2.5641 17.4467
2.56512 17.3393
2.56614 17.4628
2.56717 17.4885
2.56819 17.3773
2.56922 17.4096
2.57024 17.4742
2.57101 17.4885
2.57203 17.4096
2.57306 17.4666
2.57408 17.5046
2.5751 17.4818
2.57613 17.4733
2.57715 17.4799
2.57818 17.4733
2.5792 17.4533
2.58022 17.4885
2.58125 17.4961
2.58202 17.4989
2.58304 17.4115
2.58406 17.4904
2.58509 17.5654
2.58611 17.4457
2.58714 17.46
2.58816 17.5426
2.58918 17.459
2.59021 17.5065
2.59123 17.5702
2.592 17.5065
2.59302 17.4866
2.59405 17.5673
2.59507 17.5236
2.5961 17.5046
2.59712 17.5531
2.59814 17.5246
2.59917 17.3973
2.60019 17.6196
2.60122 17.497
2.60224 17.4932
2.60301 17.5407
2.60403 17.554
2.60506 17.5265
2.60608 17.5246
2.6071 17.5388
2.60813 17.5227
2.60915 17.5189
2.61018 17.4932
2.6112 17.4961
2.61222 17.46
2.61325 17.4932
2.61402 17.5027
2.61504 17.2595
2.61606 17.4543
2.61709 17.4609
2.61811 17.4011
2.61914 17.4049
2.62016 17.44
2.62118 17.4163
2.62221 17.4258
2.62323 17.4039
2.624 17.4201
2.62502 17.4495
2.62605 17.3925
2.62707 17.421
2.6281 17.4315
2.62912 17.4134
2.63014 17.4077
2.63117 17.3535
2.63219 17.3878
2.63322 17.3497
2.63424 17.3735
2.63501 17.3716
2.63603 17.3535
2.63706 17.4324
2.63808 17.3687
2.6391 17.3659
2.64013 17.441
2.64115 17.4201
2.64218 17.4581
2.6432 17.4438
2.64422 17.479
2.64525 17.4847
2.64602 17.4875
2.64704 17.4343
2.64806 17.4685
2.64909 17.5075
2.65011 17.4524
2.65114 17.4742
2.65216 17.4305
2.65318 17.4723
2.65421 17.4391
2.65523 17.4495
2.656 17.4619
2.65702 17.4239
2.65805 17.4552
2.65907 17.4695
2.6601 17.4087
2.66112 17.4514
2.66214 17.4343
2.66317 17.4201
2.66419 17.4486
2.66522 17.4875
2.66624 17.4239
2.66701 17.4229
2.66803 17.4581
2.66906 17.4343
2.67008 17.4248
2.6711 17.3821
2.67213 17.4562
2.67315 17.4438
2.67418 17.4125
2.6752 17.4343
2.67622 17.4638
2.67725 17.4951
2.67802 17.4201
2.67904 17.5008
2.68006 17.4989
2.68109 17.5417
2.68211 17.5873
2.68314 17.631
2.68416 17.6567
2.68518 17.6034
2.68621 17.593
2.68723 17.6396
2.688 17.6519
2.68902 17.5873
2.69005 17.5787
2.69107 17.6206
2.6921 17.5911
2.69312 17.497
2.69414 17.4894
2.69517 17.5673
2.69619 17.5227
2.69722 17.4552
2.69824 17.5103
2.69901 17.5588
2.70003 17.4638
2.70106 17.4296
2.70208 17.5141
2.7031 17.4809
2.70413 17.4495
2.70515 17.4201
2.70618 17.5265
2.7072 17.4657
2.70822 17.4609
2.70925 17.4581
2.71002 17.4315
2.71104 17.4229
2.71206 17.4438
2.71309 17.4657
2.71411 17.4115
2.71514 17.4191
2.71616 17.4343
2.71718 17.3735
2.71821 17.4049
2.71923 17.3745
2.72 17.3792
2.72102 17.3897
2.72205 17.363
2.72307 17.3583
2.7241 17.3726
2.72512 17.3887
2.72614 17.3535
2.72717 17.3431
2.72819 17.3535
2.72922 17.3032
2.73024 17.4761
2.73101 17.4049
2.73203 17.3564
2.73306 17.384
2.73408 17.4381
2.7351 17.4163
2.73613 17.4144
2.73715 17.3868
2.73818 17.4191
2.7392 17.4495
2.74022 17.4068
2.74125 17.403
2.74202 17.3887
2.74304 17.3431
2.74406 17.3849
2.74509 17.5227
2.74611 17.364
2.74714 17.383
2.74816 17.5303
2.74918 17.5151
2.75021 17.4685
2.75123 17.5369
2.752 17.5911
2.75302 17.5835
2.75405 17.5531
2.75507 17.5445
2.7561 17.5616
2.75712 17.5208
2.75814 17.6025
2.75917 17.5407
2.76019 17.5246
2.76122 17.5331
2.76224 17.5075
2.76301 17.4647
2.76403 17.4951
2.76506 17.5008
2.76608 17.4001
2.7671 17.4419
2.76813 17.4562
2.76915 17.4543
2.77018 17.3992
2.7712 17.497
2.77222 17.4875
2.77299 17.3954
2.77402 17.4932
2.77504 17.4742
2.77606 17.4362
2.77709 17.478
2.77811 17.5512
2.77914 17.46
2.78016 17.5141
2.78118 17.4809
2.78221 17.4182
2.78323 17.5388
2.784 17.5122
2.78502 17.4438
2.78605 17.4913
2.78707 17.4495
2.7881 17.4562
2.78912 17.4248
2.79014 17.4828
2.79117 17.4277
2.79219 17.4457
2.79322 17.4581
2.79424 17.4505
2.79501 17.4419
2.79603 17.5008
2.79706 17.5075
2.79808 17.3935
2.7991 17.4467
2.80013 17.5265
2.80115 17.4248
2.80218 17.3868
2.8032 17.4267
2.80422 17.4096
2.80499 17.3687
2.80602 17.4039
2.80704 17.4315
2.80806 17.3298
2.80909 17.4058
2.81011 17.4391
2.81114 17.364
2.81216 17.4571
2.81318 17.441
2.81421 17.3935
2.81523 17.3821
2.816 17.4685
2.81702 17.4011
2.81805 17.4163
2.81907 17.4581
2.8201 17.4001
2.82112 17.5008
2.82214 17.4657
2.82317 17.4277
2.82419 17.478
2.82522 17.4771
2.82624 17.403
2.82701 17.4448
2.82803 17.4923
2.82906 17.4619
2.83008 17.3716
2.8311 17.4932
2.83213 17.4153
2.83315 17.3649
2.83418 17.4657
2.8352 17.4866
2.83622 17.3859
2.83699 17.5122
2.83802 17.5445
2.83904 17.5483
2.84006 17.4334
2.84109 17.4733
2.84211 17.5806
2.84314 17.5132
2.84416 17.4809
2.84518 17.516
2.84621 17.4989
2.84723 17.5094
2.848 17.4904
2.84902 17.46
2.85005 17.5398
2.85107 17.5255
2.8521 17.4362
2.85312 17.5265
2.85414 17.4942
2.85517 17.4856
2.85619 17.4723
2.85722 17.4106
2.85824 17.4894
2.85901 17.497
2.86003 17.4552
2.86106 17.498
2.86208 17.5645
2.8631 17.4533
2.86413 17.4343
2.86515 17.5037
2.86618 17.4704
2.8672 17.422
2.86822 17.3783
2.86899 17.4913
2.87002 17.441
2.87104 17.3773
2.87206 17.4495
2.87309 17.4856
2.87411 17.3878
2.87514 17.4049
2.87616 17.441
2.87718 17.4429
2.87821 17.3935
2.87923 17.4315
2.88 17.4818
2.88102 17.3783
2.88205 17.3783
2.88307 17.5103
2.8841 17.4685
2.88512 17.4163
2.88614 17.3773
2.88717 17.4856
2.88819 17.4419
2.88922 17.4153
2.89024 17.4353
2.89101 17.5388
2.89203 17.4951
2.89306 17.3668
2.89408 17.4476
2.8951 17.4932
2.89613 17.4761
2.89715 17.4277
2.89818 17.4467
2.8992 17.4742
2.90022 17.4562
2.90099 17.402
2.90202 17.4362
2.90304 17.4049
2.90406 17.403
2.90509 17.3878
2.90611 17.4087
2.90714 17.4581
2.90816 17.4419
2.90918 17.3982
2.91021 17.4562
2.91123 17.4714
2.912 17.4087
2.91302 17.4619
2.91405 17.459
2.91507 17.3602
2.9161 17.5113
2.91712 17.4866
2.91814 17.4514
2.91917 17.4201
2.92019 17.5531
2.92122 17.4875
2.92224 17.3716
2.92301 17.4932
2.92403 17.5379
2.92506 17.4001
2.92608 17.4419
2.9271 17.4438
2.92813 17.4362
2.92915 17.4543
2.93018 17.4752
2.9312 17.3897
2.93222 17.5502
2.93299 17.4714
2.93402 17.5065
2.93504 17.4685
2.93606 17.4638
2.93709 17.5284
2.93811 17.5084
2.93914 17.4657
2.94016 17.5065
2.94118 17.4856
2.94221 17.46
2.94323 17.4685
2.944 17.4828
2.94502 17.4391
2.94605 17.4885
2.94707 17.4182
2.9481 17.4305
2.94912 17.497
2.95014 17.44
2.95117 17.4172
2.95219 17.384
2.95322 17.4144
2.95424 17.3878
2.95501 17.4191
2.95603 17.4039
2.95706 17.3488
2.95808 17.4457
2.9591 17.4343
2.96013 17.422
2.96115 17.3849
2.96218 17.4467
2.9632 17.4296
2.96422 17.4552
2.96499 17.4106
2.96602 17.4828
2.96704 17.479
2.96806 17.4239
2.96909 17.5151
2.97011 17.5588
2.97114 17.4495
2.97216 17.4942
2.97318 17.6263
2.97421 17.5065
2.97523 17.535
2.976 17.5483
2.97702 17.5236
2.97805 17.5341
2.97907 17.5398
2.9801 17.517
2.98112 17.4913
2.98214 17.4904
2.98317 17.4951
2.98419 17.4429
2.98522 17.4999
2.98598 17.4039
2.98701 17.4514
2.98803 17.4201
2.98906 17.4353
2.99008 17.4733
2.9911 17.4343
2.99213 17.4182
2.99315 17.4752
2.99418 17.3668
2.9952 17.4372
2.99622 17.4733
2.99725 17.4296
2.99802 17.4277
2.99904 17.4106
3.00006 17.4324
3.00109 17.345
3.00211 17.3887
3.00314 17.4609
3.00416 17.3982
3.00518 17.4258
3.00621 17.4372
3.00723 17.4476
3.00826 17.4571
3.00902 17.4524
3.01005 17.384
3.01107 17.498
3.0121 17.4134
3.01312 17.4951
3.01414 17.478
3.01517 17.3488
3.01619 17.5103
3.01722 17.5303
3.01824 17.4163
3.01901 17.5037
3.02003 17.5189
3.02106 17.4932
3.02208 17.5578
3.0231 17.574
3.02413 17.5426
3.02515 17.5046
3.02618 17.5331
3.0272 17.5094
3.02822 17.5521
3.02925 17.5996
3.03002 17.5702
3.03104 17.5227
3.03206 17.536
3.03309 17.5426
3.03411 17.4742
3.03514 17.5046
3.03616 17.5464
3.03718 17.4628
3.03821 17.4657
3.03923 17.4828
3.04026 17.4182
3.04102 17.4429
3.04205 17.4381
3.04307 17.4438
3.0441 17.3954
3.04512 17.4457
3.04614 17.4324
3.04717 17.3792
3.04819 17.3707
3.04922 17.4106
3.05024 17.3897
3.05101 17.3659
3.05203 17.3592
3.05306 17.4106
3.05408 17.3802
3.0551 17.344
3.05613 17.3554
3.05715 17.3393
3.05818 17.3355
3.0592 17.3878
3.06022 17.421
3.06125 17.403
3.06202 17.3764
3.06304 17.384
3.06406 17.4258
3.06509 17.3678
3.06611 17.4457
3.06714 17.4647
3.06816 17.4277
3.06918 17.3783
3.07021 17.4856
3.07123 17.4657
3.07226 17.4134
3.07302 17.4049
3.07405 17.5512
3.07507 17.4666
3.0761 17.4752
3.07712 17.5388
3.07814 17.498
3.07917 17.5103
3.08019 17.5759
3.08122 17.5569
3.08224 17.516
3.08301 17.5388
3.08403 17.5787
3.08506 17.5407
3.08608 17.536
3.0871 17.5274
3.08813 17.5483
3.08915 17.44
3.09018 17.5084
3.0912 17.5122
3.09222 17.5768
3.09325 17.4885
3.09402 17.5569
3.09504 17.5531
3.09606 17.5977
3.09709 17.554
3.09811 17.5179
3.09914 17.5797
3.10016 17.5626
3.10118 17.5284
3.10221 17.5654
3.10323 17.5493
3.10426 17.5246
3.10502 17.4942
3.10605 17.555
3.10707 17.4932
3.1081 17.5331
3.10912 17.5122
3.11014 17.4695
3.11117 17.554
3.11219 17.4771
3.11322 17.3878
3.11424 17.4619
3.11501 17.479
3.11603 17.4106
3.11706 17.3764
3.11808 17.4001
3.1191 17.3573
3.12013 17.3726
3.12115 17.3802
3.12218 17.3554
3.1232 17.3726
3.12422 17.3773
3.12525 17.3203
3.12602 17.3535
3.12704 17.3592
3.12806 17.325
3.12909 17.2984
3.13011 17.3802
3.13114 17.3393
3.13216 17.2794
3.13318 17.3583
3.13421 17.3383
3.13523 17.3165
3.136 17.3117
3.13702 17.384
3.13805 17.3326
3.13907 17.3697
3.1401 17.383
3.14112 17.3735
3.14214 17.4001
3.14317 17.3982
3.14419 17.4818
3.14522 17.4077
3.14624 17.4619
3.14701 17.4647
3.14803 17.5312
3.14906 17.3963
3.15008 17.4419
3.1511 17.4742
3.15213 17.3554
3.15315 17.478
3.15418 17.4714
3.1552 17.3916
3.15622 17.4286
3.15725 17.5018
3.15802 17.4182
3.15904 17.364
3.16006 17.4619
3.16109 17.4258
3.16211 17.4856
3.16314 17.4923
3.16416 17.4552
3.16518 17.5388
3.16621 17.5892
3.16723 17.4847
3.168 17.402
3.16902 17.6187
3.17005 17.5958
3.17107 17.5027
3.1721 17.5056
3.17312 17.5455
3.17414 17.5683
3.17517 17.4875
3.17619 17.4875
3.17722 17.5236
3.17824 17.5806
3.17901 17.4115
3.18003 17.4533
3.18106 17.5075
3.18208 17.4894
3.1831 17.3906
3.18413 17.3992
3.18515 17.4457
3.18618 17.3916
3.1872 17.3678
3.18822 17.4419
3.18925 17.4001
3.19002 17.3412
3.19104 17.3954
3.19206 17.4752
3.19309 17.4571
3.19411 17.4419
3.19514 17.4961
3.19616 17.4628
3.19718 17.5075
3.19821 17.5293
3.19923 17.5436
3.2 17.5027
3.20102 17.4875
3.20205 17.5958
3.20307 17.5398
3.2041 17.516
3.20512 17.6006
3.20614 17.5284
3.20717 17.5217
3.20819 17.593
3.20922 17.5122
3.21024 17.5236
3.21101 17.5208
3.21203 17.5949
3.21306 17.5616
3.21408 17.4638
3.2151 17.5312
3.21613 17.5873
3.21715 17.4647
3.21818 17.479
3.2192 17.5759
3.22022 17.5312
3.22125 17.4828
3.22202 17.5094
3.22304 17.5217
3.22406 17.4258
3.22509 17.4885
3.22611 17.5445
3.22714 17.4875
3.22816 17.4505
3.22918 17.5103
3.23021 17.5094
3.23123 17.4058
3.232 17.5151
3.23302 17.4505
3.23405 17.3906
3.23507 17.4837
3.2361 17.4381
3.23712 17.3859
3.23814 17.4828
3.23917 17.4087
3.24019 17.3821
3.24122 17.4324
3.24224 17.4106
3.24301 17.3811
3.24403 17.3859
3.24506 17.3887
3.24608 17.3878
3.2471 17.2737
3.24813 17.3697
3.24915 17.3573
3.25018 17.3811
3.2512 17.4039
3.25222 17.3935
3.25325 17.4457
3.25402 17.4229
3.25504 17.4077
3.25606 17.4999
3.25709 17.5113
3.25811 17.5008
3.25914 17.4837
3.26016 17.5113
3.26118 17.5075
3.26221 17.4647
3.26323 17.4381
3.264 17.4362
3.26502 17.4182
3.26605 17.4087
3.26707 17.3906
3.2681 17.3707
3.26912 17.3811
3.27014 17.3897
3.27117 17.3963
3.27219 17.3687
3.27322 17.3973
3.27424 17.4172
3.27501 17.4372
3.27603 17.4467
3.27706 17.4904
3.27808 17.4923
3.2791 17.517
3.28013 17.4467
3.28115 17.5597
3.28218 17.5825
3.2832 17.5844
3.28422 17.5759
3.28525 17.5892
3.28602 17.5531
3.28704 17.555
3.28806 17.5607
3.28909 17.5265
3.29011 17.5113
3.29114 17.5901
3.29216 17.5369
3.29318 17.5198
3.29421 17.4666
3.29523 17.5217
3.296 17.5312
3.29702 17.4923
3.29805 17.4353
3.29907 17.4429
3.3001 17.46
3.30112 17.4096
3.30214 17.3963
3.30317 17.4714
3.30419 17.4277
3.30522 17.3412
3.30624 17.4229
3.30701 17.5084
3.30803 17.4514
3.30906 17.4343
3.31008 17.3745
3.3111 17.4543
3.31213 17.4467
3.31315 17.402
3.31418 17.3783
3.3152 17.4448
3.31622 17.3897
3.31725 17.344
3.31802 17.4353
3.31904 17.4666
3.32006 17.4638
3.32109 17.0609
3.32211 16.4898
3.32314 16.1516
3.32416 15.5273
3.32518 14.4213
3.32621 13.224
3.32723 12.4553
3.328 11.4937
3.32902 10.6338
3.33005 9.92589
3.33107 9.41184
3.3321 8.90348
3.33312 8.44169
3.33414 8.14048
3.33517 7.86967
3.33619 7.61977
3.33722 7.45634
3.33824 7.15513
3.33901 7.17793
3.34003 7.04301
3.34106 6.76555
3.34208 6.63727
3.3431 6.66103
3.34413 6.51945
3.34515 6.40163
3.34618 6.33511
3.3472 6.25055
3.34822 6.15933
3.34925 6.11657
3.35002 6.04625
3.35104 5.98829
3.35206 5.87997
3.35309 5.85907
3.35411 5.80871
3.35514 5.67378
3.35616 5.68898
3.35718 5.63862
3.35821 5.59016
3.35923 5.51985
3.36 5.46569
3.36102 5.45618
3.36205 5.43243
3.36307 5.39252
3.3641 5.36972
3.36512 5.30605
3.36614 5.3013
3.36717 5.27945
3.36819 5.26044
3.36922 5.18823
3.37024 5.20343
3.37101 5.2671
3.37203 5.23289
3.37306 5.11792
3.37408 5.17303
3.3751 5.21864
3.37613 5.19393
3.37715 5.17968
3.37818 5.17873
3.3792 5.18158
3.38022 5.16257
3.38125 5.21294
3.38202 5.25379
3.38304 5.20343
3.38406 5.23954
3.38509 5.2994
3.38611 5.34691
3.38714 5.31461
3.38816 5.35071
3.38918 5.34881
3.39021 5.43623
3.39123 5.35546
3.392 5.43623
3.39302 5.47234
3.39405 5.43813
3.39507 5.48374
3.3961 5.56261
3.39712 5.57686
3.39814 5.56166
3.39917 5.64242
3.40019 5.73079
3.40122 5.63577
3.40224 5.70704
3.40301 5.84861
3.40403 5.80681
3.40506 5.76405
3.40608 5.89517
3.4071 5.89137
3.40813 5.91608
3.40915 5.97689
3.41018 5.98449
3.4112 6.00064
3.41222 6.10137
3.41299 6.14983
3.41402 6.15078
3.41504 6.18403
3.41606 6.25435
3.41709 6.25815
3.41811 6.29996
3.41914 6.41113
3.42016 6.39402
3.42118 6.38547
3.42221 6.40828
3.42323 6.45579
3.424 6.55651
3.42502 6.56791
3.42605 6.49284
3.42707 6.54701
3.4281 6.65723
3.42912 6.61162
3.43014 6.62492
3.43117 6.69048
3.43219 6.66103
3.43322 6.68668
3.43424 6.77315
3.43501 6.70284
3.43603 6.65058
3.43706 6.7418
3.43808 6.65248
3.4391 6.66198
3.44013 6.62587
3.44115 6.57456
3.44218 6.65153
3.4432 6.60022
3.44422 6.47574
3.44499 6.52515
3.44602 6.55081
3.44704 6.45769
3.44806 6.44058
3.44909 6.45579
3.45011 6.43488
3.45114 6.42348
3.45216 6.32086
3.45318 6.36837
3.45421 6.36647
3.45523 6.34461
3.456 6.29235
3.45702 6.30281
3.45805 6.23914
3.45907 6.2819
3.4601 6.23344
3.46112 6.16693
3.46214 6.18878
3.46317 6.19638
3.46419 6.14222
3.46522 6.14697
3.46624 6.09566
3.46701 6.09376
3.46803 5.99209
3.46906 6.08521
3.47008 6.0035
3.4711 6.04055
3.47213 5.97024
3.47315 6.0016
3.47418 5.95028
3.4752 5.93793
3.47622 5.89612
3.47699 5.92558
3.47802 5.95219
3.47904 5.86287
3.48006 5.87047
3.48109 5.94838
3.48211 5.92558
3.48314 5.80966
3.48416 5.7878
3.48518 5.91513
3.48621 5.90658
3.48723 5.84861
3.488 5.81061
3.48902 5.86477
3.49005 5.84861
3.49107 5.84101
3.4921 5.82296
3.49312 5.84386
3.49414 5.86477
3.49517 5.83531
3.49619 5.83911
3.49722 5.86572
3.49824 5.92083
3.49901 5.85622
3.50003 5.81916
3.50106 5.95028
3.50208 5.91228
3.5031 5.89042
3.50413 5.91228
3.50515 5.94553
3.50618 5.94363
3.5072 5.86097
3.50822 5.96739
3.50899 5.96739
3.51002 5.89232
3.51104 5.88757
3.51206 6.05861
3.51309 6.67148
3.51411 7.50575
3.51514 8.264
3.51616 8.61938
3.51718 9.10682
3.51821 9.733
3.51923 10.2328
3.52 10.4599
3.52102 10.7364
3.52205 10.9397
3.52307 10.9787
3.5241 11.0433
3.52512 11.0509
3.52614 11.1089
3.52717 11.1402
3.52819 11.4015
3.52922 12.08
3.53024 12.6083
3.53101 12.9485
3.53203 13.453
3.53306 13.6573
3.53408 13.9804
3.5351 14.2825
3.53613 14.4735
3.53715 14.7092
3.53818 14.9068
3.5392 14.9971
3.54022 15.2232
3.54099 15.4019
3.54202 15.5482
3.54304 15.5976
3.54406 15.7012
3.54509 15.9397
3.54611 15.972
3.54714 15.9511
3.54816 16.1078
3.54918 16.1867
3.55021 16.3463
3.55123 16.4148
3.552 16.4119
3.55302 16.4727
3.55405 16.5905
3.55507 16.5829
3.5561 16.659
3.55712 16.6865
3.55814 16.6618
3.55917 16.7122
3.56019 16.6599
3.56122 16.7274
3.56224 16.7815
3.56301 16.5839
3.56403 16.62
3.56506 16.6552
3.56608 16.5877
3.5671 16.5649
3.56813 16.467
3.56915 16.4613
3.57018 16.3758
3.5712 16.4794
3.57222 16.4528
3.57299 16.2466
3.57402 16.3311
3.57504 16.333
3.57606 16.2124
3.57709 16.3549
3.57811 16.2029
3.57914 15.9815
3.58016 16.1145
3.58118 16.0879
3.58221 15.953
3.58323 15.9444
3.584 15.9102
3.58502 15.8028
3.58605 15.7268
3.58707 15.7477
3.5881 15.6061
3.58912 15.6033
3.59014 15.6831
3.59117 15.5738
3.59219 15.5073
3.59322 15.5197
3.59424 15.6527
3.59501 15.4351
3.59603 15.3885
3.59706 15.5871
3.59808 15.4997
3.5991 15.4323
3.60013 15.4513
3.60115 15.4475
3.60218 15.3496
3.6032 15.3477
3.60422 15.3572
3.60499 15.3904
3.60602 15.3752
3.60704 15.3914
3.60806 15.322
3.60909 15.4199
3.61011 15.3344
3.61114 15.017
3.61216 15.1567
3.61318 15.4703
3.61421 15.2156
3.61523 15.1253
3.616 15.2707
3.61702 15.2935
3.61805 15.1377
3.61907 15.1481
3.6201 15.2147
3.62112 15.1928
3.62214 15.1691
3.62317 15.1386
3.62419 15.2118
3.62522 15.2726
3.62598 15.2147
3.62701 15.1995
3.62803 15.2042
3.62906 15.3011
3.63008 15.2869
3.6311 15.2612
3.63213 15.2954
3.63315 15.2783
3.63418 15.3173
3.6352 15.3002
3.63622 15.2973
3.63699 15.3239
3.63802 15.3467
3.63904 15.2888
3.64006 15.3097
3.64109 15.3695
3.64211 15.3942
3.64314 15.2166
3.64416 15.3049
3.64518 15.4313
3.64621 15.2698
3.64723 15.2489
3.64826 15.3629
3.64902 15.3714
3.65005 15.4009
3.65107 15.3448
3.6521 15.2954
3.65312 15.3724
3.65414 15.419
3.65517 15.3448
3.65619 15.3344
3.65722 15.38
3.65824 15.4019
3.65901 15.2251
3.66003 15.2612
3.66106 15.3334
3.66208 15.2717
3.6631 15.3087
3.66413 15.2669
3.66515 15.2403
3.66618 15.2745
3.6672 15.2622
3.66822 15.2489
3.66925 15.2071
3.67002 15.2717
3.67104 15.2916
3.67206 15.2213
3.67309 15.2612
3.67411 15.3771
3.67514 15.171
3.67616 15.1786
3.67718 15.4541
3.67821 15.3097
3.67923 15.0759
3.68026 15.3106
3.68102 15.4123
3.68205 15.1928
3.68307 15.2403
3.6841 15.2707
3.68512 15.2251
3.68614 15.1966
3.68717 15.228
3.68819 15.1405
3.68922 15.1158
3.69024 15.3125
3.69101 15.0873
3.69203 15.0389
3.69306 15.2356
3.69408 15.2242
3.6951 14.9857
3.69613 15.1919
3.69715 15.2546
3.69818 15.0626
3.6992 15.1367
3.70022 15.2726
3.70125 15.171
3.70202 15.1738
3.70304 15.2042
3.70406 15.2403
3.70509 15.1481
3.70611 15.2555
3.70714 15.1871
3.70816 15.1985
3.70918 15.3002
3.71021 15.1995
3.71123 15.2232
3.71226 15.2869
3.71302 15.2736
3.71405 15.2451
3.71507 15.2261
3.7161 15.2945
3.71712 15.3268
3.71814 15.3562
3.71917 15.2631
3.72019 15.2821
3.72122 15.3391
3.72224 15.3724
3.72301 15.2308
3.72403 15.2156
3.72506 15.456
3.72608 15.3543
3.7271 15.2698
3.72813 15.4342
3.72915 15.4864
3.73018 15.3078
3.7312 15.3572
3.73222 15.4361
3.73325 15.3344
3.73402 15.3524
3.73504 15.36
3.73606 15.3296
3.73709 15.2641
3.73811 15.3011
3.73914 15.2498
3.74016 15.2023
3.74118 15.3021
3.74221 15.2441
3.74323 15.2717
3.74426 15.1909
3.74502 15.1928
3.74605 15.2403
3.74707 15.2156
3.7481 15.1824
3.74912 15.246
3.75014 15.2536
3.75117 15.152
3.75219 15.171
3.75322 15.2926
3.75424 15.1729
3.75501 15.1035
3.75603 15.1957
3.75706 15.1928
3.75808 15.1634
3.7591 15.1386
3.76013 15.171
3.76115 15.171
3.76218 15.1453
3.7632 15.1472
3.76422 15.1149
3.76525 15.1348
3.76602 15.1272
3.76704 15.1073
3.76806 15.0199
3.76909 15.1909
3.77011 15.2023
3.77114 14.9619
3.77216 15.1101
3.77318 15.2394
3.77421 15.1529
3.77523 15.0807
3.776 15.1786
3.77702 15.2156
3.77805 15.0778
3.77907 15.1443
3.7801 15.2403
3.78112 15.1691
3.78214 15.1539
3.78317 15.1966
3.78419 15.1691
3.78522 15.2384
3.78624 15.2983
3.78701 15.2251
3.78803 15.2935
3.78906 15.3372
3.79008 15.341
3.7911 15.2451
3.79213 15.2755
3.79315 15.342
3.79418 15.323
3.7952 15.2935
3.79622 15.3448
3.79725 15.3401
3.79802 15.3106
3.79904 15.2726
3.80006 15.2907
3.80109 15.3762
3.80211 15.2935
3.80314 15.19
3.80416 15.3068
3.80518 15.3201
3.80621 15.2356
3.80723 15.2375
3.808 15.304
3.80902 15.3154
3.81005 15.2622
3.81107 15.2774
3.8121 15.2897
3.81312 15.2726
3.81414 15.2574
3.81517 15.2774
3.81619 15.2356
3.81722 15.2745
3.81824 15.2669
3.81901 15.1386
3.82003 15.2517
3.82106 15.2698
3.82208 15.171
3.8231 15.2337
3.82413 15.2432
3.82515 15.2574
3.82618 15.2527
3.8272 15.2375
3.82822 15.2223
3.82925 15.2394
3.83002 15.2859
3.83104 15.2261
3.83206 15.2479
3.83309 15.2413
3.83411 15.3306
3.83514 15.171
3.83616 15.3562
3.83718 15.3268
3.83821 15.1358
3.83923 15.2061
3.84 15.3306
3.84102 15.3182
3.84205 15.1852
3.84307 15.2318
3.8441 15.2888
3.84512 15.1662
3.84614 15.1424
3.84717 15.1767
3.84819 15.2441
3.84922 15.1101
3.85024 15.1814
3.85101 15.151
3.85203 15.15
3.85306 15.2356
3.85408 15.1995
3.8551 15.1862
3.85613 15.1909
3.85715 15.284
3.85818 15.209
3.8592 15.1577
3.86022 15.2755
3.86125 15.2033
3.86202 15.2232
3.86304 15.1577
3.86406 15.2156
3.86509 15.1995
3.86611 15.2745
3.86714 15.1348
3.86816 15.1358
3.86918 15.3021
3.87021 15.2213
3.87123 15.228
3.872 15.6518
3.87302 14.9904
3.87405 13.3494
3.87507 12.9095
3.8761 12.3802
3.87712 11.2029
3.87814 10.2347
3.87917 9.76626
3.88019 9.26836
3.88122 8.66689
3.88224 8.20984
3.88301 7.96469
3.88403 7.72144
3.88506 7.40788
3.88608 7.2511
3.8871 7.12187
3.88813 6.92423
3.88915 6.79025
3.89018 6.73894
3.8912 6.64202
3.89222 6.51185
3.89325 6.37407
3.89402 6.38072
3.89504 6.29806
3.89606 6.13557
3.89709 6.07666
3.89811 6.06336
3.89914 5.97689
3.90016 5.91798
3.90118 5.79445
3.90221 5.81536
3.90323 5.77545
3.904 5.65668
3.90502 5.69468
3.90605 5.59871
3.90707 5.5474
3.9081 5.5379
3.90912 5.47139
3.91014 5.43813
3.91117 5.44003
3.91219 5.36592
3.91322 5.35546
3.91424 5.36687
3.91501 5.35831
3.91603 5.30795
3.91706 5.30795
3.91808 5.30225
3.9191 5.288
3.92013 5.19298
3.92115 5.29085
3.92218 5.2804
3.9232 5.20723
3.92422 5.23099
3.92525 5.25284
3.92602 5.17778
3.92704 5.26615
3.92806 5.24429
3.92909 5.27755
3.93011 5.32601
3.93114 5.2633
3.93216 5.21579
3.93318 5.37637
3.93421 5.35071
3.93523 5.31366
3.936 5.2994
3.93702 5.36402
3.93805 5.37542
3.93907 5.37637
3.9401 5.38397
3.94112 5.43243
3.94214 5.37542
3.94317 5.47329
3.94419 5.54455
3.94522 8.20414
3.94624 8.9662
3.94701 7.53806
3.94803 7.15608
3.94906 7.80791
3.95008 8.07016
3.9511 7.06106
3.95213 5.98069
3.95315 7.70054
3.95418 8.83792
3.9552 8.11957
3.95622 9.2142
3.95725 10.5084
3.95802 9.9658
3.95904 8.49965
3.96006 8.7391
3.96109 10.4675
3.96211 10.0209
3.96314 9.47265
3.96416 10.4428
3.96518 10.4076
3.96621 9.87743
3.96723 10.2166
3.968 11.0243
3.96902 10.7069
3.97005 11.4167


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-1.singlehop.producer.RX.csv <==
0 17.6652
0.001024 17.7089
0.002048 17.764
0.003072 17.7992
0.00384 17.7574
0.004864 17.7897
0.005888 17.8315
0.006912 17.9189
0.007936 17.9275
0.00896 17.9208
0.009984 17.9902
0.011008 17.9816
0.012032 17.9778
0.013056 17.9921
0.01408 17.956
0.014848 17.9389
0.015872 17.9075
0.016896 17.9199
0.01792 17.8676
0.018944 17.8619
0.019968 17.7403
0.020992 17.8011
0.022016 17.7536
0.02304 17.6301
0.024064 17.6034
0.024832 17.5977
0.025856 17.5379
0.02688 17.4723
0.027904 17.402
0.028928 17.4277
0.029952 17.4039
0.030976 17.3811
0.032 17.3821
0.033024 17.3269
0.034048 17.3089
0.035072 17.212
0.03584 17.1673
0.036864 17.2034
0.037888 17.1379
0.038912 17.1493
0.039936 17.0846
0.04096 17.1027
0.041984 17.1027
0.043008 17.0143
0.044032 17.0343
0.045056 17.0561
0.04608 16.9934
0.046848 17.0096
0.047872 17.0077
0.048896 17.0523
0.04992 17.0599
0.050944 16.9478
0.051968 16.9697
0.052992 17.0732
0.054016 16.9231
0.05504 16.9811
0.056064 16.9725
0.056832 16.9364
0.057856 16.9003
0.05888 16.9602
0.059904 16.9041
0.060928 16.8851
0.061952 16.8746
0.062976 16.8547
0.064 16.8661
0.065024 16.8271
0.066048 16.8889
0.067072 16.7901
0.06784 16.7749
0.068864 16.8661
0.069888 16.8461
0.070912 16.8566
0.071936 16.8528
0.07296 16.8946
0.073984 16.9013
0.075008 16.9326
0.076032 16.983
0.077056 16.982
0.07808 16.9564
0.078848 17.0552
0.079872 17.0504
0.080896 17.0808
0.08192 17.0514
0.082944 17.0761
0.083968 17.1502
0.084992 17.1331
0.086016 17.2025
0.08704 17.1692
0.088064 17.2272
0.088832 17.3165
0.089856 17.2509
0.09088 17.2775
0.091904 17.3108
0.092928 17.3383
0.093952 17.2699
0.094976 17.363
0.096 17.325
0.097024 17.2766
0.098048 17.3802
0.099072 17.2946
0.09984 17.3868
0.100864 17.3764
0.101888 17.2709
0.102912 17.6899
0.103936 17.2709
0.10496 15.7905
0.105984 15.8522
0.107008 15.6137
0.108032 14.5448
0.109056 14.0858
0.109824 14.0792
0.110848 13.5281
0.111872 13.1451
0.112896 13.2031
0.11392 13.0881
0.114944 12.9038
0.115968 13.0264
0.116992 13.071
0.118016 13.0311
0.11904 13.3114
0.120064 13.7609
0.120832 14.0887
0.121856 14.4213
0.12288 14.7187
0.123904 14.9448
0.124928 15.1957
0.125952 15.3325
0.126976 15.4161
0.128 15.5757
0.129024 15.6033
0.130048 15.5928
0.131072 15.6727
0.13184 15.7126
0.132864 15.6575
0.133888 15.705
0.134912 15.724
0.135936 15.7211
0.13696 15.7582
0.137984 15.7724
0.139008 15.7971
0.140032 15.856
0.141056 15.8836
0.141824 15.799
0.142848 15.9596
0.143872 15.971
0.144896 16.0014
0.14592 16.0499
0.146944 16.1278
0.147968 16.1069
0.148992 16.143
0.150016 16.2418
0.15104 16.2808
0.152064 16.2295
0.152832 16.3102
0.153856 16.43
0.15488 16.3967
0.155904 16.4556
0.156928 16.4936
0.157952 16.5307
0.158976 16.5107
0.16 16.5981
0.161024 16.6247
0.162048 16.5164
0.163072 16.6656
0.16384 16.6846
0.164864 16.7359
0.165888 16.6941
0.166912 16.7663
0.167936 16.7473
0.16896 16.8091
0.169984 16.8357
0.171008 16.8946
0.172032 16.8214
0.173056 16.907
0.173824 16.8775
0.174848 16.8975
0.175872 16.9963
0.176896 16.9231
0.17792 16.8832
0.178944 16.9621
0.179968 16.9706
0.180992 16.9298
0.182016 16.9678
0.18304 16.906
0.184064 16.9811
0.184832 16.9003
0.185856 16.9041
0.18688 16.8766
0.187904 16.7787
0.188928 16.8224
0.189952 16.7872
0.190976 16.7359
0.192 16.7616
0.193024 16.6818
0.194048 16.6105
0.195072 16.6542
0.19584 16.5487
0.196864 16.5535
0.197888 16.5117
0.198912 16.5221
0.199936 16.5012
0.20096 16.4338
0.201984 16.4737
0.203008 16.4461
0.204032 16.4072
0.205056 16.4537
0.205824 16.3729
0.206848 16.3758
0.207872 16.3844
0.208896 16.3625
0.20992 16.3245
0.210944 16.3178
0.211968 16.3235
0.212992 16.3188
0.214016 16.3207
0.21504 16.2637
0.216064 16.2732
0.216832 16.2865
0.217856 16.2741
0.21888 16.2409
0.219904 16.276
0.220928 16.2162
0.221952 16.2893
0.222976 16.2893
0.224 16.2361
0.225024 16.2893
0.226048 16.2808
0.227072 16.2542
0.228096 16.3064
0.228864 16.2627
0.229888 16.2808
0.230912 16.333
0.231936 16.3273
0.23296 16.3416
0.233984 16.3653
0.235008 16.4338
0.236032 16.4081
0.237056 16.4651
0.23808 16.4898
0.238848 16.4927
0.239872 16.4879
0.240896 16.4471
0.24192 16.5193
0.242944 16.5164
0.243968 16.5858
0.244992 16.5259
0.246016 16.5953
0.24704 16.5924
0.248064 16.5801
0.249088 16.6333
0.249856 16.6238
0.25088 16.5877
0.251904 16.6247
0.252928 16.5972
0.253952 16.582
0.254976 16.6124
0.256 16.6799
0.257024 16.5449
0.258048 16.6713
0.259072 16.6818
0.25984 16.6381
0.260864 16.6656
0.261888 16.6647
0.262912 16.6523
0.263936 16.678
0.26496 16.6799
0.265984 16.6238
0.267008 16.6542
0.268032 16.6989
0.269056 16.6114
0.27008 16.6552
0.270848 16.6533
0.271872 16.6076
0.272896 16.5459
0.27392 16.5696
0.274944 16.5231
0.275968 16.5582
0.276992 16.5383
0.278016 16.4974
0.27904 16.5402
0.280064 16.5145
0.281088 16.4946
0.281856 16.5278
0.28288 16.4642
0.283904 16.4176
0.284928 16.5022
0.285952 16.4651
0.286976 16.429
0.288 16.3929
0.289024 16.4509
0.290048 16.5069
0.291072 16.4148
0.29184 16.543
0.292864 16.4946
0.293888 16.4547
0.294912 16.505
0.295936 16.5193
0.29696 16.5468
0.297984 16.4708
0.299008 16.4955
0.300032 16.5079
0.301056 16.4965
0.30208 16.4319
0.302848 16.5487
0.303872 16.4642
0.304896 16.4974
0.30592 16.5468
0.306944 16.5772
0.307968 16.4841
0.308992 16.5459
0.310016 16.6029
0.31104 16.5145
0.312064 16.5231
0.313088 16.6086
0.313856 16.5953
0.31488 16.5383
0.315904 16.5364
0.316928 16.581
0.317952 16.5373
0.318976 16.5706
0.32 16.4984
0.321024 16.5383
0.322048 16.6266
0.323072 16.5877
0.32384 16.5392
0.324864 16.5544
0.325888 16.6114
0.326912 16.5886
0.327936 16.562
0.32896 16.5364
0.329984 16.5582
0.331008 16.6162
0.332032 16.5744
0.333056 16.5658
0.33408 16.5991
0.334848 16.5943
0.335872 16.5022
0.336896 16.5573
0.33792 16.5554
0.338944 16.4917
0.339968 16.5573
0.340992 16.5107
0.342016 16.4699
0.34304 16.524
0.344064 16.4984
0.345088 16.4803
0.345856 16.5601
0.34688 16.4993
0.347904 16.4119
0.348928 16.4832
0.349952 16.4518
0.350976 16.4347
0.352 16.372
0.353024 16.371
0.354048 16.4262
0.355072 16.3948
0.35584 16.3463
0.356864 16.3967
0.357888 16.3454
0.358912 16.3492
0.359936 16.3197
0.36096 16.3901
0.361984 16.3958
0.363008 16.3283
0.364032 16.3748
0.365056 16.3568
0.36608 16.3863
0.366848 16.3958
0.367872 16.4091
0.368896 16.411
0.36992 16.4585
0.370944 16.449
0.371968 16.4623
0.372992 16.5126
0.374016 16.5639
0.37504 16.5022
0.376064 16.525
0.377088 16.5886
0.377856 16.5345
0.37888 16.5744
0.379904 16.6019
0.380928 16.5506
0.381952 16.6057
0.382976 16.6343
0.384 16.5364
0.385024 16.5297
0.386048 16.62
0.387072 16.5877
0.38784 16.5563
0.388864 16.6181
0.389888 16.6266
0.390912 16.5753
0.391936 16.6048
0.39296 16.6409
0.393984 16.5582
0.395008 16.6228
0.396032 16.6409
0.397056 16.582
0.39808 16.6219
0.398848 16.5601
0.399872 16.6571
0.400896 16.6362
0.40192 16.6276
0.402944 16.6114
0.403968 16.6571
0.404992 16.5772
0.406016 16.5896
0.40704 16.5744
0.408064 16.5715
0.409088 16.5962
0.409856 16.5829
0.41088 16.5715
0.411904 16.5943
0.412928 16.5592
0.413952 16.5535
0.414976 16.5193
0.416 16.5478
0.417024 16.5269
0.418048 16.5867
0.419072 16.543
0.41984 16.5421
0.420864 16.5687
0.421888 16.5278
0.422912 16.5022
0.423936 16.5003
0.42496 16.5535
0.425984 16.4974
0.427008 16.4927
0.428032 16.4917
0.429056 16.4936
0.43008 16.4993
0.430848 16.4822
0.431872 16.5031
0.432896 16.4727
0.43392 16.5231
0.434944 16.4585
0.435968 16.4927
0.436992 16.5421
0.438016 16.5231
0.43904 16.4547
0.440064 16.4727
0.441088 16.5544
0.441856 16.4727
0.44288 16.4243
0.443904 16.5164
0.444928 16.4708
0.445952 16.429
0.446976 16.4433
0.448 16.4442
0.449024 16.4461
0.450048 16.4252
0.451072 16.4252
0.45184 16.4376
0.452864 16.3834
0.453888 16.3805
0.454912 16.4661
0.455936 16.4879
0.45696 16.41
0.457984 16.4395
0.459008 16.5782
0.460032 16.4623
0.461056 16.4775
0.46208 16.4129
0.462848 16.5269
0.463872 16.4518
0.464896 16.5136
0.46592 16.5354
0.466944 16.5335
0.467968 16.5506
0.468992 16.5516
0.470016 16.524
0.47104 16.5611
0.472064 16.64
0.472832 16.5877
0.473856 16.5782
0.47488 16.6552
0.475904 16.6095
0.476928 16.5706
0.477952 16.6533
0.478976 16.6152
0.48 16.5858
0.481024 16.6675
0.482048 16.5782
0.483072 16.6
0.48384 16.6599
0.484864 16.5801
0.485888 16.5791
0.486912 16.5991
0.487936 16.6219
0.48896 16.6086
0.489984 16.5544
0.491008 16.6228
0.492032 16.5801
0.493056 16.5535
0.49408 16.5307
0.494848 16.562
0.495872 16.563
0.496896 16.4974
0.49792 16.5117
0.498944 16.5126
0.499968 16.4803
0.500992 16.4699
0.502016 16.4917
0.50304 16.4841
0.504064 16.4224
0.504832 16.4224
0.505856 16.3863
0.50688 16.3863
0.507904 16.4043
0.508928 16.3349
0.509952 16.3178
0.510976 16.4043
0.512 16.3368
0.513024 16.3786
0.514048 16.4214
0.515072 16.3996
0.51584 16.333
0.516864 16.4813
0.517888 16.4357
0.518912 16.4803
0.519936 16.4993
0.52096 16.3977
0.521984 16.4661
0.523008 16.4822
0.524032 16.429
0.525056 16.4917
0.52608 16.3986
0.526848 16.4908
0.527872 16.5307
0.528896 16.4129
0.52992 16.4756
0.530944 16.4965
0.531968 16.486
0.532992 16.5335
0.534016 16.467
0.53504 16.5259
0.536064 16.5373
0.536832 16.4832
0.537856 16.5734
0.53888 16.5896
0.539904 16.5402
0.540928 16.5848
0.541952 16.5848
0.542976 16.619
0.544 16.6333
0.545024 16.5877
0.546048 16.6438
0.547072 16.6457
0.54784 16.6266
0.548864 16.6381
0.549888 16.5905
0.550912 16.6561
0.551936 16.6533
0.55296 16.5725
0.553984 16.6038
0.555008 16.6362
0.556032 16.6105
0.557056 16.4936
0.55808 16.6466
0.558848 16.5715
0.559872 16.5896
0.560896 16.6105
0.56192 16.581
0.562944 16.5848
0.563968 16.6428
0.564992 16.5563
0.566016 16.5734
0.56704 16.581
0.568064 16.5506
0.568832 16.5326
0.569856 16.5231
0.57088 16.5316
0.571904 16.4984
0.572928 16.371
0.573952 16.4604
0.574976 16.4433
0.576 16.4053
0.577024 16.3568
0.578048 16.4252
0.579072 16.3777
0.57984 16.3207
0.580864 16.3701
0.581888 16.372
0.582912 16.4024
0.583936 16.3748
0.58496 16.3948
0.585984 16.3701
0.587008 16.3672
0.588032 16.392
0.589056 16.3539
0.59008 16.4281
0.590848 16.4167
0.591872 16.5022
0.592896 16.5497
0.59392 16.4585
0.594944 16.5696
0.595968 16.5649
0.596992 16.4756
0.598016 16.5316
0.59904 16.5411
0.600064 16.5003
0.600832 16.4965
0.601856 16.562
0.60288 16.5525
0.603904 16.4689
0.604928 16.4984
0.605952 16.5316
0.606976 16.524
0.608 16.5373
0.609024 16.5364
0.610048 16.5525
0.611072 16.5497
0.61184 16.5278
0.612864 16.5563
0.613888 16.5649
0.614912 16.5288
0.615936 16.5373
0.61696 16.5582
0.617984 16.5259
0.619008 16.5867
0.620032 16.5953
0.621056 16.6076
0.62208 16.5905
0.622848 16.6884
0.623872 16.6846
0.624896 16.5972
0.62592 16.6324
0.626944 16.677
0.627968 16.6228
0.628992 16.5611
0.630016 16.6067
0.63104 16.5535
0.632064 16.4889
0.632832 16.5031
0.633856 16.5658
0.63488 16.467
0.635904 16.4366
0.636928 16.5677
0.637952 16.4262
0.638976 16.5212
0.64 16.4889
0.641024 16.4898
0.642048 16.5392
0.643072 16.5107
0.64384 16.4623
0.644864 16.5221
0.645888 16.4965
0.646912 16.5107
0.647936 16.4157
0.64896 16.4556
0.649984 16.4566
0.651008 16.353
0.652032 16.3986
0.653056 16.4062
0.65408 16.2713
0.654848 16.3501
0.655872 16.4005
0.656896 16.3425
0.65792 16.3387
0.658944 16.4452
0.659968 16.3254
0.660992 16.3824
0.662016 16.4756
0.66304 16.3796
0.664064 16.4366
0.664832 16.524
0.665856 16.4034
0.66688 16.4319
0.667904 16.448
0.668928 16.411
0.669952 16.3625
0.670976 16.4718
0.672 16.4499
0.673024 16.4575
0.674048 16.4984
0.675072 16.4433
0.67584 16.467
0.676864 16.5012
0.677888 16.5183
0.678912 16.5136
0.679936 16.4699
0.68096 16.5145
0.681984 16.5012
0.683008 16.5468
0.684032 16.506
0.685056 16.4699
0.68608 16.5649
0.686848 16.5478
0.687872 16.5079
0.688896 16.6523
0.68992 16.6305
0.690944 16.5649
0.691968 16.6951
0.692992 16.6285
0.694016 16.6143
0.69504 16.6761
0.696064 16.5962
0.696832 16.6181
0.697856 16.6704
0.69888 16.5943
0.699904 16.5839
0.700928 16.5535
0.701952 16.6095
0.702976 16.5497
0.704 16.4556
0.705024 16.6143
0.706048 16.4813
0.707072 16.4423
0.70784 16.544
0.708864 16.525
0.709888 16.4756
0.710912 16.4613
0.711936 16.5316
0.71296 16.5231
0.713984 16.5297
0.715008 16.449
0.716032 16.5468
0.717056 16.5031
0.71808 16.5478
0.718848 16.5668
0.719872 16.5573
0.720896 16.5031
0.72192 16.5079
0.722944 16.5668
0.723968 16.5335
0.724992 16.5307
0.726016 16.5772
0.72704 16.5383
0.728064 16.5003
0.728832 16.5753
0.729856 16.4651
0.73088 16.4005
0.731904 16.5031
0.732928 16.4395
0.733952 16.4984
0.734976 16.4822
0.736 16.4661
0.737024 16.505
0.738048 16.5896
0.739072 16.5221
0.73984 16.4955
0.740864 16.5744
0.741888 16.5658
0.742912 16.4927
0.743936 16.562
0.74496 16.5848
0.745984 16.5079
0.747008 16.5478
0.748032 16.5896
0.749056 16.524
0.749824 16.5478
0.750848 16.5858
0.751872 16.5649
0.752896 16.5107
0.75392 16.5544
0.754944 16.5354
0.755968 16.5041
0.756992 16.5136
0.758016 16.5535
0.75904 16.4186
0.760064 16.5174
0.760832 16.5991
0.761856 16.5221
0.76288 16.3568
0.763904 16.5212
0.764928 16.4822
0.765952 16.3777
0.766976 16.467
0.768 16.467
0.769024 16.3701
0.770048 16.4404
0.771072 16.4898
0.77184 16.3815
0.772864 16.43
0.773888 16.4775
0.774912 16.4547
0.775936 16.4252
0.77696 16.486
0.777984 16.4851
0.779008 16.4072
0.780032 16.506
0.781056 16.5535
0.781824 16.4889
0.782848 16.5601
0.783872 16.563
0.784896 16.5031
0.78592 16.6209
0.786944 16.5839
0.787968 16.5867
0.788992 16.6343
0.790016 16.6457
0.79104 16.6076
0.792064 16.6295
0.792832 16.6789
0.793856 16.62
0.79488 16.6561
0.795904 16.6552
0.796928 16.7169
0.797952 16.6428
0.798976 16.6485
0.8 16.7283
0.801024 16.6076
0.802048 16.6295
0.803072 16.6048
0.80384 16.6086
0.804864 16.6105
0.805888 16.5839
0.806912 16.563
0.807936 16.5668
0.80896 16.581
0.809984 16.4433
0.811008 16.5335
0.812032 16.4993
0.813056 16.5326
0.813824 16.4936
0.814848 16.4613
0.815872 16.5136
0.816896 16.41
0.81792 16.4509
0.818944 16.468
0.819968 16.3901
0.820992 16.4547
0.822016 16.4195
0.82304 16.3777
0.824064 16.4585
0.824832 16.4395
0.825856 16.3672
0.82688 16.3872
0.827904 16.4271
0.828928 16.4224
0.829952 16.372
0.830976 16.4699
0.832 16.4613
0.833024 16.372
0.834048 16.4908
0.835072 16.4879
0.83584 16.4604
0.836864 16.5487
0.837888 16.5316
0.838912 16.5069
0.839936 16.581
0.84096 16.4889
0.841984 16.5383
0.843008 16.544
0.844032 16.4186
0.845056 16.5573
0.845824 16.5316
0.846848 16.4148
0.847872 16.4965
0.848896 16.4879
0.84992 16.4832
0.850944 16.4898
0.851968 16.4661
0.852992 16.4547
0.854016 16.4727
0.85504 16.5411
0.856064 16.5003
0.857088 16.505
0.857856 16.5544
0.85888 16.4851
0.859904 16.6209
0.860928 16.5155
0.861952 16.5459
0.862976 16.5905
0.864 16.5744
0.865024 16.5459
0.866048 16.6285
0.867072 16.5592
0.86784 16.543
0.868864 16.6447
0.869888 16.543
0.870912 16.5164
0.871936 16.5791
0.87296 16.486
0.873984 16.5373
0.875008 16.5582
0.876032 16.5924
0.877056 16.562
0.87808 16.6086
0.878848 16.543
0.879872 16.6067
0.880896 16.5744
0.88192 16.6228
0.882944 16.6276
0.883968 16.6029
0.884992 16.5886
0.886016 16.5905
0.88704 16.5943
0.888064 16.562
0.889088 16.5202
0.889856 16.5725
0.89088 16.5725
0.891904 16.5525
0.892928 16.5459
0.893952 16.6324
0.894976 16.562
0.896 16.562
0.897024 16.6371
0.898048 16.6228
0.899072 16.6057
0.89984 16.6029
0.900864 16.6171
0.901888 16.5839
0.902912 16.5582
0.903936 16.5763
0.90496 16.524
0.905984 16.5022
0.907008 16.5468
0.908032 16.5117
0.909056 16.429
0.91008 16.5183
0.910848 16.4984
0.911872 16.3606
0.912896 16.5544
0.91392 16.5297
0.914944 16.4433
0.915968 16.4917
0.916992 16.4309
0.918016 16.4879
0.91904 16.4794
0.920064 16.4053
0.921088 16.3625
0.921856 16.4176
0.92288 16.4357
0.923904 16.277
0.924928 16.3406
0.925952 16.3473
0.926976 16.3131
0.928 16.2874
0.929024 16.3682
0.930048 16.3568
0.931072 16.3863
0.93184 16.372
0.932864 16.4081
0.933888 16.4319
0.934912 16.3891
0.935936 16.3948
0.93696 16.5098
0.937984 16.4803
0.939008 16.5687
0.940032 16.5326
0.941056 16.5221
0.94208 16.6533
0.942848 16.6048
0.943872 16.6438
0.944896 16.7103
0.94592 16.6466
0.946944 16.6704
0.947968 16.6903
0.948992 16.5867
0.950016 16.6133
0.95104 16.5934
0.952064 16.6419
0.953088 16.4917
0.953856 16.5449
0.95488 16.5563
0.955904 16.5221
0.956928 16.5383
0.957952 16.5839
0.958976 16.5031
0.96 16.5212
0.961024 16.5848
0.962048 16.5145
0.963072 16.5278
0.96384 16.5563
0.964864 16.5022
0.965888 16.4889
0.966912 16.5402
0.967936 16.4366
0.96896 16.487
0.969984 16.5174
0.971008 16.4993
0.972032 16.487
0.973056 16.4908
0.97408 16.4509
0.974848 16.4537
0.975872 16.4528
0.976896 16.4775
0.97792 16.4879
0.978944 16.4632
0.979968 16.5117
0.980992 16.4898
0.982016 16.4461
0.98304 16.5041
0.984064 16.5136
0.985088 16.505
0.985856 16.5839
0.98688 16.5592
0.987904 16.5003
0.988928 16.562
0.989952 16.5202
0.990976 16.5012
0.992 16.5687
0.993024 16.5468
0.994048 16.5373
0.995072 16.5316
0.99584 16.5145
0.996864 16.5402
0.997888 16.5506
0.998912 16.5535
0.999936 16.5592
1.00096 16.5972
1.00198 16.6466
1.00301 16.5991
1.00403 16.6609
1.00506 16.5981
1.00608 16.5858
1.00685 16.619
1.00787 16.6305
1.0089 16.5183
1.00992 16.5221
1.01094 16.5563
1.01197 16.5753
1.01299 16.524
1.01402 16.5392
1.01504 16.4822
1.01606 16.5202
1.01709 16.4955
1.01786 16.5487
1.01888 16.5307
1.0199 16.5307
1.02093 16.5753
1.02195 16.5886
1.02298 16.5449
1.024 16.6181
1.02502 16.6038
1.02605 16.5943
1.02707 16.5297
1.02784 16.6057
1.02886 16.6457
1.02989 16.5449
1.03091 16.5354
1.03194 16.6466
1.03296 16.5592
1.03398 16.6152
1.03501 16.5924
1.03603 16.4993
1.03706 16.5326
1.03808 16.5525
1.03885 16.4613
1.03987 16.4889
1.0409 16.4813
1.04192 16.43
1.04294 16.4328
1.04397 16.4727
1.04499 16.4148
1.04602 16.3748
1.04704 16.3378
1.04806 16.371
1.04909 16.4357
1.04986 16.3406
1.05088 16.4034
1.0519 16.3929
1.05293 16.4243
1.05395 16.4395
1.05498 16.4024
1.056 16.3739
1.05702 16.4898
1.05805 16.448
1.05907 16.3549
1.05984 16.506
1.06086 16.467
1.06189 16.4851
1.06291 16.4357
1.06394 16.5544
1.06496 16.5468
1.06598 16.4889
1.06701 16.5373
1.06803 16.6209
1.06906 16.5383
1.07008 16.5592
1.07085 16.6076
1.07187 16.5592
1.0729 16.5563
1.07392 16.6362
1.07494 16.6076
1.07597 16.581
1.07699 16.6266
1.07802 16.5801
1.07904 16.5829
1.08006 16.5867
1.08109 16.6152
1.08186 16.5421
1.08288 16.6029
1.0839 16.5744
1.08493 16.5981
1.08595 16.581
1.08698 16.5202
1.088 16.5991
1.08902 16.5364
1.09005 16.4585
1.09107 16.5259
1.09184 16.4746
1.09286 16.4319
1.09389 16.3872
1.09491 16.3872
1.09594 16.4452
1.09696 16.449
1.09798 16.3644
1.09901 16.2827
1.10003 16.4309
1.10106 16.4566
1.10208 16.3302
1.10285 16.4366
1.10387 16.411
1.1049 16.4205
1.10592 16.4461
1.10694 16.4252
1.10797 16.4708
1.10899 16.4965
1.11002 16.3786
1.11104 16.468
1.11206 16.486
1.11283 16.4765
1.11386 16.4851
1.11488 16.5164
1.1159 16.5506
1.11693 16.5155
1.11795 16.5658
1.11898 16.5573
1.12 16.6171
1.12102 16.6057
1.12205 16.4832
1.12307 16.5905
1.12384 16.6571
1.12486 16.5677
1.12589 16.5117
1.12691 16.5649
1.12794 16.5288
1.12896 16.5744
1.12998 16.5145
1.13101 16.5155
1.13203 16.4993
1.13306 16.506
1.13408 16.5335
1.13485 16.5459
1.13587 16.5364
1.1369 16.5231
1.13792 16.5601
1.13894 16.5012
1.13997 16.5991
1.14099 16.5696
1.14202 16.5164
1.14304 16.5402
1.14406 16.5858
1.14483 16.563
1.14586 16.5573
1.14688 16.5972
1.1479 16.5753
1.14893 16.5326
1.14995 16.5725
1.15098 16.5791
1.152 16.5506
1.15302 16.5563
1.15405 16.5449
1.15507 16.5867
1.15584 16.5601
1.15686 16.5297
1.15789 16.5611
1.15891 16.5335
1.15994 16.5658
1.16096 16.5155
1.16198 16.5041
1.16301 16.5478
1.16403 16.5601
1.16506 16.5487
1.16608 16.5905
1.16685 16.5867
1.16787 16.5259
1.1689 16.6019
1.16992 16.6124
1.17094 16.5953
1.17197 16.6457
1.17299 16.5734
1.17402 16.62
1.17504 16.5734
1.17606 16.64
1.17683 16.5611
1.17786 16.5867
1.17888 16.6514
1.1799 16.5497
1.18093 16.5848
1.18195 16.5582
1.18298 16.5801
1.184 16.5478
1.18502 16.5041
1.18605 16.5202
1.18707 16.5725
1.18784 16.5221
1.18886 16.3739
1.18989 16.5573
1.19091 16.4822
1.19194 16.4993
1.19296 16.4566
1.19398 16.4708
1.19501 16.4841
1.19603 16.506
1.19706 16.4822
1.19808 16.4775
1.19885 16.5098
1.19987 16.5487
1.2009 16.4613
1.20192 16.4623
1.20294 16.5858
1.20397 16.5012
1.20499 16.4537
1.20602 16.5896
1.20704 16.5459
1.20806 16.5383
1.20883 16.5772
1.20986 16.5307
1.21088 16.5269
1.2119 16.5544
1.21293 16.5259
1.21395 16.5677
1.21498 16.5601
1.216 16.5117
1.21702 16.5601
1.21805 16.5582
1.21907 16.5183
1.21984 16.5174
1.22086 16.5155
1.22189 16.5687
1.22291 16.5326
1.22394 16.5335
1.22496 16.5829
1.22598 16.5706
1.22701 16.544
1.22803 16.5288
1.22906 16.5668
1.23008 16.5202
1.23085 16.5335
1.23187 16.5383
1.2329 16.4632
1.23392 16.5069
1.23494 16.5297
1.23597 16.4518
1.23699 16.4442
1.23802 16.4385
1.23904 16.4157
1.24006 16.4271
1.24083 16.3939
1.24186 16.4328
1.24288 16.4442
1.2439 16.41
1.24493 16.4309
1.24595 16.4822
1.24698 16.4471
1.248 16.4499
1.24902 16.4556
1.25005 16.4908
1.25107 16.5126
1.25184 16.5012
1.25286 16.5098
1.25389 16.4499
1.25491 16.544
1.25594 16.5801
1.25696 16.5734
1.25798 16.5582
1.25901 16.6599
1.26003 16.5953
1.26106 16.62
1.26208 16.6922
1.26285 16.5506
1.26387 16.5753
1.2649 16.6552
1.26592 16.6076
1.26694 16.5706
1.26797 16.5753
1.26899 16.5649
1.27002 16.5411
1.27104 16.5497
1.27206 16.5069
1.27283 16.5231
1.27386 16.5117
1.27488 16.4604
1.2759 16.5582
1.27693 16.5326
1.27795 16.5601
1.27898 16.5535
1.28 16.563
1.28102 16.6
1.28205 16.6029
1.28307 16.6295
1.28384 16.5715
1.28486 16.6285
1.28589 16.5563
1.28691 16.6038
1.28794 16.5611
1.28896 16.5563
1.28998 16.5079
1.29101 16.5449
1.29203 16.5468
1.29306 16.3996
1.29408 16.4803
1.29485 16.4879
1.29587 16.4689
1.2969 16.4423
1.29792 16.4737
1.29894 16.4319
1.29997 16.3986
1.30099 16.3986
1.30202 16.4509
1.30304 16.4119
1.30406 16.4062
1.30483 16.4015
1.30586 16.4262
1.30688 16.4832
1.3079 16.4499
1.30893 16.4623
1.30995 16.4708
1.31098 16.5193
1.312 16.4471
1.31302 16.4765
1.31405 16.4851
1.31507 16.4841
1.31584 16.5012
1.31686 16.4243
1.31789 16.5516
1.31891 16.4794
1.31994 16.5421
1.32096 16.5449
1.32198 16.4775
1.32301 16.4499
1.32403 16.5801
1.32506 16.5354
1.32608 16.4328
1.32685 16.544
1.32787 16.4822
1.3289 16.4604
1.32992 16.4452
1.33094 16.4832
1.33197 16.5297
1.33299 16.5126
1.33402 16.505
1.33504 16.4556
1.33606 16.5421
1.33683 16.5278
1.33786 16.4585
1.33888 16.4499
1.3399 16.5202
1.34093 16.4575
1.34195 16.4319
1.34298 16.4927
1.344 16.4547
1.34502 16.4366
1.34605 16.5288
1.34707 16.3948
1.34784 16.4404
1.34886 16.4936
1.34989 16.5088
1.35091 16.4708
1.35194 16.5193
1.35296 16.5136
1.35398 16.5506
1.35501 16.5269
1.35603 16.5639
1.35706 16.5744
1.35808 16.6067
1.35885 16.5924
1.35987 16.5801
1.3609 16.5468
1.36192 16.6038
1.36294 16.5098
1.36397 16.5563
1.36499 16.5753
1.36602 16.5497
1.36704 16.5563
1.36806 16.5506
1.36883 16.5573
1.36986 16.5763
1.37088 16.5535
1.3719 16.5516
1.37293 16.5544
1.37395 16.5535
1.37498 16.5668
1.376 16.5516
1.37702 16.5516
1.37805 16.6171
1.37907 16.5525
1.37984 16.5164
1.38086 16.5506
1.38189 16.582
1.38291 16.5915
1.38394 16.5126
1.38496 16.524
1.38598 16.5696
1.38701 16.5934
1.38803 16.5012
1.38906 16.5506
1.38982 16.5402
1.39085 16.5734
1.39187 16.5478
1.3929 16.544
1.39392 16.5848
1.39494 16.562
1.39597 16.5592
1.39699 16.4509
1.39802 16.5326
1.39904 16.6114
1.40006 16.5421
1.40083 16.5259
1.40186 16.5449
1.40288 16.544
1.4039 16.5326
1.40493 16.5402
1.40595 16.4737
1.40698 16.4708
1.408 16.5364
1.40902 16.449
1.41005 16.3824
1.41107 16.524
1.41184 16.4509
1.41286 16.4765
1.41389 16.4851
1.41491 16.4395
1.41594 16.5687
1.41696 16.5022
1.41798 16.4575
1.41901 16.5487
1.42003 16.4765
1.42106 16.4699
1.42182 16.4889
1.42285 16.5003
1.42387 16.4784
1.4249 16.4575
1.42592 16.3539
1.42694 16.4908
1.42797 16.4281
1.42899 16.3863
1.43002 16.449
1.43104 16.4433
1.43206 16.4414
1.43283 16.4993
1.43386 16.5022
1.43488 16.4509
1.4359 16.4414
1.43693 16.4737
1.43795 16.4138
1.43898 16.4689
1.44 16.4214
1.44102 16.4195
1.44205 16.4224
1.44307 16.429
1.44384 16.4376
1.44486 16.4689
1.44589 16.4556
1.44691 16.4556
1.44794 16.5126
1.44896 16.581
1.44998 16.487
1.45101 16.5345
1.45203 16.6038
1.45306 16.5858
1.45382 16.5715
1.45485 16.6628
1.45587 16.6
1.4569 16.5658
1.45792 16.6219
1.45894 16.6371
1.45997 16.6133
1.46099 16.5734
1.46202 16.5687
1.46304 16.5886
1.46406 16.5972
1.46483 16.4955
1.46586 16.5962
1.46688 16.5421
1.4679 16.4746
1.46893 16.5221
1.46995 16.5079
1.47098 16.4186
1.472 16.4974
1.47302 16.4566
1.47405 16.4746
1.47507 16.4974
1.47584 16.4661
1.47686 16.5107
1.47789 16.4651
1.47891 16.5326
1.47994 16.4993
1.48096 16.5573
1.48198 16.4746
1.48301 16.5563
1.48403 16.5725
1.48506 16.5003
1.48582 16.5126
1.48685 16.5297
1.48787 16.4936
1.4889 16.4718
1.48992 16.5174
1.49094 16.5117
1.49197 16.6029
1.49299 16.5307
1.49402 16.5212
1.49504 16.5487
1.49606 16.543
1.49709 16.5088
1.49786 16.5943
1.49888 16.5544
1.4999 16.5354
1.50093 16.5459
1.50195 16.5573
1.50298 16.6105
1.504 16.5316
1.50502 16.4927
1.50605 16.6723
1.50707 16.5829
1.50784 16.5202
1.50886 16.6438
1.50989 16.5915
1.51091 16.4898
1.51194 16.5972
1.51296 16.5924
1.51398 16.4936
1.51501 16.5459
1.51603 16.5421
1.51706 16.5088
1.51808 16.525
1.51885 16.5373
1.51987 16.5278
1.5209 16.4879
1.52192 16.5449
1.52294 16.487
1.52397 16.5193
1.52499 16.5098
1.52602 16.4832
1.52704 16.4737
1.52806 16.4841
1.52883 16.4974
1.52986 16.4537
1.53088 16.4737
1.5319 16.4537
1.53293 16.4167
1.53395 16.4461
1.53498 16.4623
1.536 16.3872
1.53702 16.4034
1.53805 16.4366
1.53907 16.4214
1.53984 16.4015
1.54086 16.4395
1.54189 16.4414
1.54291 16.4214
1.54394 16.4585
1.54496 16.4984
1.54598 16.4471
1.54701 16.487
1.54803 16.467
1.54906 16.5069
1.55008 16.4927
1.55085 16.4813
1.55187 16.4689
1.5529 16.544
1.55392 16.525
1.55494 16.5402
1.55597 16.5934
1.55699 16.5183
1.55802 16.5411
1.55904 16.5383
1.56006 16.5848
1.56109 16.5468
1.56186 16.5155
1.56288 16.5658
1.5639 16.5943
1.56493 16.5288
1.56595 16.5421
1.56698 16.5696
1.568 16.4471
1.56902 16.5335
1.57005 16.4917
1.57107 16.5155
1.57184 16.5487
1.57286 16.486
1.57389 16.4936
1.57491 16.5259
1.57594 16.5535
1.57696 16.5088
1.57798 16.4927
1.57901 16.4832
1.58003 16.5516
1.58106 16.505
1.58208 16.5098
1.58285 16.544
1.58387 16.4138
1.5849 16.5259
1.58592 16.5326
1.58694 16.5658
1.58797 16.5839
1.58899 16.5117
1.59002 16.525
1.59104 16.5012
1.59206 16.4737
1.59309 16.5174
1.59386 16.4708
1.59488 16.4034
1.5959 16.4433
1.59693 16.4328
1.59795 16.3691
1.59898 16.4471
1.6 16.3321
1.60102 16.4195
1.60205 16.4784
1.60307 16.4186
1.60384 16.4556
1.60486 16.4984
1.60589 16.4955
1.60691 16.4708
1.60794 16.4765
1.60896 16.5164
1.60998 16.5478
1.61101 16.5031
1.61203 16.5079
1.61306 16.5468
1.61408 16.4946
1.61485 16.4946
1.61587 16.5449
1.6169 16.5288
1.61792 16.506
1.61894 16.5744
1.61997 16.6105
1.62099 16.5991
1.62202 16.6019
1.62304 16.6314
1.62406 16.6637
1.62509 16.6552
1.62586 16.6618
1.62688 16.7074
1.6279 16.6637
1.62893 16.6076
1.62995 16.678
1.63098 16.619
1.632 16.5715
1.63302 16.6057
1.63405 16.5582
1.63507 16.4689
1.63584 16.5297
1.63686 16.4974
1.63789 16.4347
1.63891 16.4518
1.63994 16.5563
1.64096 16.4452
1.64198 16.4632
1.64301 16.5753
1.64403 16.525
1.64506 16.487
1.64608 16.5487
1.64685 16.5174
1.64787 16.5098
1.6489 16.4547
1.64992 16.5782
1.65094 16.5734
1.65197 16.5896
1.65299 16.5953
1.65402 16.5535
1.65504 16.6685
1.65606 16.5506
1.65709 16.5972
1.65786 16.5497
1.65888 16.5934
1.6599 16.5611
1.66093 16.5288
1.66195 16.5307
1.66298 16.4841
1.664 16.4965
1.66502 16.5231
1.66605 16.5183
1.66707 16.4585
1.66784 16.5668
1.66886 16.4908
1.66989 16.4547
1.67091 16.5582
1.67194 16.5326
1.67296 16.544
1.67398 16.4965
1.67501 16.4547
1.67603 16.5345
1.67706 16.4613
1.67808 16.467
1.67885 16.4414
1.67987 16.4879
1.6809 16.4832
1.68192 16.506
1.68294 16.4632
1.68397 16.4955
1.68499 16.4442
1.68602 16.4974
1.68704 16.4376
1.68806 16.3996
1.68909 16.487
1.68986 16.4452
1.69088 16.334
1.6919 16.4803
1.69293 16.4594
1.69395 16.4062
1.69498 16.4366
1.696 16.486
1.69702 16.4395
1.69805 16.4385
1.69907 16.4813
1.69984 16.4585
1.70086 16.468
1.70189 16.4879
1.70291 16.4803
1.70394 16.5098
1.70496 16.563
1.70598 16.5212
1.70701 16.5877
1.70803 16.6048
1.70906 16.5031
1.71008 16.6247
1.71085 16.6124
1.71187 16.5316
1.7129 16.6656
1.71392 16.5953
1.71494 16.5867
1.71597 16.6495
1.71699 16.5839
1.71802 16.5449
1.71904 16.5915
1.72006 16.563
1.72109 16.544
1.72186 16.4528
1.72288 16.5193
1.7239 16.5145
1.72493 16.4775
1.72595 16.4062
1.72698 16.5174
1.728 16.468
1.72902 16.4661
1.73005 16.5155
1.73107 16.5677
1.73184 16.4908
1.73286 16.5022
1.73389 16.5459
1.73491 16.4917
1.73594 16.5544
1.73696 16.5953
1.73798 16.5117
1.73901 16.5886
1.74003 16.6095
1.74106 16.5905
1.74208 16.4879
1.74285 16.5763
1.74387 16.6114
1.7449 16.5497
1.74592 16.5687
1.74694 16.6076
1.74797 16.5468
1.74899 16.5706
1.75002 16.5402
1.75104 16.5449
1.75206 16.5943
1.75283 16.5696
1.75386 16.562
1.75488 16.5772
1.7559 16.5934
1.75693 16.5915
1.75795 16.5497
1.75898 16.5278
1.76 16.5991
1.76102 16.5487
1.76205 16.5269
1.76307 16.5573
1.76384 16.5278
1.76486 16.5269
1.76589 16.5022
1.76691 16.4841
1.76794 16.4927
1.76896 16.4822
1.76998 16.4661
1.77101 16.4974
1.77203 16.4803
1.77306 16.486
1.77408 16.4167
1.77485 16.4404
1.77587 16.4319
1.7769 16.4395
1.77792 16.4357
1.77894 16.4081
1.77997 16.4765
1.78099 16.4148
1.78202 16.3986
1.78304 16.4718
1.78406 16.4537
1.78483 16.4338
1.78586 16.5364
1.78688 16.5259
1.7879 16.5573
1.78893 16.468
1.78995 16.5003
1.79098 16.5316
1.792 16.5117
1.79302 16.4822
1.79405 16.5155
1.79507 16.4414
1.79584 16.486
1.79686 16.4813
1.79789 16.4433
1.79891 16.4879
1.79994 16.4566
1.80096 16.4661
1.80198 16.4632
1.80301 16.4385
1.80403 16.4604
1.80506 16.4167
1.80608 16.5079
1.80685 16.563
1.80787 16.5506
1.8089 16.5316
1.80992 16.5744
1.81094 16.5573
1.81197 16.5848
1.81299 16.562
1.81402 16.5943
1.81504 16.5753
1.81606 16.5677
1.81683 16.6228
1.81786 16.6181
1.81888 16.5088
1.8199 16.6181
1.82093 16.4775
1.82195 16.5487
1.82298 16.5867
1.824 16.5335
1.82502 16.5069
1.82605 16.5791
1.82707 16.5345
1.82784 16.5231
1.82886 16.4898
1.82989 16.5354
1.83091 16.5041
1.83194 16.4404
1.83296 16.5088
1.83398 16.429
1.83501 16.505
1.83603 16.4328
1.83706 16.3701
1.83808 16.4499
1.83885 16.4632
1.83987 16.4034
1.8409 16.4461
1.84192 16.5117
1.84294 16.4518
1.84397 16.4718
1.84499 16.4908
1.84602 16.4566
1.84704 16.4898
1.84806 16.4651
1.84883 16.4385
1.84986 16.5335
1.85088 16.3996
1.8519 16.4737
1.85293 16.5297
1.85395 16.4889
1.85498 16.4898
1.856 16.391
1.85702 16.4195
1.85805 16.4556
1.85907 16.4224
1.85984 16.4262
1.86086 16.4518
1.86189 16.4803
1.86291 16.4594
1.86394 16.524
1.86496 16.5155
1.86598 16.5259
1.86701 16.5392
1.86803 16.5582
1.86906 16.5354
1.87008 16.5592
1.87085 16.6048
1.87187 16.4917
1.8729 16.5259
1.87392 16.5772
1.87494 16.5155
1.87597 16.4566
1.87699 16.5649
1.87802 16.6019
1.87904 16.4737
1.88006 16.4946
1.88083 16.6114
1.88186 16.5364
1.88288 16.5221
1.8839 16.5763
1.88493 16.5706
1.88595 16.4889
1.88698 16.5848
1.888 16.6114
1.88902 16.5972
1.89005 16.5487
1.89107 16.6162
1.89184 16.5896
1.89286 16.5269
1.89389 16.5734
1.89491 16.5373
1.89594 16.5202
1.89696 16.5155
1.89798 16.5269
1.89901 16.5573
1.90003 16.4528
1.90106 16.5193
1.90208 16.6305
1.90285 16.5573
1.90387 16.5478
1.9049 16.6647
1.90592 16.5915
1.90694 16.5791
1.90797 16.5981
1.90899 16.5497
1.91002 16.5639
1.91104 16.5896
1.91206 16.5715
1.91283 16.5905
1.91386 16.6314
1.91488 16.6067
1.9159 16.5782
1.91693 16.6019
1.91795 16.6466
1.91898 16.5668
1.92 16.6124
1.92102 16.7008
1.92205 16.6571
1.92307 16.5715
1.92384 16.6713
1.92486 16.7017
1.92589 16.5858
1.92691 16.6352
1.92794 16.6133
1.92896 16.5497
1.92998 16.6048
1.93101 16.5563
1.93203 16.486
1.93306 16.4965
1.93408 16.5174
1.93485 16.4376
1.93587 16.5022
1.9369 16.4689
1.93792 16.4623
1.93894 16.5088
1.93997 16.4794
1.94099 16.4499
1.94202 16.4917
1.94304 16.3159
1.94406 16.4157
1.94483 16.4214
1.94586 16.4613
1.94688 16.3986
1.9479 16.3834
1.94893 16.4357
1.94995 16.4537
1.95098 16.315
1.952 16.4233
1.95302 16.4879
1.95405 16.3882
1.95507 16.2998
1.95584 16.4357
1.95686 16.3691
1.95789 16.3691
1.95891 16.3844
1.95994 16.3901
1.96096 16.3682
1.96198 16.3844
1.96301 16.372
1.96403 16.3824
1.96506 16.4794
1.96608 16.4509
1.96685 16.4129
1.96787 16.4509
1.9689 16.5345
1.96992 16.5288
1.97094 16.5554
1.97197 16.6
1.97299 16.6048
1.97402 16.5896
1.97504 16.5839
1.97606 16.6523
1.97683 16.62
1.97786 16.6171
1.97888 16.581
1.9799 16.7207
1.98093 16.619
1.98195 16.6571
1.98298 16.6609
1.984 16.7435
1.98502 16.7236
1.98605 16.6808
1.98707 16.7397
1.98784 16.7568
1.98886 16.7331
1.98989 16.7483
1.99091 16.7122
1.99194 16.6476
1.99296 16.7217
1.99398 16.6941
1.99501 16.6314
1.99603 16.7245
1.99706 16.6285
1.99808 16.6105
1.99885 16.6381
1.99987 16.5953
2.0009 16.5592
2.00192 16.5763
2.00294 16.6162
2.00397 16.563
2.00499 16.5297
2.00602 16.6095
2.00704 16.5193
2.00806 16.5145
2.00883 16.5905
2.00986 16.5744
2.01088 16.4908
2.0119 16.5326
2.01293 16.4623
2.01395 16.4832
2.01498 16.4129
2.016 16.392
2.01702 16.3986
2.01805 16.2874
2.01907 16.3169
2.01984 16.2922
2.02086 16.2532
2.02189 16.3311
2.02291 16.2741
2.02394 16.2124
2.02496 16.2314
2.02598 16.2276
2.02701 16.2618
2.02803 16.2209
2.02906 16.3036
2.02982 16.2599
2.03085 16.2998
2.03187 16.3501
2.0329 16.315
2.03392 16.3378
2.03494 16.4062
2.03597 16.4015
2.03699 16.4784
2.03802 16.4689
2.03904 16.4946
2.04006 16.544
2.04083 16.5867
2.04186 16.4499
2.04288 16.6067
2.0439 16.5402
2.04493 16.5487
2.04595 16.5905
2.04698 16.5886
2.048 16.5886
2.04902 16.5867
2.05005 16.6428
2.05107 16.6352
2.05184 16.6305
2.05286 16.6666
2.05389 16.696
2.05491 16.6057
2.05594 16.6086
2.05696 16.6438
2.05798 16.5953
2.05901 16.6476
2.06003 16.6295
2.06106 16.6238
2.06182 16.6238
2.06285 16.6285
2.06387 16.6504
2.0649 16.6162
2.06592 16.5544
2.06694 16.6894
2.06797 16.62
2.06899 16.5079
2.07002 16.5829
2.07104 16.5943
2.07206 16.5117
2.07283 16.5202
2.07386 16.5725
2.07488 16.5478
2.0759 16.5506
2.07693 16.5725
2.07795 16.5962
2.07898 16.5231
2.08 16.505
2.08102 16.5525
2.08205 16.5212
2.08307 16.4784
2.08384 16.5383
2.08486 16.524
2.08589 16.4442
2.08691 16.5155
2.08794 16.4898
2.08896 16.4832
2.08998 16.4699
2.09101 16.4718
2.09203 16.5117
2.09306 16.5164
2.09382 16.449
2.09485 16.4366
2.09587 16.5041
2.0969 16.5041
2.09792 16.3672
2.09894 16.4252
2.09997 16.4528
2.10099 16.411
2.10202 16.4195
2.10304 16.4623
2.10406 16.4642
2.10483 16.392
2.10586 16.4518
2.10688 16.4775
2.1079 16.4908
2.10893 16.4651
2.10995 16.4746
2.11098 16.4642
2.112 16.4803
2.11302 16.5041
2.11405 16.4233
2.11507 16.5022
2.11584 16.5088
2.11686 16.467
2.11789 16.5012
2.11891 16.5392
2.11994 16.4955
2.12096 16.4708
2.12198 16.5459
2.12301 16.4803
2.12403 16.4946
2.12506 16.5563
2.12582 16.5487
2.12685 16.5706
2.12787 16.5516
2.1289 16.5867
2.12992 16.5934
2.13094 16.6029
2.13197 16.582
2.13299 16.5506
2.13402 16.5829
2.13504 16.5791
2.13606 16.5364
2.13683 16.5316
2.13786 16.5696
2.13888 16.5136
2.1399 16.601
2.14093 16.5525
2.14195 16.5573
2.14298 16.5953
2.144 16.5354
2.14502 16.6086
2.14605 16.6038
2.14707 16.5164
2.14784 16.5411
2.14886 16.5886
2.14989 16.5354
2.15091 16.487
2.15194 16.5136
2.15296 16.4803
2.15398 16.4889
2.15501 16.4746
2.15603 16.4917
2.15706 16.5136
2.15808 16.4832
2.15885 16.5212
2.15987 16.4746
2.1609 16.4784
2.16192 16.4889
2.16294 16.5582
2.16397 16.4917
2.16499 16.4718
2.16602 16.5449
2.16704 16.563
2.16806 16.4965
2.16909 16.5259
2.16986 16.5791
2.17088 16.524
2.1719 16.5658
2.17293 16.581
2.17395 16.5611
2.17498 16.6057
2.176 16.6048
2.17702 16.5706
2.17805 16.6124
2.17907 16.6057
2.17984 16.5459
2.18086 16.5744
2.18189 16.6029
2.18291 16.544
2.18394 16.5221
2.18496 16.5079
2.18598 16.5345
2.18701 16.5383
2.18803 16.5544
2.18906 16.5003
2.19008 16.4927
2.19085 16.5924
2.19187 16.544
2.1929 16.5402
2.19392 16.5924
2.19494 16.5801
2.19597 16.5706
2.19699 16.5107
2.19802 16.6133
2.19904 16.563
2.20006 16.3672
2.20109 16.5715
2.20186 16.4927
2.20288 16.4547
2.2039 16.5003
2.20493 16.4594
2.20595 16.4176
2.20698 16.4965
2.208 16.4594
2.20902 16.4404
2.21005 16.468
2.21107 16.449
2.21184 16.4423
2.21286 16.4357
2.21389 16.5088
2.21491 16.4167
2.21594 16.4072
2.21696 16.4746
2.21798 16.3882
2.21901 16.4889
2.22003 16.5022
2.22106 16.411
2.22208 16.4556
2.22285 16.5221
2.22387 16.4832
2.2249 16.5316
2.22592 16.4851
2.22694 16.4746
2.22797 16.4756
2.22899 16.5326
2.23002 16.5003
2.23104 16.4927
2.23206 16.5088
2.23309 16.5259
2.23386 16.4803
2.23488 16.5069
2.2359 16.5193
2.23693 16.4433
2.23795 16.5886
2.23898 16.5487
2.24 16.5307
2.24102 16.5905
2.24205 16.5905
2.24307 16.6095
2.24384 16.5563
2.24486 16.5801
2.24589 16.6324
2.24691 16.5972
2.24794 16.6228
2.24896 16.6143
2.24998 16.6295
2.25101 16.6276
2.25203 16.6352
2.25306 16.5307
2.25408 16.5915
2.25485 16.5658
2.25587 16.5364
2.2569 16.4433
2.25792 16.5193
2.25894 16.5487
2.25997 16.3853
2.26099 16.4604
2.26202 16.5601
2.26304 16.4309
2.26406 16.5012
2.26509 16.5098
2.26586 16.4461
2.26688 16.4566
2.2679 16.4917
2.26893 16.4803
2.26995 16.3986
2.27098 16.4784
2.272 16.4832
2.27302 16.4404
2.27405 16.4357
2.27507 16.4803
2.27584 16.505
2.27686 16.4471
2.27789 16.5544
2.27891 16.449
2.27994 16.4357
2.28096 16.5582
2.28198 16.6086
2.28301 16.4433
2.28403 16.5221
2.28506 16.6095
2.28608 16.4623
2.28685 16.449
2.28787 16.5212
2.2889 16.5126
2.28992 16.4167
2.29094 16.4433
2.29197 16.5411
2.29299 16.467
2.29402 16.4604
2.29504 16.4252
2.29606 16.5079
2.29709 16.4908
2.29786 16.4613
2.29888 16.4708
2.2999 16.4784
2.30093 16.4214
2.30195 16.4205
2.30298 16.4195
2.304 16.449
2.30502 16.4442
2.30605 16.4395
2.30707 16.486
2.30784 16.4946
2.30886 16.4889
2.30989 16.5297
2.31091 16.4965
2.31194 16.5535
2.31296 16.5459
2.31398 16.5744
2.31501 16.5772
2.31603 16.6076
2.31706 16.6171
2.31808 16.6266
2.31885 16.5506
2.31987 16.6152
2.3209 16.6561
2.32192 16.5573
2.32294 16.6038
2.32397 16.5886
2.32499 16.544
2.32602 16.5563
2.32704 16.5962
2.32806 16.5962
2.32909 16.581
2.32986 16.563
2.33088 16.562
2.3319 16.5924
2.33293 16.5478
2.33395 16.4965
2.33498 16.5354
2.336 16.5601
2.33702 16.411
2.33805 16.411
2.33907 16.4594
2.33984 16.4167
2.34086 16.3796
2.34189 16.3891
2.34291 16.41
2.34394 16.3824
2.34496 16.4319
2.34598 16.4252
2.34701 16.3986
2.34803 16.4604
2.34906 16.4357
2.35008 16.4119
2.35085 16.4319
2.35187 16.4252
2.3529 16.4062
2.35392 16.3863
2.35494 16.4518
2.35597 16.3863
2.35699 16.4195
2.35802 16.3996
2.35904 16.4328
2.36006 16.4091
2.36109 16.4851
2.36186 16.4528
2.36288 16.4281
2.3639 16.506
2.36493 16.429
2.36595 16.4604
2.36698 16.4737
2.368 16.4784
2.36902 16.4566
2.37005 16.4566
2.37107 16.4927
2.37184 16.5269
2.37286 16.5478
2.37389 16.5288
2.37491 16.5877
2.37594 16.5886
2.37696 16.658
2.37798 16.6504
2.37901 16.6133
2.38003 16.6637
2.38106 16.696
2.38208 16.6276
2.38285 16.7369
2.38387 16.7141
2.3849 16.619
2.38592 16.7236
2.38694 16.7635
2.38797 16.7046
2.38899 16.7293
2.39002 16.754
2.39104 16.6656
2.39206 16.7521
2.39283 16.734
2.39386 16.7426
2.39488 16.6742
2.3959 16.6884
2.39693 16.716
2.39795 16.6827
2.39898 16.582
2.4 16.6419
2.40102 16.6457
2.40205 16.5611
2.40307 16.5582
2.40384 16.6637
2.40486 16.6048
2.40589 16.5107
2.40691 16.6133
2.40794 16.6276
2.40896 16.5202
2.40998 16.5468
2.41101 16.5877
2.41203 16.5126
2.41306 16.4357
2.41408 16.5962
2.41485 16.5012
2.41587 16.4414
2.4169 16.5459
2.41792 16.4746
2.41894 16.4357
2.41997 16.5041
2.42099 16.4157
2.42202 16.468
2.42304 16.4556
2.42406 16.4661
2.42483 16.4813
2.42586 16.4889
2.42688 16.4575
2.4279 16.4718
2.42893 16.4993
2.42995 16.4651
2.43098 16.4594
2.432 16.4727
2.43302 16.4604
2.43405 16.4775
2.43507 16.4499
2.43584 16.4689
2.43686 16.3425
2.43789 16.5383
2.43891 16.4594
2.43994 16.4043
2.44096 16.4737
2.44198 16.4509
2.44301 16.448
2.44403 16.4309
2.44506 16.4632
2.44608 16.4718
2.44685 16.4167
2.44787 16.4699
2.4489 16.4908
2.44992 16.4651
2.45094 16.5183
2.45197 16.5193
2.45299 16.4262
2.45402 16.5088
2.45504 16.4775
2.45606 16.4955
2.45683 16.5677
2.45786 16.4385
2.45888 16.4566
2.4599 16.5221
2.46093 16.5022
2.46195 16.4851
2.46298 16.5012
2.464 16.505
2.46502 16.5202
2.46605 16.5345
2.46707 16.487
2.46784 16.5582
2.46886 16.4946
2.46989 16.4879
2.47091 16.5202
2.47194 16.5677
2.47296 16.525
2.47398 16.5307
2.47501 16.5383
2.47603 16.5459
2.47706 16.5183
2.47808 16.5288
2.47885 16.5516
2.47987 16.5269
2.4809 16.5193
2.48192 16.5107
2.48294 16.5478
2.48397 16.5459
2.48499 16.4157
2.48602 16.5326
2.48704 16.5183
2.48806 16.4794
2.48883 16.5459
2.48986 16.5126
2.49088 16.5307
2.4919 16.5392
2.49293 16.5668
2.49395 16.5088
2.49498 16.5288
2.496 16.6247
2.49702 16.4556
2.49805 16.4984
2.49907 16.562
2.49984 16.3777
2.50086 16.4547
2.50189 16.5012
2.50291 16.4851
2.50394 16.3901
2.50496 16.5079
2.50598 16.4661
2.50701 16.4433
2.50803 16.5383
2.50906 16.5126
2.51008 16.524
2.51085 16.4328
2.51187 16.524
2.5129 16.506
2.51392 16.5392
2.51494 16.5839
2.51597 16.4822
2.51699 16.5677
2.51802 16.5031
2.51904 16.5487
2.52006 16.5449
2.52083 16.543
2.52186 16.5231
2.52288 16.5744
2.5239 16.6428
2.52493 16.4841
2.52595 16.5468
2.52698 16.5582
2.528 16.5145
2.52902 16.5677
2.53005 16.4822
2.53107 16.4537
2.53184 16.4689
2.53286 16.4566
2.53389 16.43
2.53491 16.4357
2.53594 16.4471
2.53696 16.4509
2.53798 16.3796
2.53901 16.468
2.54003 16.4746
2.54106 16.4509
2.54208 16.5107
2.54285 16.4984
2.54387 16.6
2.5449 16.5649
2.54592 16.5677
2.54694 16.6276
2.54797 16.64
2.54899 16.6694
2.55002 16.6514
2.55104 16.6561
2.55206 16.6428
2.55283 16.6571
2.55386 16.7093
2.55488 16.6504
2.5559 16.6618
2.55693 16.6694
2.55795 16.7027
2.55898 16.6685
2.56 16.6495
2.56102 16.6238
2.56205 16.6761
2.56307 16.5459
2.56384 16.5725
2.56486 16.6238
2.56589 16.5231
2.56691 16.5174
2.56794 16.4993
2.56896 16.4813
2.56998 16.4965
2.57101 16.4205
2.57203 16.5022
2.57306 16.4746
2.57408 16.3958
2.57485 16.4537
2.57587 16.4157
2.5769 16.3901
2.57792 16.4632
2.57894 16.4119
2.57997 16.4518
2.58099 16.4556
2.58202 16.4214
2.58304 16.4176
2.58406 16.448
2.58483 16.448
2.58586 16.4566
2.58688 16.4385
2.5879 16.5212
2.58893 16.4575
2.58995 16.4699
2.59098 16.525
2.592 16.41
2.59302 16.4879
2.59405 16.5012
2.59507 16.4015
2.59584 16.5202
2.59686 16.5193
2.59789 16.4632
2.59891 16.4917
2.59994 16.4822
2.60096 16.5022
2.60198 16.4927
2.60301 16.5221
2.60403 16.4851
2.60506 16.5136
2.60582 16.5221
2.60685 16.5202
2.60787 16.5183
2.6089 16.5459
2.60992 16.5297
2.61094 16.4727
2.61197 16.6019
2.61299 16.5088
2.61402 16.5012
2.61504 16.5658
2.61606 16.5136
2.61683 16.4841
2.61786 16.5069
2.61888 16.4927
2.6199 16.4281
2.62093 16.4927
2.62195 16.4832
2.62298 16.5012
2.624 16.4594
2.62502 16.5297
2.62605 16.5069
2.62707 16.4471
2.62784 16.4851
2.62886 16.4936
2.62989 16.4509
2.63091 16.4651
2.63194 16.4832
2.63296 16.4442
2.63398 16.4737
2.63501 16.4927
2.63603 16.4024
2.63706 16.5003
2.63782 16.4794
2.63885 16.4756
2.63987 16.4955
2.6409 16.4632
2.64192 16.5022
2.64294 16.5506
2.64397 16.4984
2.64499 16.5278
2.64602 16.6038
2.64704 16.5487
2.64806 16.5953
2.64883 16.5658
2.64986 16.5943
2.65088 16.6038
2.6519 16.619
2.65293 16.581
2.65395 16.6124
2.65498 16.6609
2.656 16.6095
2.65702 16.619
2.65805 16.6276
2.65907 16.639
2.65984 16.6114
2.66086 16.6713
2.66189 16.6352
2.66291 16.5478
2.66394 16.6124
2.66496 16.5715
2.66598 16.5829
2.66701 16.5772
2.66803 16.5687
2.66906 16.5801
2.66982 16.5525
2.67085 16.5706
2.67187 16.5164
2.6729 16.5924
2.67392 16.467
2.67494 16.5582
2.67597 16.6067
2.67699 16.5658
2.67802 16.5022
2.67904 16.5326
2.68006 16.5573
2.68083 16.5041
2.68186 16.5668
2.68288 16.5658
2.6839 16.5563
2.68493 16.5582
2.68595 16.5772
2.68698 16.5259
2.688 16.5753
2.68902 16.5316
2.69005 16.4642
2.69107 16.5307
2.69184 16.5193
2.69286 16.5145
2.69389 16.449
2.69491 16.4556
2.69594 16.505
2.69696 16.4547
2.69798 16.4072
2.69901 16.4442
2.70003 16.4727
2.70106 16.4328
2.70182 16.4566
2.70285 16.5041
2.70387 16.4889
2.7049 16.4927
2.70592 16.4813
2.70694 16.5535
2.70797 16.4737
2.70899 16.4556
2.71002 16.5373
2.71104 16.3891
2.71206 16.3824
2.71283 16.5088
2.71386 16.4442
2.71488 16.3568
2.7159 16.4537
2.71693 16.4233
2.71795 16.3834
2.71898 16.4043
2.72 16.4205
2.72102 16.4005
2.72205 16.4024
2.72307 16.4537
2.72384 16.4927
2.72486 16.4689
2.72589 16.4195
2.72691 16.4357
2.72794 16.5801
2.72896 16.448
2.72998 16.4699
2.73101 16.581
2.73203 16.525
2.73306 16.4917
2.73382 16.5886
2.73485 16.5829
2.73587 16.543
2.7369 16.4965
2.73792 16.6333
2.73894 16.5307
2.73997 16.6057
2.74099 16.6314
2.74202 16.5924
2.74304 16.5839
2.74406 16.6019
2.74483 16.581
2.74586 16.6333
2.74688 16.5877
2.7479 16.5383
2.74893 16.6371
2.74995 16.581
2.75098 16.5715
2.752 16.6599
2.75302 16.5478
2.75405 16.5896
2.75507 16.6181
2.75584 16.5734
2.75686 16.5516
2.75789 16.5668
2.75891 16.5145
2.75994 16.582
2.76096 16.5468
2.76198 16.506
2.76301 16.5943
2.76403 16.5031
2.76506 16.4775
2.76582 16.5801
2.76685 16.5383
2.76787 16.4727
2.7689 16.4898
2.76992 16.4803
2.77094 16.5022
2.77197 16.5221
2.77299 16.4832
2.77402 16.4927
2.77504 16.4594
2.77606 16.4974
2.77683 16.5392
2.77786 16.5373
2.77888 16.5012
2.7799 16.5202
2.78093 16.543
2.78195 16.4917
2.78298 16.4974
2.784 16.4974
2.78502 16.4404
2.78605 16.5079
2.78707 16.449
2.78784 16.4756
2.78886 16.4461
2.78989 16.4509
2.79091 16.4442
2.79194 16.4775
2.79296 16.4537
2.79398 16.4271
2.79501 16.4765
2.79603 16.4879
2.79706 16.4528
2.79808 16.4452
2.79885 16.5012
2.79987 16.487
2.8009 16.4651
2.80192 16.4851
2.80294 16.5231
2.80397 16.5582
2.80499 16.5212
2.80602 16.4157
2.80704 16.5915
2.80806 16.5421
2.80909 16.4404
2.80986 16.5668
2.81088 16.5896
2.8119 16.4832
2.81293 16.4927
2.81395 16.506
2.81498 16.4974
2.816 16.3625
2.81702 16.5297
2.81805 16.4357
2.81907 16.3863
2.81984 16.4794
2.82086 16.4471
2.82189 16.4034
2.82291 16.4205
2.82394 16.5459
2.82496 16.506
2.82598 16.4461
2.82701 16.4974
2.82803 16.5297
2.82906 16.448
2.83008 16.5155
2.83085 16.5848
2.83187 16.3501
2.8329 16.5563
2.83392 16.5839
2.83494 16.5383
2.83597 16.5554
2.83699 16.5858
2.83802 16.5668
2.83904 16.659
2.84006 16.5658
2.84109 16.5877
2.84186 16.6438
2.84288 16.6571
2.8439 16.5687
2.84493 16.5943
2.84595 16.6409
2.84698 16.5468
2.848 16.5582
2.84902 16.5924
2.85005 16.5126
2.85107 16.5544
2.85184 16.562
2.85286 16.5801
2.85389 16.5202
2.85491 16.5288
2.85594 16.6019
2.85696 16.5706
2.85798 16.4746
2.85901 16.5164
2.86003 16.506
2.86106 16.4623
2.86208 16.4936
2.86285 16.4604
2.86387 16.4252
2.8649 16.5468
2.86592 16.5478
2.86694 16.4452
2.86797 16.505
2.86899 16.5487
2.87002 16.4936
2.87104 16.4547
2.87206 16.4832
2.87309 16.4794
2.87386 16.4889
2.87488 16.4803
2.8759 16.4566
2.87693 16.5022
2.87795 16.4623
2.87898 16.4499
2.88 16.4908
2.88102 16.5098
2.88205 16.467
2.88307 16.4936
2.88384 16.4623
2.88486 16.4936
2.88589 16.4879
2.88691 16.5316
2.88794 16.4566
2.88896 16.4822
2.88998 16.5449
2.89101 16.5497
2.89203 16.5335
2.89306 16.5164
2.89408 16.5164
2.89485 16.4395
2.89587 16.5079
2.8969 16.4651
2.89792 16.4775
2.89894 16.4841
2.89997 16.4509
2.90099 16.4271
2.90202 16.4737
2.90304 16.4813
2.90406 16.4642
2.90509 16.4794
2.90586 16.543
2.90688 16.5031
2.9079 16.5041
2.90893 16.5136
2.90995 16.5525
2.91098 16.4737
2.912 16.5402
2.91302 16.5392
2.91405 16.5763
2.91507 16.5525
2.91584 16.5772
2.91686 16.6352
2.91789 16.6171
2.91891 16.6124
2.91994 16.6067
2.92096 16.5848
2.92198 16.5829
2.92301 16.6171
2.92403 16.6285
2.92506 16.581
2.92608 16.5753
2.92685 16.5259
2.92787 16.5981
2.9289 16.5326
2.92992 16.5269
2.93094 16.6266
2.93197 16.4813
2.93299 16.4556
2.93402 16.4955
2.93504 16.4433
2.93606 16.4718
2.93709 16.4879
2.93786 16.505
2.93888 16.5126
2.9399 16.5117
2.94093 16.6067
2.94195 16.5459
2.94298 16.4433
2.944 16.601
2.94502 16.5554
2.94605 16.5079
2.94707 16.5497
2.94784 16.5953
2.94886 16.5402
2.94989 16.5839
2.95091 16.6105
2.95194 16.5706
2.95296 16.5601
2.95398 16.6029
2.95501 16.6114
2.95603 16.5478
2.95706 16.5592
2.95808 16.5202
2.95885 16.5734
2.95987 16.5782
2.9609 16.5478
2.96192 16.5744
2.96294 16.6143
2.96397 16.5753
2.96499 16.5601
2.96602 16.619
2.96704 16.6314
2.96806 16.5079
2.96909 16.5943
2.96986 16.6105
2.97088 16.5155
2.9719 16.5468
2.97293 16.6057
2.97395 16.4813
2.97498 16.4832
2.976 16.582
2.97702 16.5231
2.97805 16.4423
2.97907 16.5117
2.97984 16.5392
2.98086 16.4746
2.98189 16.5107
2.98291 16.5041
2.98394 16.486
2.98496 16.5202
2.98598 16.5791
2.98701 16.5212
2.98803 16.5725
2.98906 16.5592
2.99008 16.4718
2.99085 16.4822
2.99187 16.5136
2.9929 16.563
2.99392 16.4442
2.99494 16.4784
2.99597 16.4879
2.99699 16.4737
2.99802 16.4841
2.99904 16.4851
3.00006 16.4433
3.00109 16.4604
3.00186 16.4499
3.00288 16.4623
3.0039 16.4746
3.00493 16.4632
3.00595 16.391
3.00698 16.4585
3.008 16.5031
3.00902 16.4319
3.01005 16.4366
3.01107 16.4651
3.01184 16.4119
3.01286 16.4271
3.01389 16.4708
3.01491 16.4271
3.01594 16.4167
3.01696 16.4841
3.01798 16.4281
3.01901 16.5041
3.02003 16.486
3.02106 16.5003
3.02208 16.4832
3.02285 16.4993
3.02387 16.5677
3.0249 16.5468
3.02592 16.5497
3.02694 16.6219
3.02797 16.6152
3.02899 16.5516
3.03002 16.62
3.03104 16.6295
3.03206 16.5858
3.03283 16.5734
3.03386 16.6285
3.03488 16.639
3.0359 16.6162
3.03693 16.5468
3.03795 16.6751
3.03898 16.6133
3.04 16.5611
3.04102 16.6266
3.04205 16.5763
3.04307 16.5392
3.04384 16.64
3.04486 16.5383
3.04589 16.4993
3.04691 16.5924
3.04794 16.5544
3.04896 16.525
3.04998 16.5411
3.05101 16.5497
3.05203 16.5468
3.05306 16.4613
3.05408 16.5345
3.05485 16.4718
3.05587 16.4917
3.0569 16.5753
3.05792 16.43
3.05894 16.4851
3.05997 16.5601
3.06099 16.4813
3.06202 16.525
3.06304 16.5316
3.06406 16.4927
3.06483 16.4832
3.06586 16.5478
3.06688 16.5535
3.0679 16.5193
3.06893 16.3996
3.06995 16.5582
3.07098 16.525
3.072 16.4062
3.07302 16.449
3.07405 16.4737
3.07507 16.4243
3.07584 16.4081
3.07686 16.5098
3.07789 16.43
3.07891 16.4357
3.07994 16.4081
3.08096 16.4423
3.08198 16.4575
3.08301 16.4034
3.08403 16.4309
3.08506 16.4148
3.08608 16.4632
3.08685 16.4461
3.08787 16.4433
3.0889 16.4623
3.08992 16.4518
3.09094 16.4699
3.09197 16.4993
3.09299 16.4642
3.09402 16.4613
3.09504 16.4974
3.09606 16.4955
3.09683 16.4984
3.09786 16.4718
3.09888 16.5487
3.0999 16.5725
3.10093 16.4718
3.10195 16.5373
3.10298 16.5981
3.104 16.5544
3.10502 16.5278
3.10605 16.5563
3.10707 16.5554
3.10784 16.5573
3.10886 16.5354
3.10989 16.5677
3.11091 16.525
3.11194 16.5411
3.11296 16.5658
3.11398 16.601
3.11501 16.5829
3.11603 16.5345
3.11706 16.6324
3.11808 16.659
3.11885 16.5839
3.11987 16.6314
3.1209 16.6979
3.12192 16.6
3.12294 16.5801
3.12397 16.734
3.12499 16.6285
3.12602 16.4993
3.12704 16.659
3.12806 16.601
3.12883 16.5003
3.12986 16.5193
3.13088 16.5687
3.1319 16.4642
3.13293 16.4974
3.13395 16.4471
3.13498 16.5782
3.136 16.4689
3.13702 16.4632
3.13805 16.5316
3.13907 16.5098
3.13984 16.4832
3.14086 16.5478
3.14189 16.5307
3.14291 16.4927
3.14394 16.5126
3.14496 16.5107
3.14598 16.4756
3.14701 16.5126
3.14803 16.4775
3.14906 16.5107
3.15008 16.4167
3.15085 16.4794
3.15187 16.5326
3.1529 16.4594
3.15392 16.4366
3.15494 16.4908
3.15597 16.5307
3.15699 16.4727
3.15802 16.525
3.15904 16.5003
3.16006 16.4908
3.16083 16.6
3.16186 16.5801
3.16288 16.544
3.1639 16.5991
3.16493 16.6152
3.16595 16.5516
3.16698 16.5867
3.168 16.5877
3.16902 16.5478
3.17005 16.6029
3.17107 16.5506
3.17184 16.5506
3.17286 16.6143
3.17389 16.5715
3.17491 16.5801
3.17594 16.5687
3.17696 16.5478
3.17798 16.5981
3.17901 16.6219
3.18003 16.5715
3.18106 16.5316
3.18208 16.5858
3.18285 16.5516
3.18387 16.525
3.1849 16.5183
3.18592 16.4471
3.18694 16.4746
3.18797 16.524
3.18899 16.4965
3.19002 16.4879
3.19104 16.5088
3.19206 16.5725
3.19283 16.4746
3.19386 16.5259
3.19488 16.5924
3.1959 16.4993
3.19693 16.486
3.19795 16.6381
3.19898 16.5316
3.2 16.5326
3.20102 16.6076
3.20205 16.5041
3.20307 16.4993
3.20384 16.5079
3.20486 16.4879
3.20589 16.4889
3.20691 16.4566
3.20794 16.4822
3.20896 16.5107
3.20998 16.4366
3.21101 16.4575
3.21203 16.5221
3.21306 16.43
3.21408 16.5221
3.21485 16.5573
3.21587 16.4594
3.2169 16.5041
3.21792 16.5421
3.21894 16.5354
3.21997 16.5193
3.22099 16.4661
3.22202 16.4566
3.22304 16.4822
3.22406 16.4414
3.22483 16.3844
3.22586 16.4566
3.22688 16.4062
3.2279 16.4271
3.22893 16.449
3.22995 16.4433
3.23098 16.4129
3.232 16.4224
3.23302 16.4756
3.23405 16.4271
3.23507 16.3929
3.23584 16.4642
3.23686 16.4347
3.23789 16.3359
3.23891 16.4613
3.23994 16.4129
3.24096 16.3729
3.24198 16.4205
3.24301 16.3939
3.24403 16.4309
3.24506 16.4585
3.24582 16.4746
3.24685 16.4699
3.24787 16.5202
3.2489 16.5088
3.24992 16.4898
3.25094 16.6095
3.25197 16.5905
3.25299 16.4784
3.25402 16.5782
3.25504 16.6257
3.25606 16.5164
3.25683 16.5677
3.25786 16.6694
3.25888 16.5003
3.2599 16.4946
3.26093 16.6114
3.26195 16.4993
3.26298 16.4746
3.264 16.5098
3.26502 16.5335
3.26605 16.4423
3.26707 16.4955
3.26784 16.4984
3.26886 16.4547
3.26989 16.4974
3.27091 16.4879
3.27194 16.5079
3.27296 16.4936
3.27398 16.4832
3.27501 16.5155
3.27603 16.5164
3.27706 16.5535
3.27782 16.5791
3.27885 16.563
3.27987 16.6162
3.2809 16.62
3.28192 16.5886
3.28294 16.6305
3.28397 16.7207
3.28499 16.6352
3.28602 16.6514
3.28704 16.7131
3.28806 16.6514
3.28883 16.6552
3.28986 16.582
3.29088 16.6552
3.2919 16.6038
3.29293 16.6571
3.29395 16.6362
3.29498 16.5668
3.296 16.6371
3.29702 16.6789
3.29805 16.5297
3.29907 16.5582
3.29984 16.6428
3.30086 16.5345
3.30189 16.5041
3.30291 16.5639
3.30394 16.4813
3.30496 16.5212
3.30598 16.4471
3.30701 16.5183
3.30803 16.4794
3.30906 16.4642
3.30982 16.4594
3.31085 16.4908
3.31187 16.4661
3.3129 16.4138
3.31392 16.4756
3.31494 16.4442
3.31597 16.4015
3.31699 16.4803
3.31802 16.4385
3.31904 16.4423
3.32006 16.4965
3.32083 16.5155
3.32186 16.4794
3.32288 16.5145
3.3239 16.5297
3.32493 16.6124
3.32595 16.5677
3.32698 16.4822
3.328 16.6029
3.32902 16.6285
3.33005 16.5601
3.33107 16.6057
3.33184 16.5991
3.33286 16.5677
3.33389 16.6219
3.33491 16.6124
3.33594 16.5981
3.33696 16.5896
3.33798 16.6152
3.33901 16.5877
3.34003 16.5829
3.34106 16.5725
3.34182 16.5364
3.34285 16.5231
3.34387 16.5117
3.3449 16.4946
3.34592 16.4765
3.34694 16.5126
3.34797 16.486
3.34899 16.4528
3.35002 16.4556
3.35104 16.4661
3.35206 16.5478
3.35283 16.4623
3.35386 16.4889
3.35488 16.4756
3.3559 16.5069
3.35693 16.4689
3.35795 16.4366
3.35898 16.4984
3.36 16.4167
3.36102 16.4243
3.36205 16.4005
3.36307 16.3844
3.36384 16.4319
3.36486 16.3596
3.36589 16.43
3.36691 16.449
3.36794 16.4879
3.36896 16.2789
3.36998 16.5022
3.37101 16.449
3.37203 16.4233
3.37306 16.5098
3.37382 16.5421
3.37485 16.5383
3.37587 16.5639
3.3769 16.5896
3.37792 16.5886
3.37894 16.6238
3.37997 16.6428
3.38099 16.6067
3.38202 16.6333
3.38304 16.601
3.38406 16.6219
3.38483 16.5316
3.38586 16.6685
3.38688 16.6
3.3879 16.6019
3.38893 16.639
3.38995 16.6685
3.39098 16.6086
3.392 16.6381
3.39302 16.5782
3.39405 16.6181
3.39507 16.619
3.39584 16.5668
3.39686 16.5953
3.39789 16.6228
3.39891 16.5791
3.39994 16.6266
3.40096 16.5839
3.40198 16.5421
3.40301 16.4699
3.40403 16.5402
3.40506 16.5164
3.40582 16.4594
3.40685 16.5079
3.40787 16.4841
3.4089 16.4594
3.40992 16.4756
3.41094 16.4509
3.41197 16.4528
3.41299 16.4898
3.41402 16.4034
3.41504 16.4357
3.41606 16.4585
3.41709 16.43
3.41786 16.4442
3.41888 16.4442
3.4199 16.3653
3.42093 16.4661
3.42195 16.4841
3.42298 16.3549
3.424 16.4385
3.42502 16.4328
3.42605 16.334
3.42707 16.4889
3.42784 16.5307
3.42886 16.334
3.42989 16.4205
3.43091 16.5649
3.43194 16.352
3.43296 16.4613
3.43398 16.5345
3.43501 16.4965
3.43603 16.468
3.43706 16.5392
3.43808 16.6057
3.43885 16.6057
3.43987 16.5677
3.4409 16.6485
3.44192 16.601
3.44294 16.5753
3.44397 16.6618
3.44499 16.5411
3.44602 16.5962
3.44704 16.6343
3.44806 16.4936
3.44909 16.6095
3.44986 16.581
3.45088 16.5934
3.4519 16.5858
3.45293 16.5706
3.45395 16.5839
3.45498 16.5459
3.456 16.5554
3.45702 16.5715
3.45805 16.5877
3.45907 16.5326
3.45984 16.5744
3.46086 16.5145
3.46189 16.4917
3.46291 16.5221
3.46394 16.5079
3.46496 16.5069
3.46598 16.4965
3.46701 16.5516
3.46803 16.4262
3.46906 16.5497
3.47008 16.5259
3.47085 16.4556
3.47187 16.4575
3.4729 16.4613
3.47392 16.5088
3.47494 16.4822
3.47597 16.4936
3.47699 16.4955
3.47802 16.5345
3.47904 16.4556
3.48006 16.4699
3.48109 16.544
3.48186 16.5098
3.48288 16.5364
3.4839 16.5563
3.48493 16.5288
3.48595 16.4452
3.48698 16.5107
3.488 16.4908
3.48902 16.4176
3.49005 16.468
3.49107 16.486
3.49184 16.4756
3.49286 16.4195
3.49389 16.5202
3.49491 16.4889
3.49594 16.5117
3.49696 16.4043
3.49798 16.4927
3.49901 16.4528
3.50003 16.4556
3.50106 16.4651
3.50208 16.4651
3.50285 16.4965
3.50387 16.4993
3.5049 16.4528
3.50592 16.5012
3.50694 16.4784
3.50797 16.4604
3.50899 16.4908
3.51002 16.5164
3.51104 16.4385
3.51206 16.5487
3.51309 16.5269
3.51386 16.4813
3.51488 16.525
3.5159 16.5202
3.51693 16.5098
3.51795 16.5022
3.51898 16.5269
3.52 16.5582
3.52102 16.5202
3.52205 16.4927
3.52307 16.5687
3.52384 16.6133
3.52486 16.5164
3.52589 16.5098
3.52691 16.5839
3.52794 16.619
3.52896 16.5041
3.52998 16.6305
3.53101 16.6666
3.53203 16.6105
3.53306 16.7312
3.53408 16.6894
3.53485 16.7046
3.53587 16.6998
3.5369 16.7008
3.53792 16.7236
3.53894 16.6751
3.53997 16.7017
3.54099 16.6694
3.54202 16.6409
3.54304 16.5525
3.54406 16.6723
3.54509 16.5677
3.54586 16.5345
3.54688 16.6057
3.5479 16.5734
3.54893 16.4718
3.54995 16.4889
3.55098 16.4784
3.552 16.4138
3.55302 16.3777
3.55405 16.4015
3.55507 16.3539
3.55584 16.3083
3.55686 16.3767
3.55789 16.3425
3.55891 16.3378
3.55994 16.3615
3.56096 16.4072
3.56198 16.429
3.56301 16.4224
3.56403 16.3901
3.56506 16.4794
3.56608 16.4623
3.56685 16.4366
3.56787 16.4319
3.5689 16.4651
3.56992 16.3815
3.57094 16.4851
3.57197 16.4642
3.57299 16.3958
3.57402 16.487
3.57504 16.5943
3.57606 16.4252
3.57709 16.0147
3.57786 15.6955
3.57888 15.3676
3.5799 14.6854
3.58093 13.7333
3.58195 12.9161
3.58298 12.0819
3.584 11.3436
3.58502 10.6452
3.58605 10.0665
3.58707 9.54581
3.58784 9.13533
3.58886 8.85217
3.58989 8.45594
3.59091 8.2602
3.59194 8.03691
3.59296 7.89628
3.59398 7.7452
3.59501 7.51335
3.59603 7.34422
3.59706 7.24065
3.59808 7.12852
3.59885 6.97269
3.59987 6.85487
3.6009 6.77505
3.60192 6.65248
3.60294 6.5109
3.60397 6.44534
3.60499 6.25435
3.60602 6.09376
3.60704 6.10137
3.60806 5.95884
3.60909 5.85051
3.60986 5.84101
3.61088 5.69753
3.6119 5.68423
3.61293 5.59491
3.61395 5.5455
3.61498 5.49419
3.616 5.47899
3.61702 5.43338
3.61805 5.32031
3.61907 5.30415
3.61984 5.30795
3.62086 5.27375
3.62189 5.20438
3.62291 5.21198
3.62394 5.19108
3.62496 5.15402
3.62598 5.15307
3.62701 5.11221
3.62803 5.11792
3.62906 5.09986
3.63008 5.08941
3.63085 5.08181
3.63187 5.0628
3.6329 5.03905
3.63392 5.02385
3.63494 5.06851
3.63597 5.0305
3.63699 5.07516
3.63802 4.98869
3.63904 5.06661
3.64006 5.05805
3.64109 5.07896
3.64186 5.11316
3.64288 5.02195
3.6439 5.13312
3.64493 5.17968
3.64595 5.12457
3.64698 5.18253
3.648 5.22244
3.64902 5.25664
3.65005 5.2747
3.65107 5.3089
3.65184 5.28705
3.65286 5.32791
3.65389 5.41058
3.65491 5.42388
3.65594 5.38112
3.65696 5.49799
3.65798 5.56166
3.65901 5.50464
3.66003 5.59966
3.66106 5.64907
3.66208 5.72509
3.66285 5.77165
3.66387 5.74979
3.6649 5.78685
3.66592 5.94458
3.66694 5.95123
3.66797 5.95219
3.66899 5.99114
3.67002 6.11752
3.67104 6.07096
3.67206 6.09946
3.67283 6.19828
3.67386 6.22869
3.67488 6.27145
3.6759 6.24389
3.67693 6.29996
3.67795 6.39783
3.67898 6.32846
3.68 6.35887
3.68102 6.47954
3.68205 6.46909
3.68307 6.43773
3.68384 6.528
3.68486 6.48239
3.68589 6.62967
3.68691 6.62302
3.68794 6.59547
3.68896 6.68383
3.68998 6.73514
3.69101 6.66198
3.69203 6.67433
3.69306 6.76745
3.69408 6.73419
3.69485 6.7456
3.69587 6.7513
3.6969 6.79121
3.69792 6.80356
3.69894 6.71139
3.69997 6.7684
3.70099 6.7513
3.70202 6.66958
3.70304 6.70664
3.70406 6.75225
3.70483 6.62207
3.70586 6.61352
3.70688 6.71424
3.7079 6.66483
3.70893 6.55841
3.70995 6.58026
3.71098 6.60117
3.712 6.53465
3.71302 6.5052
3.71405 6.47954
3.71507 6.47669
3.71584 6.46719
3.71686 6.41493
3.71789 6.36362
3.71891 6.35602
3.71994 6.33036
3.72096 6.27525
3.72198 6.26005
3.72301 6.17738
3.72403 6.13462
3.72506 6.20779
3.72608 6.14983
3.72685 6.032
3.72787 6.05576
3.7289 6.07286
3.72992 6.07951
3.73094 5.96359
3.73197 5.90563
3.73299 6.00064
3.73402 5.96549
3.73504 5.86762
3.73606 5.91513
3.73683 5.95123
3.73786 5.88567
3.73888 5.84481
3.7399 5.92653
3.74093 5.87047
3.74195 5.7707
3.74298 5.82961
3.744 5.79825
3.74502 5.75169
3.74605 5.76215
3.74707 5.8011
3.74784 5.71369
3.74886 5.68423
3.74989 5.7593
3.75091 5.75645
3.75194 5.68233
3.75296 5.72224
3.75398 5.74599
3.75501 5.69088
3.75603 5.70038
3.75706 5.70038
3.75808 5.72699
3.75885 5.69088
3.75987 5.67378
3.7609 5.69563
3.76192 5.70609
3.76294 5.71369
3.76397 5.66048
3.76499 5.79065
3.76602 5.70989
3.76704 5.69183
3.76806 6.04815
3.76883 6.71899
3.76986 7.49055
3.77088 7.9989
3.7719 8.41698
3.77293 8.95859
3.77395 9.49735
3.77498 9.87078
3.776 10.191
3.77702 10.6195
3.77805 11.2296
3.77907 11.7911
3.77984 12.0657
3.78086 12.518
3.78189 12.8097
3.78291 12.9703
3.78394 13.2155
3.78496 13.473
3.78598 13.5908
3.78701 13.7704
3.78803 13.9984
3.78906 14.0858
3.79008 14.2284
3.79085 14.4754
3.79187 14.6075
3.7929 14.7595
3.79392 14.9201
3.79494 15.0769
3.79597 15.2004
3.79699 15.4579
3.79802 15.6099
3.79904 15.6518
3.80006 15.9606
3.80083 16.1154
3.80186 16.1535
3.80288 16.3017
3.8039 16.4442
3.80493 16.5544
3.80595 16.6552
3.80698 16.7882
3.808 16.8851
3.80902 16.9117
3.81005 17.1055
3.81107 17.2519
3.81184 17.0846
3.81286 17.193
3.81389 17.3621
3.81491 17.2386
3.81594 17.4191
3.81696 17.4324
3.81798 17.2044
3.81901 17.2861
3.82003 17.2994
3.82106 17.2148
3.82208 17.1369
3.82285 17.1521
3.82387 17.0162
3.8249 16.9231
3.82592 16.9564
3.82694 16.7122
3.82797 16.7179
3.82899 16.6694
3.83002 16.5525
3.83104 16.524
3.83206 16.3977
3.83283 16.3863
3.83386 16.2019
3.83488 16.0888
3.8359 16.1069
3.83693 15.9226
3.83795 15.8199
3.83898 15.8085
3.84 15.7686
3.84102 15.5634
3.84205 15.6109
3.84307 15.3363
3.84384 15.1748
3.84486 15.3496
3.84589 15.284
3.84691 15.0123
3.84794 15.0569
3.84896 15.1339
3.84998 14.8108
3.85101 14.6674
3.85203 14.9116
3.85306 14.8156
3.85408 14.5951
3.85485 14.6464
3.85587 14.7453
3.8569 14.5353
3.85792 14.5267
3.85894 14.5533
3.85997 14.5315
3.86099 14.4659
3.86202 14.5248
3.86304 14.4697
3.86406 14.5486
3.86483 14.5476
3.86586 14.3851
3.86688 14.4003
3.8679 14.5096
3.86893 14.4631
3.86995 14.3756
3.87098 14.4612
3.872 14.5391
3.87302 14.4726
3.87405 14.4783
3.87507 14.5277
3.87584 14.579
3.87686 14.5467
3.87789 14.5847
3.87891 14.6617
3.87994 14.7443
3.88096 14.8669
3.88198 14.7291
3.88301 14.7538
3.88403 14.923
3.88506 14.9448
3.88582 14.9382
3.88685 15.0047
3.88787 15.0246
3.8889 15.0474
3.88992 15.0436
3.89094 15.1833
3.89197 15.1139
3.89299 15.1367
3.89402 15.2071
3.89504 15.2175
3.89606 15.171
3.89683 15.3439
3.89786 15.2479
3.89888 15.1634
3.8999 15.3515
3.90093 15.3173
3.90195 15.2403
3.90298 15.2346
3.904 15.3192
3.90502 15.3182
3.90605 15.1643
3.90707 15.2546
3.90784 15.322
3.90886 15.2869
3.90989 15.2755
3.91091 15.3097
3.91194 15.2983
3.91296 15.4332
3.91398 15.2935
3.91501 15.189
3.91603 15.4
3.91706 15.4133
3.91782 15.2736
3.91885 15.3163
3.91987 15.3553
3.9209 15.3486
3.92192 15.1757
3.92294 15.3353
3.92397 15.2878
3.92499 15.303
3.92602 15.284
3.92704 15.2916
3.92806 15.3021
3.92883 15.38
3.92986 15.2109
3.93088 15.1814
3.9319 15.4266
3.93293 15.2764
3.93395 15.0607
3.93498 15.2061
3.936 15.2954
3.93702 15.1434
3.93805 15.132
3.93907 15.2166
3.93984 15.1301
3.94086 15.1301
3.94189 15.1881
3.94291 15.1006
3.94394 15.1111
3.94496 15.2118
3.94598 15.0987
3.94701 14.9904
3.94803 15.1415
3.94906 15.1367
3.94982 15.0037
3.95085 15.1044
3.95187 15.0208
3.9529 14.9705
3.95392 14.9914
3.95494 14.9524
3.95597 14.9182
3.95699 14.9429
3.95802 14.9819
3.95904 14.8631
3.96006 14.9543
3.96083 15.0636
3.96186 14.8764
3.96288 14.8194
3.9639 15.0598
3.96493 14.942
3.96595 14.9762
3.96698 14.9572
3.968 15.0237
3.96902 14.9838
3.97005 15.0227
3.97107 15.0018
3.97184 15.0123
3.97286 15.0199
3.97389 15.0721
3.97491 15.0503
3.97594 15.0132
3.97696 15.1367
3.97798 15.0303
3.97901 14.9439
3.98003 15.112
3.98106 15.0769
3.98182 15.0484
3.98285 15.0788
3.98387 15.0237
3.9849 15.0208
3.98592 15.075
3.98694 15.0237
3.98797 15.0465
3.98899 15.0759
3.99002 15.0303
3.99104 15.0351
3.99206 15.0702
3.99283 15.1234
3.99386 14.9771
3.99488 14.9999
3.9959 15.1149
3.99693 14.9724
3.99795 15.0446
3.99898 15.2175
4 15.0227
4.00102 14.9372
4.00205 15.2109
4.00307 15.0892
4.00384 15.0417
4.00486 15.1462
4.00589 15.1063
4.00691 15.0265
4.00794 15.0759
4.00896 15.2223
4.00998 14.9762
4.01101 14.9724
4.01203 15.094
4.01306 15.0531
4.01382 14.9971
4.01485 15.0104
4.01587 15.1035
4.0169 14.98
4.01792 15.0303
4.01894 14.998
4.01997 14.979
4.02099 15.0132
4.02202 15.0246
4.02304 14.942
4.02406 14.9923
4.02483 15.1177
4.02586 14.9125
4.02688 14.9477
4.0279 15.0769
4.02893 15.075
4.02995 15.0303
4.03098 15.0911
4.032 15.1234
4.03302 15.1776
4.03405 15.1234
4.03507 15.1833
4.03584 15.1919
4.03686 15.227
4.03789 15.1596
4.03891 15.189
4.03994 15.2061
4.04096 15.2802
4.04198 15.1272
4.04301 15.0788
4.04403 15.2308
4.04506 15.1776
4.04582 15.0655
4.04685 15.1624
4.04787 15.1805
4.0489 15.1111
4.04992 15.152
4.05094 15.1605
4.05197 15.1786
4.05299 15.1291
4.05402 15.1272
4.05504 15.1615
4.05606 15.1757
4.05683 15.3239
4.05786 15.1738
4.05888 15.1158
4.0599 15.2346
4.06093 15.2764
4.06195 15.1662
4.06298 15.1833
4.064 15.1824
4.06502 15.2669
4.06605 15.1729
4.06707 15.2061
4.06784 15.2156
4.06886 15.189
4.06989 15.1672
4.07091 15.171
4.07194 15.1776
4.07296 15.1995
4.07398 15.0341
4.07501 15.0066
4.07603 15.1824
4.07706 15.055
4.07808 15.0018
4.07885 15.1016
4.07987 15.0085
4.0809 14.9895
4.08192 15.0902
4.08294 15.0522
4.08397 15.0256
4.08499 15.055
4.08602 15.056
4.08704 14.9771
4.08806 15.0968
4.08909 15.1767
4.08986 14.9591
4.09088 14.9676
4.0919 15.1358
4.09293 15.0417
4.09395 14.9961
4.09498 15.0427
4.096 15.0237
4.09702 15.0161
4.09805 15.0009
4.09907 15.0455
4.09984 14.9648
4.10086 15.0028
4.10189 14.9325
4.10291 14.9277
4.10394 14.9562
4.10496 15.0598
4.10598 14.942
4.10701 14.8317
4.10803 15.0427
4.10906 14.9591
4.11008 14.9087
4.11085 14.9828
4.11187 14.98
4.1129 14.9011
4.11392 14.9629
4.11494 15.056
4.11597 14.9724
4.11699 14.9353
4.11802 15.0626
4.11904 15.0655
4.12006 14.9933
4.12109 15.1462
4.12186 15.0864
4.12288 14.9942
4.1239 15.1681
4.12493 15.1719
4.12595 15.1187
4.12698 15.2954
4.128 15.5757
4.12902 14.0269
4.13005 13.2516
4.13107 13.1442
4.13184 12.0695
4.13286 10.9635
4.13389 10.6005
4.13491 10.0931
4.13594 9.36338
4.13696 8.98995
4.13798 8.70014
4.13901 8.34857
4.14003 8.10817
4.14106 7.87347
4.14208 7.73285
4.14285 7.44114
4.14387 7.38888
4.1449 7.2663
4.14592 7.10857
4.14694 7.01925
4.14797 6.87672
4.14899 6.7874
4.15002 6.71234
4.15104 6.60497
4.15206 6.46339
4.15309 6.43298
4.15386 6.34461
4.15488 6.23154
4.1559 6.14032
4.15693 6.05291
4.15795 5.99114
4.15898 5.81916
4.16 5.85907
4.16102 5.7859
4.16205 5.66618
4.16307 5.59776
4.16384 5.60822
4.16486 5.50654
4.16589 5.45238
4.16691 5.36212
4.16794 5.34691
4.16896 5.28515
4.16998 5.23669
4.17101 5.19393
4.17203 5.12647
4.17306 5.15782
4.17408 5.08371
4.17485 5.00484
4.17587 5.08941
4.1769 4.99344
4.17792 4.94783
4.17894 5.0153
4.17997 5.01149
4.18099 4.95163
4.18202 4.96779
4.18304 4.96303
4.18406 4.98394
4.18509 4.97729
4.18586 4.97539
4.18688 5.0628
4.1879 5.0343
4.18893 5.02765
4.18995 5.02005
4.19098 5.10081
4.192 5.08181
4.19302 5.05805
4.19405 5.13977
4.19507 5.12552
4.19584 5.08941
4.19686 5.16733
4.19789 5.23574
4.19891 5.18158
4.19994 5.23384
4.20096 5.31271
4.20198 5.22814
4.20301 5.22624
4.20403 5.40487
4.20506 5.40202
4.20608 5.31556
4.20685 5.50369
4.20787 5.50654
4.2089 5.50845
4.20992 5.57211
4.21094 5.59776
4.21197 5.61297
4.21299 5.70704
4.21402 7.36987
4.21504 9.08117
4.21606 7.7528
4.21709 6.92803
4.21786 7.94949
4.21888 8.33052
4.2199 7.45159
4.22093 5.99684
4.22195 7.39933
4.22298 8.86738
4.224 8.15283
4.22502 8.70679
4.22605 10.6214
4.22707 10.1615
4.22784 8.77141
4.22886 8.88543
4.22989 10.4276
4.23091 10.3316
4.23194 9.48785
4.23296 10.0048
4.23398 10.7801
4.23501 10.3155
4.23603 10.1055
4.23706 10.6765
4.23808 11.1763
4.23885 11.0091
4.23987 11.5992
4.2409 11.3768
4.24192 9.40614
4.24294 10.114
4.24397 13.1375
4.24499 11.9251
4.24602 9.79476
4.24704 9.33392
4.24806 11.7778
4.24883 12.633
4.24986 11.2752


==> data/org-example-building-1-floor-4-room-481-temp-x.ndn-1.singlehop.producer.TX.csv <==
0 15.1367
0.001024 15.0645
0.002048 14.9363
0.003072 14.7937
0.004096 14.7291
0.00512 14.6826
0.006144 14.5191
0.007168 14.5096
0.008192 14.5875
0.009216 14.3547
0.01024 14.0459
0.011008 14.1951
0.012032 14.3927
0.013056 14.0839
0.01408 14.12
0.015104 14.1951
0.016128 14.0934
0.017152 14.0336
0.018176 14.0545
0.0192 14.0507
0.020224 14.0364
0.020992 13.9899
0.022016 14.0032
0.02304 14.0478
0.024064 14.1096
0.025088 14.083
0.026112 14.0336
0.027136 14.0896
0.02816 14.1932
0.029184 14.2303
0.030208 14.1657
0.031232 14.2113
0.032 14.2626
0.033024 14.2721
0.034048 14.2464
0.035072 14.3053
0.036096 14.3823
0.03712 14.274
0.038144 14.3652
0.039168 14.4232
0.040192 14.4108
0.041216 14.4802
0.04224 14.484
0.043008 14.54
0.044032 14.5714
0.045056 14.5438
0.04608 14.7263
0.047104 14.6797
0.048128 14.6331
0.049152 14.7367
0.050176 14.8184
0.0512 14.7405
0.052224 14.7709
0.052992 14.9334
0.054016 14.8308
0.05504 14.8061
0.056064 14.9382
0.057088 15.0161
0.058112 14.8422
0.059136 14.883
0.06016 15.0161
0.061184 14.9543
0.062208 15.0284
0.063232 15.0123
0.064 15.0626
0.065024 15.0446
0.066048 15.0721
0.067072 15.0626
0.068096 15.056
0.06912 15.0598
0.070144 15.0778
0.071168 15.0579
0.072192 15.0997
0.073216 15.0864
0.07424 14.9705
0.075008 15.1016
0.076032 15.093
0.077056 15.0864
0.07808 15.0189
0.079104 15.075
0.080128 15.0864
0.081152 15.0075
0.082176 15.0256
0.0832 15.0474
0.084224 14.9847
0.084992 14.9762
0.086016 15.0142
0.08704 14.9752
0.088064 14.9477
0.089088 14.9695
0.090112 14.7975
0.091136 14.8887
0.09216 14.8792
0.093184 14.8726
0.094208 14.8507
0.095232 14.8108
0.096 14.8146
0.097024 14.8422
0.098048 14.6712
0.099072 14.769
0.100096 14.7662
0.10112 14.6607
0.102144 14.7263
0.103168 14.7016
0.104192 14.6892
0.105216 14.7206
0.10624 14.6008
0.107008 14.7082
0.108032 14.8365
0.109056 14.7215
0.11008 14.5429
0.111104 14.7196
0.112128 14.7557
0.113152 14.6075
0.114176 14.6027
0.1152 14.7006
0.116224 14.6322
0.116992 14.6103
0.118016 14.6132
0.11904 14.6369
0.120064 14.6826
0.121088 14.7073
0.122112 14.5638
0.123136 14.6693
0.12416 14.7339
0.125184 14.6854
0.126208 14.7206
0.127232 14.7206
0.128 14.7063
0.129024 14.654
0.130048 14.7253
0.131072 14.7576
0.132096 14.6835
0.13312 14.7253
0.134144 14.8061
0.135168 14.7168
0.136192 14.865
0.137216 14.7168
0.13824 14.7035
0.139008 14.8393
0.140032 14.8289
0.141056 14.7643
0.14208 14.7776
0.143104 14.8317
0.144128 14.807
0.145152 14.7671
0.146176 14.789
0.1472 14.8137
0.148224 14.7795
0.148992 14.8051
0.150016 14.8175
0.15104 14.7614
0.152064 14.8488
0.153088 14.8004
0.154112 14.6978
0.155136 14.7643
0.15616 14.8469
0.157184 14.8032
0.158208 14.7852
0.159232 14.8469
0.16 14.8165
0.161024 14.8241
0.162048 14.8346
0.163072 14.8004
0.164096 14.8184
0.16512 14.8279
0.166144 14.8118
0.167168 14.7975
0.168192 14.8897
0.169216 14.7956
0.17024 14.7225
0.171008 14.7804
0.172032 14.9363
0.173056 14.7804
0.17408 14.7348
0.175104 14.8365
0.176128 14.8412
0.177152 14.789
0.178176 14.7966
0.1792 14.8574
0.180224 14.7975
0.180992 14.7738
0.182016 14.7747
0.18304 14.8146
0.184064 14.788
0.185088 14.7567
0.186112 14.7196
0.187136 14.7377
0.18816 14.7852
0.189184 14.7016
0.190208 14.7766
0.191232 14.807
0.192 14.713
0.193024 14.7177
0.194048 14.8089
0.195072 14.7472
0.196096 14.6978
0.19712 14.7519
0.198144 14.7415
0.199168 14.7168
0.200192 14.7804
0.201216 14.7842
0.20224 14.6502
0.203008 14.7358
0.204032 14.8175
0.205056 14.6816
0.20608 14.6379
0.207104 14.7624
0.208128 14.7576
0.209152 14.6008
0.210176 14.6645
0.2112 14.7472
0.212224 14.6693
0.212992 14.6579
0.214016 14.7206
0.21504 14.6968
0.216064 14.7405
0.217088 14.789
0.218112 14.6797
0.219136 14.7757
0.22016 14.7538
0.221184 14.8156
0.222208 14.7567
0.223232 14.7377
0.224 14.8004
0.225024 14.7918
0.226048 14.7377
0.227072 14.8279
0.228096 14.8384
0.22912 14.7443
0.230144 14.8222
0.231168 14.8821
0.232192 14.77
0.233216 14.8754
0.233984 14.808
0.235008 14.8251
0.236032 14.8954
0.237056 14.8146
0.23808 14.7776
0.239104 14.8859
0.240128 14.8099
0.241152 14.8374
0.242176 14.8992
0.2432 14.8498
0.244224 14.8042
0.244992 14.8555
0.246016 14.8346
0.24704 14.7719
0.248064 14.7358
0.249088 14.8745
0.250112 14.7899
0.251136 14.8051
0.25216 14.8099
0.253184 14.8878
0.254208 14.8754
0.255232 14.845
0.256 14.8469
0.257024 14.9144
0.258048 14.9401
0.259072 14.7719
0.260096 14.8042
0.26112 14.9344
0.262144 14.8108
0.263168 14.713
0.264192 14.903
0.265216 14.9049
0.265984 14.6531
0.267008 14.827
0.268032 14.9239
0.269056 14.7082
0.27008 14.732
0.271104 14.8716
0.272128 14.7253
0.273152 14.7348
0.274176 14.8574
0.2752 14.8298
0.276224 14.7006
0.276992 14.8108
0.278016 14.8355
0.27904 14.7548
0.280064 14.8013
0.281088 14.8555
0.282112 14.6483
0.283136 14.7168
0.28416 14.8241
0.285184 14.6835
0.286208 14.6959
0.287232 14.7405
0.288 14.7073
0.289024 14.6312
0.290048 14.6864
0.291072 14.6664
0.292096 14.6626
0.29312 14.6674
0.294144 14.6388
0.295168 14.6179
0.296192 14.6683
0.297216 14.6921
0.29824 14.5913
0.299008 14.6512
0.300032 14.7386
0.301056 14.6949
0.30208 14.7082
0.303104 14.7044
0.304128 14.7709
0.305152 14.7329
0.306176 14.7434
0.3072 14.7719
0.308224 14.8146
0.309248 14.7966
0.310016 14.807
0.31104 14.7766
0.312064 14.9173
0.313088 14.8593
0.314112 14.7738
0.315136 14.8716
0.31616 14.8811
0.317184 14.8317
0.318208 14.7823
0.319232 14.845
0.320256 14.7804
0.321024 14.7738
0.322048 14.7966
0.323072 14.7909
0.324096 14.8327
0.32512 14.8336
0.326144 14.8165
0.327168 14.8555
0.328192 14.8232
0.329216 14.8507
0.33024 14.8213
0.331008 14.8013
0.332032 14.9201
0.333056 14.808
0.33408 14.8137
0.335104 14.8897
0.336128 14.8897
0.337152 14.8004
0.338176 14.8659
0.3392 14.942
0.340224 14.865
0.341248 14.9001
0.342016 14.9239
0.34304 14.827
0.344064 14.9011
0.345088 14.9277
0.346112 14.7994
0.347136 14.8659
0.34816 14.9496
0.349184 14.8621
0.350208 14.8583
0.351232 14.8925
0.352256 14.8355
0.353024 14.8897
0.354048 14.8279
0.355072 14.8412
0.356096 14.8963
0.35712 14.8773
0.358144 14.8032
0.359168 14.8403
0.360192 14.9344
0.361216 14.8222
0.36224 14.7177
0.363008 14.8061
0.364032 14.8127
0.365056 14.7082
0.36608 14.7519
0.367104 14.7415
0.368128 14.7054
0.369152 14.7386
0.370176 14.6341
0.3712 14.598
0.372224 14.6227
0.373248 14.6265
0.374016 14.5505
0.37504 14.5372
0.376064 14.6094
0.377088 14.6379
0.378112 14.3956
0.379136 14.5372
0.38016 14.6921
0.381184 14.5068
0.382208 14.5552
0.383232 14.6854
0.384 14.6236
0.385024 14.5448
0.386048 14.7358
0.387072 14.6892
0.388096 14.694
0.38912 14.8203
0.390144 14.6759
0.391168 14.8935
0.392192 14.8336
0.393216 14.8051
0.39424 14.8108
0.395008 14.8593
0.396032 14.9068
0.397056 14.8042
0.39808 14.8156
0.399104 14.9429
0.400128 14.8194
0.401152 14.8089
0.402176 14.904
0.4032 14.8802
0.404224 14.8317
0.405248 14.8374
0.406016 14.8289
0.40704 14.8118
0.408064 14.8764
0.409088 14.9458
0.410112 14.7681
0.411136 14.9182
0.41216 14.8887
0.413184 14.8859
0.414208 14.9078
0.415232 14.9135
0.416 14.8954
0.417024 14.8868
0.418048 14.8564
0.419072 14.8612
0.420096 14.865
0.42112 14.8612
0.422144 14.7719
0.423168 14.8992
0.424192 14.8925
0.425216 14.9087
0.42624 14.7567
0.427008 14.8574
0.428032 14.9125
0.429056 14.8137
0.43008 14.8365
0.431104 14.8802
0.432128 14.8431
0.433152 14.7899
0.434176 14.8175
0.4352 14.8184
0.436224 14.7985
0.437248 14.7728
0.438016 14.7054
0.43904 14.7975
0.440064 14.7662
0.441088 14.7652
0.442112 14.7111
0.443136 14.7263
0.44416 14.827
0.445184 14.7548
0.446208 14.7244
0.447232 14.8441
0.448 14.7633
0.449024 14.7358
0.450048 14.7928
0.451072 14.7909
0.452096 14.7814
0.45312 14.7367
0.454144 14.8232
0.455168 14.8175
0.456192 14.8146
0.457216 14.8327
0.45824 14.7377
0.459008 14.8593
0.460032 14.8517
0.461056 14.7149
0.46208 14.8165
0.463104 14.8593
0.464128 14.7757
0.465152 14.7956
0.466176 14.8431
0.4672 14.7633
0.468224 14.751
0.469248 14.751
0.470016 14.8194
0.47104 14.6588
0.472064 14.7624
0.473088 14.7823
0.474112 14.5999
0.475136 14.6531
0.47616 14.7196
0.477184 14.5837
0.478208 14.6094
0.479232 14.6607
0.48 14.6008
0.481024 14.5828
0.482048 14.6674
0.483072 14.5828
0.484096 14.6636
0.48512 14.5828
0.486144 14.6731
0.487168 14.7025
0.488192 14.7263
0.489216 14.7158
0.49024 14.7025
0.491008 14.712
0.492032 14.8051
0.493056 14.731
0.49408 14.7253
0.495104 14.8308
0.496128 14.8298
0.497152 14.7871
0.498176 14.7871
0.4992 14.8745
0.500224 14.8422
0.501248 14.807
0.502016 14.8507
0.50304 14.8327
0.504064 14.8783
0.505088 14.9087
0.506112 14.8203
0.507136 14.8621
0.50816 14.9572
0.509184 14.8327
0.510208 14.8441
0.511232 14.8707
0.512 14.8422
0.513024 14.7918
0.514048 14.8298
0.515072 14.8621
0.516096 14.8175
0.51712 14.8146
0.518144 14.8308
0.519168 14.7994
0.520192 14.865
0.521216 14.8593
0.52224 14.7538
0.523008 14.8061
0.524032 14.8982
0.525056 14.8289
0.52608 14.7738
0.527104 14.7975
0.528128 14.8488
0.529152 14.7833
0.530176 14.7994
0.5312 14.8051
0.532224 14.7092
0.533248 14.7709
0.534016 14.7462
0.53504 14.7776
0.536064 14.7491
0.537088 14.8336
0.538112 14.7092
0.539136 14.7291
0.54016 14.8441
0.541184 14.7586
0.542208 14.769
0.543232 14.807
0.544 14.8108
0.545024 14.7196
0.546048 14.8232
0.547072 14.7833
0.548096 14.7557
0.54912 14.8061
0.550144 14.7899
0.551168 14.7814
0.552192 14.7671
0.553216 14.883
0.55424 14.713
0.555008 14.789
0.556032 14.8365
0.557056 14.7586
0.55808 14.7149
0.559104 14.788
0.560128 14.7928
0.561152 14.7111
0.562176 14.7728
0.5632 14.8042
0.564224 14.7092
0.565248 14.7975
0.566016 14.8365
0.56704 14.8051
0.568064 14.8308
0.569088 14.8393
0.570112 14.7567
0.571136 14.8251
0.57216 14.8678
0.573184 14.7804
0.574208 14.8137
0.575232 14.7956
0.576 14.7909
0.577024 14.8184
0.578048 14.8118
0.579072 14.7766
0.580096 14.7054
0.58112 14.8175
0.582144 14.7624
0.583168 14.7614
0.584192 14.7994
0.585216 14.8213
0.58624 14.713
0.587008 14.7405
0.588032 14.8992
0.589056 14.7424
0.59008 14.6759
0.591104 14.8821
0.592128 14.8346
0.593152 14.8013
0.594176 14.769
0.5952 14.7985
0.596224 14.7899
0.596992 14.7576
0.598016 14.7804
0.59904 14.751
0.600064 14.7405
0.601088 14.8061
0.602112 14.6655
0.603136 14.7092
0.60416 14.7206
0.605184 14.6436
0.606208 14.75
0.607232 14.7719
0.608 14.6502
0.609024 14.7168
0.610048 14.7757
0.611072 14.7044
0.612096 14.77
0.61312 14.7206
0.614144 14.732
0.615168 14.7434
0.616192 14.7633
0.617216 14.8346
0.61824 14.6873
0.619008 14.7434
0.620032 14.8593
0.621056 14.7054
0.62208 14.674
0.623104 14.7738
0.624128 14.7367
0.625152 14.6341
0.626176 14.713
0.6272 14.7177
0.628224 14.7035
0.628992 14.7016
0.630016 14.731
0.63104 14.6445
0.632064 14.8355
0.633088 14.7956
0.634112 14.578
0.635136 14.6702
0.63616 14.7985
0.637184 14.7462
0.638208 14.6835
0.639232 14.7139
0.64 14.7215
0.641024 14.7443
0.642048 14.7196
0.643072 14.6379
0.644096 14.7928
0.64512 14.8051
0.646144 14.7738
0.647168 14.7937
0.648192 14.9078
0.649216 14.8887
0.65024 14.7975
0.651008 14.9372
0.652032 14.9325
0.653056 14.8089
0.65408 14.8583
0.655104 14.9106
0.656128 14.788
0.657152 14.7918
0.658176 14.8289
0.6592 14.7709
0.660224 14.7966
0.660992 14.8545
0.662016 14.8127
0.66304 14.7443
0.664064 14.8412
0.665088 14.8688
0.666112 14.6835
0.667136 14.7424
0.66816 14.8783
0.669184 14.7633
0.670208 14.751
0.671232 14.7928
0.672 14.7928
0.673024 14.7747
0.674048 14.769
0.675072 14.7548
0.676096 14.8213
0.67712 14.7557
0.678144 14.7899
0.679168 14.8137
0.680192 14.788
0.681216 14.8232
0.68224 14.7453
0.683008 14.7871
0.684032 14.8422
0.685056 14.7624
0.68608 14.7329
0.687104 14.8374
0.688128 14.8251
0.689152 14.7415
0.690176 14.7681
0.6912 14.8327
0.692224 14.7757
0.692992 14.7643
0.694016 14.7776
0.69504 14.7795
0.696064 14.7624
0.697088 14.8355
0.698112 14.7187
0.699136 14.7263
0.70016 14.8688
0.701184 14.7804
0.702208 14.7329
0.703232 14.7871
0.704 14.8156
0.705024 14.7652
0.706048 14.6902
0.707072 14.7557
0.708096 14.7785
0.70912 14.7339
0.710144 14.6959
0.711168 14.7633
0.712192 14.7728
0.713216 14.7405
0.71424 14.6312
0.715008 14.7975
0.716032 14.8061
0.717056 14.6569
0.71808 14.7434
0.719104 14.8441
0.720128 14.75
0.721152 14.7139
0.722176 14.7263
0.7232 14.7576
0.724224 14.7092
0.724992 14.7681
0.726016 14.7073
0.72704 14.6826
0.728064 14.7852
0.729088 14.8127
0.730112 14.5894
0.731136 14.6284
0.73216 14.8783
0.733184 14.6731
0.734208 14.6246
0.735232 14.7719
0.736 14.7415
0.737024 14.6398
0.738048 14.655
0.739072 14.713
0.740096 14.7016
0.74112 14.6883
0.742144 14.7367
0.743168 14.7168
0.744192 14.8004
0.745216 14.8213
0.74624 14.7253
0.747008 14.7671
0.748032 14.8621
0.749056 14.8099
0.75008 14.8013
0.751104 14.8004
0.752128 14.8184
0.753152 14.8488
0.754176 14.8051
0.7552 14.8707
0.756224 14.8954
0.756992 14.883
0.758016 14.8849
0.75904 14.9315
0.760064 14.9401
0.761088 14.9762
0.762112 14.8564
0.763136 14.9334
0.76416 14.9201
0.765184 14.8545
0.766208 14.8707
0.767232 14.9001
0.768 14.8251
0.769024 14.8127
0.770048 14.8574
0.771072 14.7956
0.772096 14.7728
0.77312 14.8203
0.774144 14.7833
0.775168 14.808
0.776192 14.846
0.777216 14.8783
0.77824 14.7358
0.779008 14.8241
0.780032 14.9363
0.781056 14.8165
0.78208 14.7633
0.783104 14.8669
0.784128 14.8612
0.785152 14.7358
0.786176 14.8507
0.7872 14.8545
0.788224 14.7785
0.788992 14.8165
0.790016 14.8013
0.79104 14.807
0.792064 14.7899
0.793088 14.8365
0.794112 14.7472
0.795136 14.7462
0.79616 14.7985
0.797184 14.7339
0.798208 14.7671
0.799232 14.7681
0.8 14.7244
0.801024 14.6807
0.802048 14.7709
0.803072 14.7728
0.804096 14.7861
0.80512 14.8203
0.806144 14.7529
0.807168 14.7263
0.808192 14.8232
0.809216 14.808
0.81024 14.6712
0.811008 14.7738
0.812032 14.8146
0.813056 14.6807
0.81408 14.6769
0.815104 14.7633
0.816128 14.6921
0.817152 14.6873
0.818176 14.6579
0.8192 14.6769
0.820224 14.6864
0.820992 14.693
0.822016 14.6959
0.82304 14.6921
0.824064 14.7671
0.825088 14.7291
0.826112 14.6331
0.827136 14.7196
0.82816 14.694
0.829184 14.6797
0.830208 14.675
0.831232 14.7586
0.832 14.694
0.833024 14.6559
0.834048 14.7016
0.835072 14.7662
0.836096 14.7168
0.83712 14.7025
0.838144 14.7472
0.839168 14.7386
0.840192 14.7481
0.841216 14.7396
0.84224 14.7453
0.843008 14.8241
0.844032 14.8108
0.845056 14.807
0.84608 14.8593
0.847104 14.9154
0.848128 14.8583
0.849152 14.904
0.850176 14.922
0.8512 14.8754
0.852224 14.8944
0.852992 14.9116
0.854016 14.8517
0.85504 14.9078
0.856064 14.8802
0.857088 14.903
0.858112 14.8089
0.859136 14.8298
0.86016 14.9068
0.861184 14.8146
0.862208 14.8146
0.863232 14.7871
0.864 14.6788
0.865024 14.7766
0.866048 14.7339
0.867072 14.7538
0.868096 14.7814
0.86912 14.7481
0.870144 14.674
0.871168 14.7738
0.872192 14.7557
0.873216 14.7538
0.873984 14.6122
0.875008 14.7234
0.876032 14.789
0.877056 14.6483
0.87808 14.732
0.879104 14.7424
0.880128 14.6474
0.881152 14.7605
0.882176 14.7367
0.8832 14.7044
0.884224 14.7339
0.884992 14.7367
0.886016 14.7187
0.88704 14.712
0.888064 14.7823
0.889088 14.8146
0.890112 14.6569
0.891136 14.6949
0.89216 14.8279
0.893184 14.7662
0.894208 14.6921
0.895232 14.7339
0.896 14.7453
0.897024 14.7529
0.898048 14.7187
0.899072 14.827
0.900096 14.7766
0.90112 14.7738
0.902144 14.8327
0.903168 14.8118
0.904192 14.7652
0.905216 14.7956
0.905984 14.7728
0.907008 14.7766
0.908032 14.8032
0.909056 14.7548
0.91008 14.7795
0.911104 14.8127
0.912128 14.7918
0.913152 14.7576
0.914176 14.8593
0.9152 14.8441
0.916224 14.7899
0.916992 14.8498
0.918016 14.8346
0.91904 14.8213
0.920064 14.8156
0.921088 14.8327
0.922112 14.7415
0.923136 14.7785
0.92416 14.8194
0.925184 14.8089
0.926208 14.7614
0.927232 14.7918
0.928 14.8564
0.929024 14.8526
0.930048 14.8327
0.931072 14.7928
0.932096 14.8583
0.93312 14.8393
0.934144 14.8251
0.935168 14.8612
0.936192 14.8887
0.937216 14.9163
0.93824 14.7234
0.939008 14.8906
0.940032 14.9173
0.941056 14.7975
0.94208 14.8175
0.943104 14.8146
0.944128 14.7823
0.945152 14.7662
0.946176 14.7804
0.9472 14.7424
0.948224 14.7329
0.949248 14.7852
0.950016 14.732
0.95104 14.7443
0.952064 14.8279
0.953088 14.7804
0.954112 14.6797
0.955136 14.7377
0.95616 14.8013
0.957184 14.7491
0.958208 14.7158
0.959232 14.713
0.960256 14.7899
0.961024 14.732
0.962048 14.7538
0.963072 14.7595
0.964096 14.7367
0.96512 14.7453
0.966144 14.7728
0.967168 14.7139
0.968192 14.8175
0.969216 14.8393
0.97024 14.7215
0.971008 14.8061
0.972032 14.8963
0.973056 14.7567
0.97408 14.713
0.975104 14.8108
0.976128 14.8108
0.977152 14.75
0.978176 14.7795
0.9792 14.8422
0.980224 14.7415
0.981248 14.7728
0.982016 14.7956
0.98304 14.8156
0.984064 14.826
0.985088 14.8308
0.986112 14.731
0.987136 14.7928
0.98816 14.8555
0.989184 14.7624
0.990208 14.7947
0.991232 14.826
0.992256 14.77
0.993024 14.7766
0.994048 14.8241
0.995072 14.7633
0.996096 14.845
0.99712 14.8232
0.998144 14.7833
0.999168 14.8156
1.00019 14.9448
1.00122 14.8906
1.00224 14.7671
1.00301 14.9382
1.00403 14.9543
1.00506 14.8431
1.00608 14.8479
1.0071 14.9705
1.00813 14.8241
1.00915 14.8574
1.01018 14.883
1.0112 14.8203
1.01222 14.8099
1.01325 14.8194
1.01402 14.8032
1.01504 14.7928
1.01606 14.8118
1.01709 14.8013
1.01811 14.6645
1.01914 14.8213
1.02016 14.7728
1.02118 14.6683
1.02221 14.6987
1.02323 14.8023
1.024 14.6626
1.02502 14.7177
1.02605 14.8203
1.02707 14.7548
1.0281 14.7006
1.02912 14.7804
1.03014 14.7586
1.03117 14.7415
1.03219 14.8032
1.03322 14.9201
1.03424 14.636
1.03501 14.7196
1.03603 14.903
1.03706 14.7415
1.03808 14.6398
1.0391 14.8802
1.04013 14.7766
1.04115 14.6845
1.04218 14.7947
1.0432 14.807
1.04422 14.6845
1.04525 14.7253
1.04602 14.77
1.04704 14.674
1.04806 14.8013
1.04909 14.8108
1.05011 14.6132
1.05114 14.7595
1.05216 14.8621
1.05318 14.7054
1.05421 14.6645
1.05523 14.8678
1.056 14.7567
1.05702 14.6521
1.05805 14.8004
1.05907 14.7481
1.0601 14.7006
1.06112 14.7852
1.06214 14.7652
1.06317 14.7367
1.06419 14.8194
1.06522 14.8194
1.06624 14.6778
1.06701 14.8004
1.06803 14.8564
1.06906 14.7234
1.07008 14.7358
1.0711 14.8346
1.07213 14.7633
1.07315 14.7453
1.07418 14.808
1.0752 14.7909
1.07622 14.7681
1.07725 14.7529
1.07802 14.7804
1.07904 14.8308
1.08006 14.789
1.08109 14.7814
1.08211 14.7405
1.08314 14.7766
1.08416 14.8203
1.08518 14.7016
1.08621 14.8412
1.08723 14.8108
1.088 14.8536
1.08902 14.8764
1.09005 14.8089
1.09107 14.902
1.0921 14.923
1.09312 14.8232
1.09414 14.8726
1.09517 14.864
1.09619 14.8365
1.09722 14.8707
1.09824 14.7947
1.09901 14.8821
1.10003 14.9325
1.10106 14.7215
1.10208 14.7937
1.1031 14.8878
1.10413 14.7985
1.10515 14.7348
1.10618 14.7975
1.1072 14.7462
1.10822 14.7063
1.10925 14.7386
1.11002 14.6284
1.11104 14.6664
1.11206 14.6949
1.11309 14.6579
1.11411 14.5866
1.11514 14.6398
1.11616 14.6255
1.11718 14.5571
1.11821 14.6674
1.11923 14.6521
1.12 14.654
1.12102 14.7016
1.12205 14.6607
1.12307 14.6388
1.1241 14.6693
1.12512 14.7282
1.12614 14.7073
1.12717 14.5847
1.12819 14.7548
1.12922 14.8735
1.13024 14.6493
1.13101 14.732
1.13203 14.8574
1.13306 14.713
1.13408 14.7329
1.1351 14.8574
1.13613 14.8013
1.13715 14.7709
1.13818 14.7899
1.1392 14.8555
1.14022 14.8175
1.14125 14.8213
1.14202 14.845
1.14304 14.7709
1.14406 14.8545
1.14509 14.8821
1.14611 14.7282
1.14714 14.8137
1.14816 14.8916
1.14918 14.77
1.15021 14.7386
1.15123 14.8621
1.152 14.8118
1.15302 14.7519
1.15405 14.8203
1.15507 14.8184
1.1561 14.7377
1.15712 14.7994
1.15814 14.8488
1.15917 14.8118
1.16019 14.8602
1.16122 14.8669
1.16224 14.7766
1.16301 14.8688
1.16403 14.9249
1.16506 14.846
1.16608 14.7823
1.1671 14.9192
1.16813 14.8688
1.16915 14.7548
1.17018 14.8203
1.1712 14.8203
1.17222 14.8194
1.17325 14.7586
1.17402 14.7861
1.17504 14.8165
1.17606 14.8108
1.17709 14.7709
1.17811 14.6683
1.17914 14.8327
1.18016 14.6892
1.18118 14.7519
1.18221 14.7377
1.18323 14.7709
1.184 14.7149
1.18502 14.7263
1.18605 14.7092
1.18707 14.7795
1.1881 14.8156
1.18912 14.7263
1.19014 14.6987
1.19117 14.8194
1.19219 14.8811
1.19322 14.8412
1.19424 14.7101
1.19501 14.8488
1.19603 14.9078
1.19706 14.8944
1.19808 14.8108
1.1991 14.942
1.20013 14.8973
1.20115 14.808
1.20218 14.8688
1.2032 14.8868
1.20422 14.8051
1.20525 14.7947
1.20602 14.8308
1.20704 14.8555
1.20806 14.8118
1.20909 14.8346
1.21011 14.789
1.21114 14.8251
1.21216 14.8137
1.21318 14.8346
1.21421 14.8165
1.21523 14.7899
1.216 14.8878
1.21702 14.9097
1.21805 14.8165
1.21907 14.8726
1.2201 14.9125
1.22112 14.8108
1.22214 14.7548
1.22317 14.8241
1.22419 14.7861
1.22522 14.8146
1.22624 14.6807
1.22701 14.7586
1.22803 14.8051
1.22906 14.6559
1.23008 14.6807
1.2311 14.7586
1.23213 14.7291
1.23315 14.7491
1.23418 14.7158
1.2352 14.7424
1.23622 14.7719
1.23699 14.6921
1.23802 14.6826
1.23904 14.7187
1.24006 14.7339
1.24109 14.6911
1.24211 14.6379
1.24314 14.6227
1.24416 14.6883
1.24518 14.6845
1.24621 14.7044
1.24723 14.6531
1.248 14.6379
1.24902 14.6531
1.25005 14.6531
1.25107 14.6388
1.2521 14.6645
1.25312 14.6436
1.25414 14.6312
1.25517 14.6255
1.25619 14.6949
1.25722 14.7405
1.25824 14.5514
1.25901 14.5486
1.26003 14.8051
1.26106 14.788
1.26208 14.693
1.2631 14.7795
1.26413 14.9116
1.26515 14.8659
1.26618 14.7814
1.2672 14.8925
1.26822 14.8821
1.26899 14.8498
1.27002 14.8032
1.27104 14.8574
1.27206 14.902
1.27309 14.8441
1.27411 14.7529
1.27514 14.7785
1.27616 14.8545
1.27718 14.7709
1.27821 14.8004
1.27923 14.8241
1.28 14.8042
1.28102 14.7966
1.28205 14.8336
1.28307 14.8013
1.2841 14.8317
1.28512 14.8203
1.28614 14.826
1.28717 14.7937
1.28819 14.8042
1.28922 14.865
1.29024 14.7234
1.29101 14.7937
1.29203 14.9306
1.29306 14.8061
1.29408 14.7253
1.2951 14.8954
1.29613 14.8783
1.29715 14.7253
1.29818 14.8412
1.2992 14.827
1.30022 14.7738
1.30099 14.7614
1.30202 14.8555
1.30304 14.75
1.30406 14.7861
1.30509 14.8555
1.30611 14.751
1.30714 14.7823
1.30816 14.8564
1.30918 14.8156
1.31021 14.8336
1.31123 14.8517
1.312 14.8745
1.31302 14.8583
1.31405 14.8697
1.31507 14.9325
1.3161 14.8678
1.31712 14.8232
1.31814 14.9078
1.31917 14.8859
1.32019 14.8574
1.32122 14.9239
1.32224 14.7529
1.32301 14.8735
1.32403 14.9125
1.32506 14.8213
1.32608 14.75
1.3271 14.8564
1.32813 14.8365
1.32915 14.8137
1.33018 14.807
1.3312 14.7937
1.33222 14.7785
1.33299 14.8479
1.33402 14.7766
1.33504 14.7833
1.33606 14.7833
1.33709 14.826
1.33811 14.5638
1.33914 14.7187
1.34016 14.7291
1.34118 14.6892
1.34221 14.6141
1.34323 14.6883
1.344 14.6873
1.34502 14.6569
1.34605 14.674
1.34707 14.7415
1.3481 14.7006
1.34912 14.7396
1.35014 14.6864
1.35117 14.788
1.35219 14.769
1.35322 14.7681
1.35424 14.6037
1.35501 14.827
1.35603 14.8669
1.35706 14.7063
1.35808 14.7443
1.3591 14.8393
1.36013 14.8298
1.36115 14.769
1.36218 14.8127
1.3632 14.7937
1.36422 14.7681
1.36499 14.7434
1.36602 14.8118
1.36704 14.8365
1.36806 14.77
1.36909 14.7918
1.37011 14.7529
1.37114 14.7833
1.37216 14.7956
1.37318 14.7795
1.37421 14.8165
1.37523 14.8175
1.376 14.7662
1.37702 14.8365
1.37805 14.8165
1.37907 14.8393
1.3801 14.8403
1.38112 14.7994
1.38214 14.8032
1.38317 14.8051
1.38419 14.8574
1.38522 14.8089
1.38624 14.6968
1.38701 14.7899
1.38803 14.8612
1.38906 14.6902
1.39008 14.713
1.3911 14.8137
1.39213 14.7576
1.39315 14.6312
1.39418 14.7158
1.3952 14.7187
1.39622 14.6683
1.39699 14.7576
1.39802 14.7025
1.39904 14.635
1.40006 14.8194
1.40109 14.7681
1.40211 14.6816
1.40314 14.7557
1.40416 14.9001
1.40518 14.8042
1.40621 14.845
1.40723 14.9106
1.408 14.8906
1.40902 14.8498
1.41005 14.8906
1.41107 14.9192
1.4121 14.8127
1.41312 14.8678
1.41414 14.9087
1.41517 14.8555
1.41619 14.9192
1.41722 14.8735
1.41824 14.8004
1.41901 14.8973
1.42003 14.9524
1.42106 14.8621
1.42208 14.8422
1.4231 14.8811
1.42413 14.8593
1.42515 14.8175
1.42618 14.8365
1.4272 14.826
1.42822 14.8165
1.42899 14.7671
1.43002 14.8336
1.43104 14.8023
1.43206 14.7909
1.43309 14.75
1.43411 14.7111
1.43514 14.7215
1.43616 14.6968
1.43718 14.7016
1.43821 14.8308
1.43923 14.7272
1.44 14.7434
1.44102 14.7025
1.44205 14.6864
1.44307 14.6189
1.4441 14.6759
1.44512 14.7681
1.44614 14.7063
1.44717 14.6902
1.44819 14.7728
1.44922 14.7215
1.45024 14.6911
1.45101 14.751
1.45203 14.7814
1.45306 14.731
1.45408 14.7044
1.4551 14.8203
1.45613 14.7909
1.45715 14.7282
1.45818 14.7975
1.4592 14.7776
1.46022 14.7937
1.46099 14.7842
1.46202 14.6854
1.46304 14.7576
1.46406 14.7358
1.46509 14.7567
1.46611 14.6579
1.46714 14.7776
1.46816 14.7443
1.46918 14.7092
1.47021 14.7329
1.47123 14.7491
1.472 14.7054
1.47302 14.7538
1.47405 14.8032
1.47507 14.7177
1.4761 14.7709
1.47712 14.7956
1.47814 14.6588
1.47917 14.7576
1.48019 14.9733
1.48122 14.8868
1.48224 14.7035
1.48301 14.8517
1.48403 14.8935
1.48506 14.8023
1.48608 14.8336
1.4871 14.8963
1.48813 14.8317
1.48915 14.8089
1.49018 14.8678
1.4912 14.8194
1.49222 14.7719
1.49299 14.827
1.49402 14.8118
1.49504 14.7054
1.49606 14.7567
1.49709 14.8346
1.49811 14.579
1.49914 14.7291
1.50016 14.788
1.50118 14.7063
1.50221 14.713
1.50323 14.7329
1.504 14.7082
1.50502 14.712
1.50605 14.7396
1.50707 14.7092
1.5081 14.6712
1.50912 14.7329
1.51014 14.7462
1.51117 14.7215
1.51219 14.6826
1.51322 14.7633
1.51398 14.6018
1.51501 14.6883
1.51603 14.8051
1.51706 14.6655
1.51808 14.7196
1.5191 14.8222
1.52013 14.7728
1.52115 14.7472
1.52218 14.7662
1.5232 14.769
1.52422 14.8317
1.52499 14.8422
1.52602 14.7852
1.52704 14.8441
1.52806 14.8821
1.52909 14.8507
1.53011 14.6816
1.53114 14.8232
1.53216 14.8669
1.53318 14.7453
1.53421 14.7595
1.53523 14.845
1.536 14.8156
1.53702 14.7833
1.53805 14.77
1.53907 14.8127
1.5401 14.7823
1.54112 14.7633
1.54214 14.8289
1.54317 14.7415
1.54419 14.8574
1.54522 14.8346
1.54598 14.7282
1.54701 14.7852
1.54803 14.8593
1.54906 14.7538
1.55008 14.8004
1.5511 14.8194
1.55213 14.7766
1.55315 14.7529
1.55418 14.8118
1.5552 14.8716
1.55622 14.7348
1.55699 14.7709
1.55802 14.8203
1.55904 14.7624
1.56006 14.8004
1.56109 14.7605
1.56211 14.712
1.56314 14.8127
1.56416 14.7206
1.56518 14.7272
1.56621 14.7985
1.56723 14.7567
1.568 14.6883
1.56902 14.6911
1.57005 14.7158
1.57107 14.6531
1.5721 14.6731
1.57312 14.7301
1.57414 14.6826
1.57517 14.6426
1.57619 14.7738
1.57722 14.7443
1.57824 14.6341
1.57901 14.7947
1.58003 14.846
1.58106 14.6788
1.58208 14.7586
1.5831 14.8707
1.58413 14.7785
1.58515 14.7709
1.58618 14.8735
1.5872 14.8422
1.58822 14.8213
1.58925 14.8526
1.59002 14.8374
1.59104 14.8194
1.59206 14.8621
1.59309 14.9619
1.59411 14.75
1.59514 14.8232
1.59616 15.0009
1.59718 14.8327
1.59821 14.7548
1.59923 14.9382
1.60026 14.8878
1.60102 14.7453
1.60205 14.8745
1.60307 14.884
1.6041 14.788
1.60512 14.8298
1.60614 14.8783
1.60717 14.8574
1.60819 14.8716
1.60922 14.9296
1.61024 14.7833
1.61101 14.9182
1.61203 14.9686
1.61306 14.8925
1.61408 14.904
1.6151 14.9534
1.61613 14.9001
1.61715 14.8973
1.61818 14.9001
1.6192 14.8469
1.62022 14.77
1.62125 14.884
1.62202 14.8944
1.62304 14.7453
1.62406 14.8118
1.62509 14.8897
1.62611 14.6788
1.62714 14.7918
1.62816 14.8431
1.62918 14.7348
1.63021 14.788
1.63123 14.8536
1.63226 14.7491
1.63302 14.7871
1.63405 14.789
1.63507 14.6959
1.6361 14.7681
1.63712 14.7386
1.63814 14.5885
1.63917 14.7225
1.64019 14.7434
1.64122 14.6655
1.64224 14.6103
1.64301 14.6911
1.64403 14.6949
1.64506 14.6227
1.64608 14.6122
1.6471 14.7168
1.64813 14.655
1.64915 14.636
1.65018 14.6968
1.6512 14.6474
1.65222 14.6569
1.65325 14.7253
1.65402 14.5809
1.65504 14.7177
1.65606 14.7092
1.65709 14.7396
1.65811 14.5894
1.65914 14.7177
1.66016 14.7282
1.66118 14.6712
1.66221 14.6807
1.66323 14.7291
1.664 14.827
1.66502 14.7329
1.66605 14.7301
1.66707 14.7804
1.6681 14.8593
1.66912 14.7975
1.67014 14.788
1.67117 14.8241
1.67219 14.8422
1.67322 14.9154
1.67424 14.8232
1.67501 14.8327
1.67603 14.9876
1.67706 14.8393
1.67808 14.7861
1.6791 14.9562
1.68013 14.9192
1.68115 14.8564
1.68218 14.9287
1.6832 14.9505
1.68422 14.8925
1.68525 14.8735
1.68602 14.9439
1.68704 14.9458
1.68806 14.9296
1.68909 14.9344
1.69011 14.865
1.69114 14.923
1.69216 14.9192
1.69318 14.9011
1.69421 14.9182
1.69523 14.8897
1.696 14.884
1.69702 14.8925
1.69805 14.9192
1.69907 14.8669
1.7001 14.9163
1.70112 14.8517
1.70214 14.8232
1.70317 14.8156
1.70419 14.8887
1.70522 14.8602
1.70624 14.7092
1.70701 14.8194
1.70803 14.903
1.70906 14.7462
1.71008 14.7519
1.7111 14.8555
1.71213 14.7709
1.71315 14.7548
1.71418 14.7928
1.7152 14.8175
1.71622 14.7861
1.71725 14.6693
1.71802 14.7738
1.71904 14.7529
1.72006 14.7633
1.72109 14.7519
1.72211 14.6483
1.72314 14.7434
1.72416 14.7586
1.72518 14.6854
1.72621 14.674
1.72723 14.7424
1.728 14.7149
1.72902 14.6579
1.73005 14.7282
1.73107 14.654
1.7321 14.6445
1.73312 14.6455
1.73414 14.7329
1.73517 14.6141
1.73619 14.7966
1.73722 14.807
1.73824 14.6569
1.73901 14.7757
1.74003 14.8621
1.74106 14.6521
1.74208 14.7462
1.7431 14.8327
1.74413 14.7263
1.74515 14.732
1.74618 14.8118
1.7472 14.7652
1.74822 14.7491
1.74925 14.7766
1.75002 14.7842
1.75104 14.7158
1.75206 14.8032
1.75309 14.8013
1.75411 14.6483
1.75514 14.7842
1.75616 14.7234
1.75718 14.7291
1.75821 14.789
1.75923 14.8013
1.76 14.6968
1.76102 14.864
1.76205 14.8441
1.76307 14.788
1.7641 14.807
1.76512 14.8099
1.76614 14.8051
1.76717 14.713
1.76819 14.8982
1.76922 14.8051
1.77024 14.6502
1.77101 14.7823
1.77203 14.8507
1.77306 14.7187
1.77408 14.6921
1.7751 14.9068
1.77613 14.7671
1.77715 14.6569
1.77818 14.7985
1.7792 14.8175
1.78022 14.6655
1.78125 14.7396
1.78202 14.7852
1.78304 14.7576
1.78406 14.7253
1.78509 14.7928
1.78611 14.6512
1.78714 14.6778
1.78816 14.7899
1.78918 14.6949
1.79021 14.6807
1.79123 14.788
1.792 14.7814
1.79302 14.7263
1.79405 14.7861
1.79507 14.8555
1.7961 14.7139
1.79712 14.8897
1.79814 14.8374
1.79917 14.7472
1.80019 14.9249
1.80122 14.9429
1.80224 14.8089
1.80301 14.8526
1.80403 14.9553
1.80506 14.883
1.80608 14.8127
1.8071 14.9458
1.80813 14.8944
1.80915 14.7994
1.81018 14.903
1.8112 14.8574
1.81222 14.7291
1.81325 14.8678
1.81402 14.8688
1.81504 14.7538
1.81606 14.7975
1.81709 14.9059
1.81811 14.7101
1.81914 14.7766
1.82016 14.807
1.82118 14.7177
1.82221 14.7529
1.82323 14.8241
1.824 14.7263
1.82502 14.6883
1.82605 14.845
1.82707 14.769
1.8281 14.6493
1.82912 14.7909
1.83014 14.7795
1.83117 14.7111
1.83219 14.7823
1.83322 14.8089
1.83424 14.6569
1.83501 14.7899
1.83603 14.7823
1.83706 14.7776
1.83808 14.7329
1.8391 14.7605
1.84013 14.826
1.84115 14.7785
1.84218 14.731
1.8432 14.7671
1.84422 14.8004
1.84525 14.7671
1.84602 14.7253
1.84704 14.7453
1.84806 14.8032
1.84909 14.7538
1.85011 14.6436
1.85114 14.7282
1.85216 14.7396
1.85318 14.7139
1.85421 14.7006
1.85523 14.712
1.856 14.693
1.85702 14.7035
1.85805 14.732
1.85907 14.7035
1.8601 14.7719
1.86112 14.6997
1.86214 14.6921
1.86317 14.8013
1.86419 14.7994
1.86522 14.8317
1.86624 14.7016
1.86701 14.7586
1.86803 14.8479
1.86906 14.751
1.87008 14.7358
1.8711 14.7994
1.87213 14.7909
1.87315 14.7272
1.87418 14.7757
1.8752 14.769
1.87622 14.7643
1.87699 14.7035
1.87802 14.7776
1.87904 14.7586
1.88006 14.8526
1.88109 14.7586
1.88211 14.6759
1.88314 14.8355
1.88416 14.8346
1.88518 14.751
1.88621 14.8156
1.88723 14.8545
1.888 14.8061
1.88902 14.8061
1.89005 14.904
1.89107 14.7586
1.8921 14.8023
1.89312 14.8716
1.89414 14.8564
1.89517 14.7947
1.89619 14.8811
1.89722 14.8669
1.89824 14.7396
1.89901 14.8308
1.90003 14.902
1.90106 14.8108
1.90208 14.8127
1.9031 14.8659
1.90413 14.8612
1.90515 14.8137
1.90618 14.8175
1.9072 14.7947
1.90822 14.7928
1.90899 14.7301
1.91002 14.7443
1.91104 14.7833
1.91206 14.7538
1.91309 14.7548
1.91411 14.6797
1.91514 14.7529
1.91616 14.7377
1.91718 14.769
1.91821 14.7814
1.91923 14.6778
1.92 14.7785
1.92102 14.7842
1.92205 14.7538
1.92307 14.7244
1.9241 14.7928
1.92512 14.7348
1.92614 14.7291
1.92717 14.8061
1.92819 14.7909
1.92922 14.7918
1.93024 14.7025
1.93101 14.8042
1.93203 14.8688
1.93306 14.7785
1.93408 14.7909
1.9351 14.8754
1.93613 14.8289
1.93715 14.8469
1.93818 14.7396
1.9392 14.923
1.94022 14.8878
1.94099 14.7453
1.94202 14.826
1.94304 14.8688
1.94406 14.8488
1.94509 14.789
1.94611 14.7291
1.94714 14.8099
1.94816 14.8678
1.94918 14.7652
1.95021 14.7823
1.95123 14.8507
1.952 14.8013
1.95302 14.7348
1.95405 14.7491
1.95507 14.7918
1.9561 14.7158
1.95712 14.7481
1.95814 14.7766
1.95917 14.6835
1.96019 14.7339
1.96122 14.7852
1.96224 14.6065
1.96301 14.6883
1.96403 14.8165
1.96506 14.6569
1.96608 14.6502
1.9671 14.77
1.96813 14.7424
1.96915 14.7225
1.97018 14.7329
1.9712 14.7225
1.97222 14.7367
1.97299 14.7871
1.97402 14.7348
1.97504 14.8004
1.97606 14.7576
1.97709 14.8042
1.97811 14.6864
1.97914 14.6978
1.98016 14.7567
1.98118 14.7405
1.98221 14.7158
1.98323 14.7681
1.984 14.7842
1.98502 14.75
1.98605 14.7529
1.98707 14.7804
1.9881 14.7776
1.98912 14.7472
1.99014 14.7348
1.99117 14.7158
1.99219 14.7643
1.99322 14.6911
1.99424 14.6474
1.99501 14.7396
1.99603 14.6788
1.99706 14.6788
1.99808 14.8213
1.9991 14.8479
2.00013 14.6864
2.00115 14.7139
2.00218 14.7586
2.0032 14.7985
2.00422 14.7994
2.00499 14.75
2.00602 14.789
2.00704 14.7567
2.00806 14.845
2.00909 14.8118
2.01011 14.655
2.01114 14.8507
2.01216 14.8441
2.01318 14.7225
2.01421 14.7358
2.01523 14.8479
2.016 14.7529
2.01702 14.6398
2.01805 14.8089
2.01907 14.7776
2.0201 14.7291
2.02112 14.7263
2.02214 14.7842
2.02317 14.7852
2.02419 14.6845
2.02522 14.8697
2.02624 14.7719
2.02701 14.7291
2.02803 14.8175
2.02906 14.8203
2.03008 14.7415
2.0311 14.845
2.03213 14.788
2.03315 14.7377
2.03418 14.8023
2.0352 14.7586
2.03622 14.8973
2.03699 14.8982
2.03802 14.7757
2.03904 14.8194
2.04006 14.8944
2.04109 14.8403
2.04211 14.7842
2.04314 14.8507
2.04416 14.7937
2.04518 14.7643
2.04621 14.8023
2.04723 14.77
2.048 14.7605
2.04902 14.7063
2.05005 14.7016
2.05107 14.7671
2.0521 14.7168
2.05312 14.7063
2.05414 14.6712
2.05517 14.6987
2.05619 14.7956
2.05722 14.7054
2.05824 14.6598
2.05901 14.7481
2.06003 14.7168
2.06106 14.6911
2.06208 14.6949
2.0631 14.7481
2.06413 14.7823
2.06515 14.6322
2.06618 14.7424
2.0672 14.7871
2.06822 14.6797
2.06899 14.7025
2.07002 14.8061
2.07104 14.7766
2.07206 14.8099
2.07309 14.8355
2.07411 14.7386
2.07514 14.8355
2.07616 14.8346
2.07718 14.8526
2.07821 14.9211
2.07923 14.8944
2.08 14.8697
2.08102 14.9059
2.08205 14.8906
2.08307 14.9087
2.0841 14.8745
2.08512 14.9268
2.08614 14.8612
2.08717 14.9163
2.08819 14.8935
2.08922 14.902
2.09024 14.8327
2.09101 14.8878
2.09203 14.9163
2.09306 14.8127
2.09408 14.7776
2.0951 14.922
2.09613 14.7918
2.09715 14.7937
2.09818 14.8431
2.0992 14.865
2.10022 14.7481
2.10099 14.8232
2.10202 14.827
2.10304 14.7139
2.10406 14.8279
2.10509 14.7947
2.10611 14.6075
2.10714 14.7662
2.10816 14.7557
2.10918 14.6065
2.11021 14.7234
2.11123 14.7728
2.112 14.5818
2.11302 14.6883
2.11405 14.712
2.11507 14.7472
2.1161 14.5362
2.11712 14.7595
2.11814 14.7747
2.11917 14.6521
2.12019 14.8213
2.12122 14.7975
2.12224 14.6483
2.12301 14.7016
2.12403 14.8355
2.12506 14.7538
2.12608 14.6959
2.1271 14.8175
2.12813 14.788
2.12915 14.769
2.13018 14.7899
2.1312 14.884
2.13222 14.8735
2.13299 14.8317
2.13402 14.7909
2.13504 14.826
2.13606 14.8393
2.13709 14.8384
2.13811 14.7519
2.13914 14.7804
2.14016 14.8384
2.14118 14.7348
2.14221 14.7795
2.14323 14.8555
2.144 14.7405
2.14502 14.7187
2.14605 14.7994
2.14707 14.7187
2.1481 14.7472
2.14912 14.7396
2.15014 14.7301
2.15117 14.713
2.15219 14.6873
2.15322 14.7434
2.15398 14.675
2.15501 14.675
2.15603 14.7519
2.15706 14.7196
2.15808 14.7063
2.1591 14.7567
2.16013 14.7795
2.16115 14.7301
2.16218 14.7804
2.1632 14.7975
2.16422 14.7662
2.16499 14.8032
2.16602 14.8545
2.16704 14.7681
2.16806 14.8821
2.16909 14.9458
2.17011 14.6797
2.17114 14.8051
2.17216 14.9838
2.17318 14.7975
2.17421 14.7852
2.17523 14.8697
2.176 14.8355
2.17702 14.7272
2.17805 14.8431
2.17907 14.8289
2.1801 14.7035
2.18112 14.7757
2.18214 14.7671
2.18317 14.7424
2.18419 14.8023
2.18522 14.7956
2.18598 14.6464
2.18701 14.8051
2.18803 14.8707
2.18906 14.694
2.19008 14.7586
2.1911 14.7728
2.19213 14.7681
2.19315 14.6959
2.19418 14.8279
2.1952 14.8032
2.19622 14.7396
2.19699 14.7937
2.19802 14.7985
2.19904 14.7766
2.20006 14.8336
2.20109 14.8631
2.20211 14.6617
2.20314 14.788
2.20416 14.9144
2.20518 14.8203
2.20621 14.7804
2.20723 14.8469
2.208 14.8859
2.20902 14.8327
2.21005 14.8906
2.21107 14.8469
2.2121 14.7966
2.21312 14.8536
2.21414 14.8507
2.21517 14.8013
2.21619 14.8289
2.21722 14.8526
2.21798 14.7443
2.21901 14.8213
2.22003 14.865
2.22106 14.7453
2.22208 14.8298
2.2231 14.7424
2.22413 14.8127
2.22515 14.8013
2.22618 14.7424
2.2272 14.7728
2.22822 14.7614
2.22925 14.732
2.23002 14.7386
2.23104 14.6987
2.23206 14.7576
2.23309 14.751
2.23411 14.6674
2.23514 14.6949
2.23616 14.7253
2.23718 14.6788
2.23821 14.7263
2.23923 14.7481
2.24 14.6132
2.24102 14.6674
2.24205 14.7538
2.24307 14.6797
2.2441 14.7006
2.24512 14.75
2.24614 14.6797
2.24717 14.7804
2.24819 14.8298
2.24922 14.7776
2.25024 14.6531
2.25101 14.8422
2.25203 14.8251
2.25306 14.7434
2.25408 14.7909
2.2551 14.9011
2.25613 14.8346
2.25715 14.7833
2.25818 14.8631
2.2592 14.7928
2.26022 14.7073
2.26125 14.8393
2.26202 14.7795
2.26304 14.7443
2.26406 14.7956
2.26509 14.827
2.26611 14.6902
2.26714 14.808
2.26816 14.7681
2.26918 14.751
2.27021 14.7462
2.27123 14.8688
2.272 14.7652
2.27302 14.7947
2.27405 14.8222
2.27507 14.8222
2.2761 14.8127
2.27712 14.8384
2.27814 14.8184
2.27917 14.7899
2.28019 14.8517
2.28122 14.8545
2.28224 14.7206
2.28301 14.9192
2.28403 14.9306
2.28506 14.8773
2.28608 14.6968
2.2871 14.8127
2.28813 14.7481
2.28915 14.6949
2.29018 14.7785
2.2912 14.7443
2.29222 14.6883
2.29325 14.6987
2.29402 14.6674
2.29504 14.7396
2.29606 14.7225
2.29709 14.6978
2.29811 14.6778
2.29914 14.7434
2.30016 14.6883
2.30118 14.7453
2.30221 14.6655
2.30323 14.75
2.304 14.6759
2.30502 14.6978
2.30605 14.7595
2.30707 14.7481
2.3081 14.6959
2.30912 14.7443
2.31014 14.7339
2.31117 14.7766
2.31219 14.7662
2.31322 14.789
2.31424 14.7225
2.31501 14.7301
2.31603 14.8374
2.31706 14.7044
2.31808 14.7491
2.3191 14.8089
2.32013 14.7557
2.32115 14.7481
2.32218 14.7073
2.3232 14.7985
2.32422 14.8963
2.32525 14.8374
2.32602 14.8849
2.32704 14.7861
2.32806 14.8298
2.32909 14.9334
2.33011 14.7814
2.33114 14.8308
2.33216 14.942
2.33318 14.8042
2.33421 14.8754
2.33523 14.9467
2.336 14.8897
2.33702 14.7937
2.33805 14.9705
2.33907 14.9306
2.3401 14.8764
2.34112 14.9553
2.34214 14.923
2.34317 14.9353
2.34419 14.961
2.34522 14.9334
2.34624 14.8564
2.34701 14.8583
2.34803 14.9714
2.34906 14.75
2.35008 14.7966
2.3511 14.8973
2.35213 14.8792
2.35315 14.8374
2.35418 14.8384
2.3552 14.8583
2.35622 14.864
2.35725 14.8146
2.35802 14.807
2.35904 14.8583
2.36006 14.8574
2.36109 14.8507
2.36211 14.75
2.36314 14.7529
2.36416 14.846
2.36518 14.7111
2.36621 14.7833
2.36723 14.8222
2.368 14.8137
2.36902 14.7263
2.37005 14.8564
2.37107 14.8346
2.3721 14.7576
2.37312 14.8013
2.37414 14.8631
2.37517 14.7614
2.37619 14.7852
2.37722 14.826
2.37824 14.6864
2.37901 14.6778
2.38003 14.8222
2.38106 14.654
2.38208 14.6103
2.3831 14.7139
2.38413 14.7329
2.38515 14.6227
2.38618 14.6949
2.3872 14.7348
2.38822 14.6617
2.38925 14.6949
2.39002 14.6949
2.39104 14.7263
2.39206 14.7253
2.39309 14.751
2.39411 14.5961
2.39514 14.6636
2.39616 14.7025
2.39718 14.6455
2.39821 14.6246
2.39923 14.6645
2.4 14.6398
2.40102 14.6864
2.40205 14.694
2.40307 14.6845
2.4041 14.7177
2.40512 14.6769
2.40614 14.7567
2.40717 14.7614
2.40819 14.8232
2.40922 14.8137
2.41024 14.6797
2.41101 14.8251
2.41203 14.8498
2.41306 14.732
2.41408 14.7082
2.4151 14.8536
2.41613 14.7994
2.41715 14.7139
2.41818 14.8213
2.4192 14.8289
2.42022 14.7491
2.42125 14.8156
2.42202 14.9001
2.42304 14.8213
2.42406 14.8944
2.42509 14.9534
2.42611 14.8175
2.42714 14.8849
2.42816 14.8612
2.42918 14.9334
2.43021 14.8982
2.43123 14.9353
2.432 14.8916
2.43302 14.9011
2.43405 14.9382
2.43507 14.9201
2.4361 14.9116
2.43712 14.9287
2.43814 14.8916
2.43917 14.8773
2.44019 14.9752
2.44122 14.9268
2.44224 14.8365
2.44301 14.9135
2.44403 14.9591
2.44506 14.8944
2.44608 14.7386
2.4471 14.9334
2.44813 14.8887
2.44915 14.6949
2.45018 14.8013
2.4512 14.8051
2.45222 14.7519
2.45325 14.7586
2.45402 14.77
2.45504 14.7291
2.45606 14.7462
2.45709 14.7491
2.45811 14.6636
2.45914 14.732
2.46016 14.7092
2.46118 14.7253
2.46221 14.6683
2.46323 14.6712
2.464 14.7234
2.46502 14.6778
2.46605 14.6769
2.46707 14.7016
2.4681 14.6968
2.46912 14.6617
2.47014 14.6693
2.47117 14.6559
2.47219 14.6674
2.47322 14.7016
2.47424 14.5733
2.47501 14.655
2.47603 14.7358
2.47706 14.6179
2.47808 14.5999
2.4791 14.6702
2.48013 14.6617
2.48115 14.616
2.48218 14.6636
2.4832 14.693
2.48422 14.6626
2.48525 14.6778
2.48602 14.7481
2.48704 14.6873
2.48806 14.6864
2.48909 14.7605
2.49011 14.6968
2.49114 14.7415
2.49216 14.7719
2.49318 14.7301
2.49421 14.7643
2.49523 14.788
2.496 14.751
2.49702 14.77
2.49805 14.8241
2.49907 14.7947
2.5001 14.769
2.50112 14.8422
2.50214 14.7975
2.50317 14.807
2.50419 14.9154
2.50522 14.8735
2.50624 14.865
2.50701 14.8317
2.50803 14.9505
2.50906 14.8764
2.51008 14.8707
2.5111 14.8925
2.51213 14.8726
2.51315 14.8336
2.51418 14.8745
2.5152 14.8412
2.51622 14.7918
2.51699 14.8963
2.51802 14.8517
2.51904 14.7994
2.52006 14.9135
2.52109 14.8517
2.52211 14.7529
2.52314 14.8336
2.52416 14.8384
2.52518 14.7719
2.52621 14.8726
2.52723 14.8089
2.528 14.8013
2.52902 14.8783
2.53005 14.8108
2.53107 14.7396
2.5321 14.9211
2.53312 14.8156
2.53414 14.7016
2.53517 14.8355
2.53619 14.9011
2.53722 14.7396
2.53824 14.6997
2.53901 14.808
2.54003 14.789
2.54106 14.7301
2.54208 14.7529
2.5431 14.7928
2.54413 14.8032
2.54515 14.75
2.54618 14.7576
2.5472 14.7928
2.54822 14.7928
2.54899 14.769
2.55002 14.8032
2.55104 14.7738
2.55206 14.826
2.55309 14.8441
2.55411 14.7728
2.55514 14.7823
2.55616 14.8887
2.55718 14.8726
2.55821 14.7823
2.55923 14.8431
2.56 14.8916
2.56102 14.8279
2.56205 14.8279
2.56307 14.9372
2.5641 14.8754
2.56512 14.7804
2.56614 14.8498
2.56717 14.8935
2.56819 14.8469
2.56922 14.8222
2.57024 14.7291
2.57101 14.8935
2.57203 14.8355
2.57306 14.7453
2.57408 14.8042
2.5751 14.8773
2.57613 14.8051
2.57715 14.7462
2.57818 14.769
2.5792 14.8754
2.58022 14.6655
2.58099 14.7766
2.58202 14.769
2.58304 14.7253
2.58406 14.6816
2.58509 14.75
2.58611 14.5666
2.58714 14.6721
2.58816 14.7519
2.58918 14.6873
2.59021 14.617
2.59123 14.7149
2.592 14.6949
2.59302 14.616
2.59405 14.6911
2.59507 14.694
2.5961 14.6255
2.59712 14.654
2.59814 14.6902
2.59917 14.6198
2.60019 14.7168
2.60122 14.7358
2.60224 14.5277
2.60301 14.7652
2.60403 14.8127
2.60506 14.6674
2.60608 14.7909
2.6071 14.8716
2.60813 14.7909
2.60915 14.7994
2.61018 14.8441
2.6112 14.9106
2.61222 14.7652
2.61299 14.8032
2.61402 14.8137
2.61504 14.7785
2.61606 14.7814
2.61709 14.7814
2.61811 14.7111
2.61914 14.7016
2.62016 14.8602
2.62118 14.7291
2.62221 14.7291
2.62323 14.7196
2.624 14.712
2.62502 14.694
2.62605 14.77
2.62707 14.6968
2.6281 14.7054
2.62912 14.7405
2.63014 14.6987
2.63117 14.7063
2.63219 14.7728
2.63322 14.7149
2.63424 14.7234
2.63501 14.7605
2.63603 14.8013
2.63706 14.7443
2.63808 14.7728
2.6391 14.8488
2.64013 14.8099
2.64115 14.7804
2.64218 14.827
2.6432 14.8412
2.64422 14.807
2.64499 14.7928
2.64602 14.8583
2.64704 14.8108
2.64806 14.8431
2.64909 14.7918
2.65011 14.7909
2.65114 14.8897
2.65216 14.8127
2.65318 14.7937
2.65421 14.8213
2.65523 14.808
2.656 14.8517
2.65702 14.8213
2.65805 14.827
2.65907 14.8536
2.6601 14.8593
2.66112 14.7719
2.66214 14.8555
2.66317 14.807
2.66419 14.8384
2.66522 14.7766
2.66624 14.7177
2.66701 14.7196
2.66803 14.7899
2.66906 14.751
2.67008 14.7006
2.6711 14.7519
2.67213 14.6873
2.67315 14.6854
2.67418 14.7082
2.6752 14.7206
2.67622 14.6968
2.67699 14.7301
2.67802 14.6778
2.67904 14.6845
2.68006 14.769
2.68109 14.7614
2.68211 14.6655
2.68314 14.7263
2.68416 14.8365
2.68518 14.7396
2.68621 14.7234
2.68723 14.8108
2.688 14.7937
2.68902 14.6997
2.69005 14.7415
2.69107 14.8032
2.6921 14.7377
2.69312 14.7842
2.69414 14.8336
2.69517 14.8023
2.69619 14.8735
2.69722 14.846
2.69824 14.7396
2.69901 14.8583
2.70003 14.8859
2.70106 14.7937
2.70208 14.7747
2.7031 14.8735
2.70413 14.8431
2.70515 14.7776
2.70618 14.8137
2.7072 14.808
2.70822 14.8089
2.70899 14.8137
2.71002 14.7975
2.71104 14.8612
2.71206 14.8688
2.71309 14.8184
2.71411 14.7415
2.71514 14.9049
2.71616 14.9306
2.71718 14.8669
2.71821 14.8773
2.71923 14.9591
2.72 14.903
2.72102 14.8336
2.72205 14.902
2.72307 14.8773
2.7241 14.8555
2.72512 14.8726
2.72614 14.826
2.72717 14.8118
2.72819 14.8441
2.72922 14.8593
2.73024 14.7206
2.73101 14.8308
2.73203 14.9306
2.73306 14.7006
2.73408 14.7757
2.7351 14.8042
2.73613 14.7576
2.73715 14.8203
2.73818 14.8146
2.7392 14.7367
2.74022 14.7158
2.74099 14.7795
2.74202 14.7662
2.74304 14.7253
2.74406 14.7149
2.74509 14.8289
2.74611 14.6902
2.74714 14.7329
2.74816 14.7899
2.74918 14.7092
2.75021 14.7358
2.75123 14.808
2.752 14.7434
2.75302 14.7339
2.75405 14.7491
2.75507 14.7519
2.7561 14.6883
2.75712 14.7035
2.75814 14.6807
2.75917 14.6445
2.76019 14.6179
2.76122 14.7396
2.76224 14.5533
2.76301 14.635
2.76403 14.7785
2.76506 14.6341
2.76608 14.6056
2.7671 14.7785
2.76813 14.7339
2.76915 14.6959
2.77018 14.7548
2.7712 14.7576
2.77222 14.7206
2.77299 14.8289
2.77402 14.8327
2.77504 14.7766
2.77606 14.8365
2.77709 14.8726
2.77811 14.7149
2.77914 14.8146
2.78016 14.8678
2.78118 14.7443
2.78221 14.769
2.78323 14.8745
2.784 14.7918
2.78502 14.7177
2.78605 14.827
2.78707 14.8213
2.7881 14.7082
2.78912 14.8118
2.79014 14.8327
2.79117 14.7643
2.79219 14.8441
2.79322 14.8393
2.79398 14.7263
2.79501 14.8469
2.79603 14.9439
2.79706 14.7871
2.79808 14.8051
2.7991 14.884
2.80013 14.8631
2.80115 14.865
2.80218 14.8669
2.8032 14.7928
2.80422 14.8564
2.80499 14.9059
2.80602 14.8089
2.80704 14.7225
2.80806 14.9287
2.80909 14.8393
2.81011 14.7804
2.81114 14.8593
2.81216 14.8213
2.81318 14.7709
2.81421 14.8336
2.81523 14.845
2.816 14.7937
2.81702 14.77
2.81805 14.8146
2.81907 14.7472
2.8201 14.7814
2.82112 14.8469
2.82214 14.7595
2.82317 14.6902
2.82419 14.8327
2.82522 14.7842
2.82598 14.7025
2.82701 14.7054
2.82803 14.7795
2.82906 14.7149
2.83008 14.6312
2.8311 14.7168
2.83213 14.7329
2.83315 14.6816
2.83418 14.694
2.8352 14.7529
2.83622 14.6997
2.83699 14.7016
2.83802 14.769
2.83904 14.6521
2.84006 14.7776
2.84109 14.7757
2.84211 14.6911
2.84314 14.6569
2.84416 14.788
2.84518 14.751
2.84621 14.6417
2.84723 14.7253
2.848 14.7367
2.84902 14.6949
2.85005 14.7329
2.85107 14.8536
2.8521 14.7652
2.85312 14.7415
2.85414 14.8213
2.85517 14.8194
2.85619 14.8517
2.85722 14.8792
2.85824 14.7462
2.85901 14.8469
2.86003 14.8659
2.86106 14.8593
2.86208 14.789
2.8631 14.8764
2.86413 14.8251
2.86515 14.7947
2.86618 14.827
2.8672 14.8317
2.86822 14.8118
2.86925 14.7738
2.87002 14.8232
2.87104 14.9363
2.87206 14.788
2.87309 14.826
2.87411 14.7101
2.87514 14.7586
2.87616 14.7719
2.87718 14.7548
2.87821 14.7538
2.87923 14.7367
2.88 14.7339
2.88102 14.7225
2.88205 14.808
2.88307 14.7624
2.8841 14.7101
2.88512 14.7738
2.88614 14.7187
2.88717 14.751
2.88819 14.789
2.88922 14.7947
2.89024 14.6664
2.89101 14.7424
2.89203 14.8184
2.89306 14.6921
2.89408 14.694
2.8951 14.7386
2.89613 14.7006
2.89715 14.6312
2.89818 14.7291
2.8992 14.7016
2.90022 14.6512
2.90125 14.7434
2.90202 14.6835
2.90304 14.6968
2.90406 14.7852
2.90509 14.8241
2.90611 14.7225
2.90714 14.7833
2.90816 14.865
2.90918 14.8013
2.91021 14.7928
2.91123 14.8422
2.912 14.7814
2.91302 14.7833
2.91405 14.8184
2.91507 14.7728
2.9161 14.7681
2.91712 14.7272
2.91814 14.7396
2.91917 14.7928
2.92019 14.807
2.92122 14.8013
2.92224 14.7671
2.92301 14.8298
2.92403 14.8403
2.92506 14.7652
2.92608 14.7814
2.9271 14.8232
2.92813 14.7652
2.92915 14.7139
2.93018 14.7747
2.9312 14.7443
2.93222 14.731
2.93325 14.788
2.93402 14.7367
2.93504 14.7605
2.93606 14.8118
2.93709 14.8146
2.93811 14.6892
2.93914 14.7852
2.94016 14.7776
2.94118 14.7111
2.94221 14.7738
2.94323 14.7814
2.944 14.7244
2.94502 14.7272
2.94605 14.8184
2.94707 14.7662
2.9481 14.7187
2.94912 14.7073
2.95014 14.7861
2.95117 14.7605
2.95219 14.8251
2.95322 14.8004
2.95424 14.7424
2.95501 14.8165
2.95603 14.9211
2.95706 14.8498
2.95808 14.8469
2.9591 14.9239
2.96013 14.8868
2.96115 14.922
2.96218 14.9001
2.9632 14.9116
2.96422 14.9068
2.96525 14.8821
2.96602 14.9638
2.96704 14.9325
2.96806 14.9619
2.96909 14.9999
2.97011 14.8868
2.97114 14.9211
2.97216 14.9325
2.97318 14.8811
2.97421 14.8963
2.97523 14.8735
2.976 14.8393
2.97702 14.8346
2.97805 14.8773
2.97907 14.8308
2.9801 14.8498
2.98112 14.7652
2.98214 14.8944
2.98317 14.8688
2.98419 14.8441
2.98522 14.8431
2.98624 14.7538
2.98701 14.8498
2.98803 14.8089
2.98906 14.7073
2.99008 14.7301
2.9911 14.731
2.99213 14.7006
2.99315 14.6103
2.99418 14.636
2.9952 14.6902
2.99622 14.5619
2.99725 14.616
2.99802 14.6579
2.99904 14.5343
3.00006 14.6265
3.00109 14.6778
3.00211 14.5324
3.00314 14.559
3.00416 14.6797
3.00518 14.6255
3.00621 14.6436
3.00723 14.674
3.008 14.6598
3.00902 14.7139
3.01005 14.7719
3.01107 14.7472
3.0121 14.8203
3.01312 14.6826
3.01414 14.8517
3.01517 14.8963
3.01619 14.7985
3.01722 14.9125
3.01824 14.8526
3.01901 14.8707
3.02003 14.941
3.02106 14.8479
3.02208 14.8308
3.0231 14.845
3.02413 14.8716
3.02515 14.8602
3.02618 14.8251
3.0272 14.8536
3.02822 14.7529
3.02925 14.8336
3.03002 14.8764
3.03104 14.8412
3.03206 14.7681
3.03309 14.9087
3.03411 14.8308
3.03514 14.8308
3.03616 14.8374
3.03718 14.8431
3.03821 14.8118
3.03923 14.8232
3.04 14.788
3.04102 14.7681
3.04205 14.7567
3.04307 14.7757
3.0441 14.6208
3.04512 14.6816
3.04614 14.7101
3.04717 14.6978
3.04819 14.6502
3.04922 14.6854
3.05024 14.6493
3.05101 14.635
3.05203 14.7092
3.05306 14.6379
3.05408 14.6331
3.0551 14.7966
3.05613 14.6712
3.05715 14.6464
3.05818 14.7643
3.0592 14.7253
3.06022 14.6084
3.06125 14.7804
3.06202 14.7614
3.06304 14.7168
3.06406 14.8194
3.06509 14.807
3.06611 14.6873
3.06714 14.7899
3.06816 14.8175
3.06918 14.7928
3.07021 14.8241
3.07123 14.7633
3.072 14.8032
3.07302 14.8602
3.07405 14.8089
3.07507 14.808
3.0761 14.9011
3.07712 14.8583
3.07814 14.8488
3.07917 14.8441
3.08019 14.9106
3.08122 14.8897
3.08224 14.7928
3.08301 14.9087
3.08403 14.9534
3.08506 14.7909
3.08608 14.8602
3.0871 14.9847
3.08813 14.9287
3.08915 14.7871
3.09018 14.8716
3.0912 14.9429
3.09222 14.8042
3.09325 14.845
3.09402 14.865
3.09504 14.8232
3.09606 14.8792
3.09709 14.9049
3.09811 14.7937
3.09914 14.8393
3.10016 14.9154
3.10118 14.7947
3.10221 14.7985
3.10323 14.8498
3.104 14.884
3.10502 14.6788
3.10605 14.8004
3.10707 14.7861
3.1081 14.7804
3.10912 14.769
3.11014 14.7434
3.11117 14.7766
3.11219 14.7538
3.11322 14.7871
3.11424 14.6569
3.11501 14.7006
3.11603 14.7605
3.11706 14.7263
3.11808 14.7842
3.1191 15.2194
3.12013 14.3148
3.12115 12.976
3.12218 12.995
3.1232 12.2852
3.12422 11.1117
3.12525 10.5321
3.12602 10.1767
3.12704 9.4964
3.12806 8.92249
3.12909 8.62888
3.13011 8.39893
3.13114 8.00745
3.13216 7.77751
3.13318 7.72239
3.13421 7.5048
3.13523 7.29861
3.136 7.19409
3.13702 7.11332
3.13805 6.99455
3.13907 6.72564
3.1401 6.74084
3.14112 6.60782
3.14214 6.5128
3.14317 6.44629
3.14419 6.39307
3.14522 6.2572
3.14624 6.15648
3.14701 6.18498
3.14803 6.06621
3.14906 5.95219
3.15008 5.91513
3.1511 5.88092
3.15213 5.7593
3.15315 5.68708
3.15418 5.63672
3.1552 5.5284
3.15622 5.5208
3.15699 5.517
3.15802 5.42483
3.15904 5.37352
3.16006 5.37447
3.16109 5.34121
3.16211 5.30035
3.16314 5.27755
3.16416 5.23194
3.16518 5.269
3.16621 5.32411
3.16723 5.21198
3.168 5.20818
3.16902 5.2804
3.17005 5.25569
3.17107 5.14357
3.1721 5.24524
3.17312 5.2633
3.17414 5.15877
3.17517 5.20723
3.17619 5.25474
3.17722 5.22529
3.17824 5.19108
3.17901 5.25284
3.18003 5.26139
3.18106 5.22149
3.18208 5.21294
3.1831 5.29655
3.18413 5.31936
3.18515 5.24049
3.18618 5.23859
3.1872 5.36687
3.18822 5.32031
3.18899 5.32886
3.19002 5.36307
3.19104 5.36307
3.19206 5.41628
3.19309 5.45238
3.19411 5.41343
3.19514 5.46569
3.19616 5.58826
3.19718 5.53885
3.19821 5.5531
3.19923 5.63102
3.2 5.69753
3.20102 5.65002
3.20205 5.66333
3.20307 5.74789
3.2041 5.78305
3.20512 5.82771
3.20614 5.83531
3.20717 5.89327
3.20819 5.91038
3.20922 5.92083
3.21024 5.96739
3.21101 6.03865
3.21203 8.39323
3.21306 9.22465
3.21408 7.74615
3.2151 7.42783
3.21613 8.51295
3.21715 8.48065
3.21818 7.29196
3.2192 6.42443
3.22022 8.19939
3.22099 9.06787
3.22202 8.33337
3.22304 9.54011
3.22406 10.8609
3.22509 10.2879
3.22611 8.98045
3.22714 9.37288
3.22816 10.9065
3.22918 10.3174
3.23021 9.73965
3.23123 10.5407
3.232 11.0538
3.23302 10.3136
3.23405 10.2147
3.23507 11.335
3.2361 11.1307
3.23712 11.1963
3.23814 11.6486
3.23917 11.1488
3.24019 9.18664
3.24122 10.9607
3.24224 13.281
3.24301 11.3597
3.24403 9.50591
3.24506 9.68169
3.24608 12.4933
3.2471 13.2326
3.24813 12.2111
3.24915 12.518
3.25018 14.3671
3.2512 14.3386
3.25222 14.1609
3.25299 14.9486
3.25402 15.2517
3.25504 14.7225
3.25606 15.8494
3.25709 15.6879
3.25811 16.3159
3.25914 16.1421
3.26016 14.6141
3.26118 14.0459
3.26221 16.9573
3.26323 16.9754
3.264 14.942
3.26502 13.8464
3.26605 15.2394
3.26707 16.9421
3.2681 16.067
3.26912 14.8194
3.27014 15.8313
3.27117 16.3739
3.27219 15.3667
3.27322 15.6394
3.27424 15.8532
3.27501 15.3125
3.27603 16.258
3.27706 15.8532
3.27808 16.3197
3.2791 16.353
3.28013 15.4389
3.28115 14.0478
3.28218 16.716
3.2832 17.5873
3.28422 15.3895
3.28499 14.1276
3.28602 14.8042
3.28704 16.8176
3.28806 16.3444
3.28909 15.0227
3.29011 15.4342
3.29114 16.3653
3.29216 15.3239
3.29318 13.8749
3.29421 14.5334
3.29523 15.6936
3.296 14.9961
3.29702 14.4764
3.29805 15.1481
3.29907 16.5829
3.3001 16.7274
3.30112 14.9125
3.30214 15.5045
3.30317 16.2048
3.30419 15.8437
3.30522 15.627
3.30624 16.144
3.30701 16.2228
3.30803 16.5202
3.30906 16.5867
3.31008 17.2234
3.3111 16.9355
3.31213 14.961
3.31315 15.876
3.31418 18.6249
3.3152 17.2025
3.31622 15.4731
3.31699 15.2954
3.31802 17.2889
3.31904 17.9189
3.32006 16.7046
3.32109 16.2276
3.32211 17.2633
3.32314 17.5008
3.32416 16.6941
3.32518 16.9991
3.32621 17.154
3.32723 16.8395
3.328 17.0485
3.32902 17.4343
3.33005 17.3098
3.33107 17.7982
3.3321 17.516
3.33312 15.5225
3.33414 16.6704
3.33517 19.2245
3.33619 17.4961
3.33722 15.9615
3.33824 15.9074
3.33901 17.8866
3.34003 18.2952
3.34106 17.1255
3.34208 16.792
3.3431 17.7165
3.34413 17.8011
3.34515 17.1198
3.34618 17.4704
3.3472 17.5312
3.34822 17.2091
3.34899 17.5018
3.35002 17.7251
3.35104 17.6491
3.35206 18.0937
3.35309 17.7156
3.35411 15.7715
3.35514 17.1873
3.35616 19.4744
3.35718 17.4904
3.35821 15.9938
3.35923 16.0879
3.36 17.9484
3.36102 18.2353
3.36205 16.9972
3.36307 16.7217
3.3641 17.6709
3.36512 17.6643
3.36614 17.0039
3.36717 17.3754
3.36819 17.2889
3.36922 16.9687
3.37024 17.4638
3.37101 17.4438
3.37203 17.4419
3.37306 17.8343
3.37408 17.2994
3.3751 15.4332
3.37613 17.039
3.37715 19.1304
3.37818 16.9906
3.3792 15.6004
3.38022 15.8209
3.38099 17.7013
3.38202 17.821
3.38304 16.6076
3.38406 16.411
3.38509 17.3345
3.38611 17.3212
3.38714 16.6856
3.38816 17.078
3.38918 17.0381
3.39021 16.6751
3.39123 17.3355
3.392 17.1854
3.39302 17.364
3.39405 17.6652
3.39507 17.1255
3.3961 15.3097
3.39712 17.2699
3.39814 19.0677
3.39917 16.9155
3.40019 15.5938
3.40122 15.8979
3.40224 17.9256
3.40301 17.8619
3.40403 16.6219
3.40506 16.6
3.40608 17.5151
3.4071 17.4476
3.40813 16.9041
3.40915 17.25
3.41018 17.1341
3.4112 16.7711
3.41222 17.5312
3.41299 17.2785
3.41402 17.5113
3.41504 17.7764
3.41606 17.1046
3.41709 15.4114
3.41811 17.5806
3.41914 19.1228
3.42016 16.8766
3.42118 15.6147
3.42221 16.0081
3.42323 18.0291
3.424 17.8457
3.42502 16.5772
3.42605 16.7169
3.42707 17.5103
3.4281 17.3707
3.42912 16.9716
3.43014 17.193
3.43117 17.077
3.43219 16.6846
3.43322 17.5588
3.43398 17.2063
3.43501 17.5037
3.43603 17.6909
3.43706 16.9611
3.43808 15.4038
3.4391 17.6852
3.44013 19.0639
3.44115 16.7321
3.44218 15.5862
3.4432 16.0869
3.44422 18.0415
3.44499 17.7906
3.44602 16.4936
3.44704 16.6352
3.44806 17.5113
3.44909 17.2566
3.45011 16.8518
3.45114 17.2177
3.45216 16.9934
3.45318 16.5848
3.45421 17.6956
3.45523 17.0837
3.456 17.5236
3.45702 17.689
3.45805 16.8281
3.45907 15.3981
3.4601 17.9579
3.46112 19.0107
3.46214 16.6932
3.46317 15.5814
3.46419 16.2475
3.46522 18.1479
3.46598 17.7887
3.46701 16.5126
3.46803 16.8766
3.46906 17.6795
3.47008 17.2965
3.4711 17.0115
3.47213 17.3611
3.47315 17.0438
3.47418 16.6732
3.4752 17.8191
3.47622 17.1977
3.47699 17.5787
3.47802 17.6776
3.47904 16.6903
3.48006 15.3952
3.48109 18.0662
3.48211 18.9071
3.48314 16.4955
3.48416 15.4997
3.48518 16.2133
3.48621 18.0956
3.48723 17.6937
3.488 16.3245
3.48902 16.7806
3.49005 17.5996
3.49107 17.1502
3.4921 16.9364
3.49312 17.2547
3.49414 16.9877
3.49517 16.449
3.49619 17.7431
3.49722 17.1112
3.49824 17.498
3.49901 17.5892
3.50003 16.5174
3.50106 15.4
3.50208 18.1327
3.5031 18.7893
3.50413 16.4547
3.50515 15.3857
3.50618 16.2637
3.5072 18.3123
3.50822 17.6015
3.50925 16.3359
3.51002 16.9203
3.51104 17.7384
3.51206 17.1597
3.51309 17.0257
3.51411 17.3611
3.51514 17.0637
3.51616 16.4775
3.51718 17.8999
3.51821 17.1683
3.51923 17.6006
3.52 17.689
3.52102 16.5012
3.52205 15.4826
3.52307 18.4206
3.5241 18.7589
3.52512 16.4328
3.52614 15.5377
3.52717 16.5288
3.52819 18.2705
3.52922 17.6015
3.53024 16.4575
3.53101 17.0077
3.53203 17.7308
3.53306 17.2329
3.53408 17.0732
3.5351 17.3735
3.53613 17.0903
3.53715 16.6086
3.53818 17.8562
3.5392 17.2395
3.54022 17.6681
3.54125 17.6966
3.54202 16.3178
3.54304 15.5881
3.54406 18.6477
3.54509 18.6601
3.54611 16.3254
3.54714 15.5738
3.54816 16.7882
3.54918 18.2591
3.55021 17.4818
3.55123 16.4623
3.552 17.0704
3.55302 17.7222
3.55405 17.0789
3.55507 17.0504
3.5561 17.3051
3.55712 16.963
3.55814 16.4841
3.55917 17.8182
3.56019 17.1331
3.56122 17.6015
3.56224 17.6215
3.56301 16.1392
3.56403 15.4883
3.56506 18.624
3.56608 18.4035
3.5671 16.1468
3.56813 15.4608
3.56915 16.7682
3.57018 18.2391
3.5712 17.3469
3.57222 16.371
3.57325 17.0818
3.57402 17.6861
3.57504 17.0162
3.57606 16.9611
3.57709 17.3155
3.57811 17.0105
3.57914 16.5506
3.58016 17.7849
3.58118 17.1293
3.58221 17.7023
3.58323 17.6776
3.584 16.0033
3.58502 15.704
3.58605 18.7931
3.58707 18.3256
3.5881 16.1363
3.58912 15.4969
3.59014 16.9288
3.59117 18.2258
3.59219 17.211
3.59322 16.3454
3.59424 17.0856
3.59501 17.6148
3.59603 16.8842
3.59706 16.8794
3.59808 17.2205
3.5991 16.8651
3.60013 16.5136
3.60115 17.7564
3.60218 17.115
3.6032 17.574
3.60422 17.7279
3.60525 15.9644
3.60602 15.7601
3.60704 18.9385
3.60806 18.2325
3.60909 16.1497
3.61011 15.647
3.61114 17.1987
3.61216 18.3018
3.61318 17.3032
3.61421 16.4993
3.61523 17.3089
3.616 17.7678
3.61702 17.0694
3.61805 17.1284
3.61907 17.4628
3.6201 17.1255
3.62112 16.7967
3.62214 17.8229
3.62317 17.3668
3.62419 17.8343
3.62522 17.7403
3.62624 15.952
3.62701 16.0613
3.62803 19.0781
3.62906 18.0529
3.63008 16.0518
3.6311 15.6613
3.63213 17.2775
3.63315 18.2496
3.63418 17.0932
3.6352 16.3901
3.63622 17.3041
3.63725 17.6177
3.63802 16.8328
3.63904 17.0476
3.64006 17.3136
3.64109 16.9174
3.64211 16.7407
3.64314 17.6282
3.64416 17.1569
3.64518 17.6975
3.64621 17.5046
3.64723 15.5985
3.648 16.0641
3.64902 18.9898
3.65005 17.7184
3.65107 15.8655
3.6521 15.4883
3.65312 17.2395
3.65414 18.2306
3.65517 17.0875
3.65619 16.1154
3.65722 17.1379
3.65824 17.2756
3.65901 15.7677
3.66003 15.3714
3.66106 15.1434
3.66208 14.2075
3.6631 13.5357
3.66413 13.9024
3.66515 13.3247
3.66618 13.4102
3.6672 12.9903
3.66822 10.764
3.66925 11.0262
3.67002 13.9157
3.67104 12.7898
3.67206 10.5302
3.67309 9.63893
3.67411 11.6524
3.67514 12.6757
3.67616 11.1535
3.67718 10.2233
3.67821 11.3455
3.67923 11.2818
3.68 10.5473
3.68102 10.8058
3.68205 10.8913
3.68307 10.3012
3.6841 9.84037
3.68512 11.1564
3.68614 10.5388
3.68717 10.7706
3.68819 10.8352
3.68922 9.66364
3.69024 8.28776
3.69101 11.1744
3.69203 12.1617
3.69306 9.85178
3.69408 8.09487
3.6951 8.80276
3.69613 11.164
3.69715 10.7668
3.69818 8.93769
3.6992 9.34247
3.70022 10.5255
3.70125 9.79381
3.70202 9.2427
3.70304 9.62468
3.70406 9.72635
3.70509 9.30066
3.70611 9.95345
3.70714 10.0418
3.70816 10.4257
3.70918 10.0751
3.71021 8.09487
3.71123 8.69064
3.712 11.7759
3.71302 10.8438
3.71405 8.53861
3.71507 7.7509
3.7161 10.0542
3.71712 11.3303
3.71814 9.88218
3.71917 8.91394
3.72019 10.4086
3.72122 10.7393
3.72224 9.36053
3.72301 9.79666
3.72403 10.4238
3.72506 9.94965
3.72608 9.70545
3.7271 10.6708
3.72813 10.6813
3.72915 10.8713
3.73018 10.5027
3.7312 8.55571
3.73222 9.77481
3.73325 12.6054
3.73402 11.0832
3.73504 9.40423
3.73606 9.01656
3.73709 9.90119
3.73811 12.2111
3.73914 11.0053
3.74016 9.60378
3.74118 9.85083
3.74221 9.10968
3.74323 10.9407
3.744 12.0173
3.74502 10.438
3.74605 9.97435
3.74707 10.992
3.7481 10.9873
3.74912 10.6357
3.75014 11.0604
3.75117 11.278
3.75219 11.0234
3.75322 11.1982
3.75424 11.2495
3.75501 11.2125
3.75603 11.5165
3.75706 11.4034
3.75808 11.2904
3.7591 11.4928
3.76013 11.3018
3.76115 10.992
3.76218 10.6946
3.7632 11.7189
3.76422 11.1279
3.76525 11.6011
3.76602 11.5298
3.76704 9.83182
3.76806 9.13343
3.76909 12.4173
3.77011 12.5541
3.77114 9.95345
3.77216 8.70679
3.77318 10.2955
3.77421 12.1674
3.77523 11.2163
3.776 9.68359
3.77702 10.5625
3.77805 11.5555
3.77907 10.4903
3.7801 10.21
3.78112 10.8181
3.78214 10.6205
3.78317 9.94394
3.78419 11.144
3.78522 10.9245
3.78624 11.3645
3.78701 11.0148
3.78803 9.18759
3.78906 9.22845
3.79008 12.5636
3.7911 11.7094
3.79213 9.58382
3.79315 9.18379
3.79418 9.50591
3.7952 11.7541
3.79622 11.4814
3.79699 9.71875
3.79802 10.1216
3.79904 9.2218
3.80006 9.37478
3.80109 10.9274
3.80211 8.89968
3.80314 10.1843
3.80416 9.99716
3.80518 8.77426
3.80621 10.1929
3.80723 8.77141
3.808 9.4964
3.80902 9.51351
3.81005 8.03881
3.81107 9.85653
3.8121 8.68494
3.81312 8.64883
3.81414 9.43369
3.81517 7.91338
3.81619 9.4964
3.81722 8.59752
3.81824 8.14713
3.81901 9.46695
3.82003 7.87062
3.82106 9.16289
3.82208 8.81892
3.8231 7.88963
3.82413 9.38333
3.82515 7.97134
3.82618 8.92819
3.8272 8.96715
3.82822 7.65018
3.82899 9.42609
3.83002 8.17374
3.83104 8.55096
3.83206 9.19044
3.83309 7.60077
3.83411 9.29496
3.83514 8.45119
3.83616 8.10532
3.83718 9.32442
3.83821 7.73095
3.83923 9.19329
3.84 8.72675
3.84102 7.85637
3.84205 9.37003
3.84307 7.97705
3.8441 9.0023
3.84512 8.85597
3.84614 7.70054
3.84717 9.4546
3.84819 8.16993
3.84922 8.65738
3.85024 9.09542
3.85101 7.70624
3.85203 9.41374
3.85306 8.41508
3.85408 8.28871
3.8551 9.36908
3.85613 7.80126
3.85715 9.34057
3.85818 8.77901
3.8592 8.11482
3.86022 9.52491
3.86099 8.08537
3.86202 9.19139
3.86304 9.03841
3.86406 7.95519
3.86509 9.61993
3.86611 8.27066
3.86714 8.97855
3.86816 9.27786
3.86918 7.87728
3.87021 9.66174
3.87123 8.55666
3.872 8.54526
3.87302 9.42324
3.87405 7.96469
3.87507 9.4926
3.8761 8.70679
3.87712 8.2336
3.87814 9.59332
3.87917 8.08537
3.88019 9.24175
3.88122 8.89303
3.88224 8.02646
3.88301 9.58192
3.88403 8.13858
3.88506 9.05361
3.88608 9.2161
3.8871 7.86967
3.88813 9.62183
3.88915 8.50345
3.89018 8.7277
3.8912 9.39093
3.89222 7.85257
3.89299 9.56767
3.89402 8.74575
3.89504 8.36757
3.89606 9.4717
3.89709 8.01315
3.89811 9.48595
3.89914 8.93009
3.90016 8.06826
3.90118 9.70545
3.90221 8.18894
3.90323 9.12298
3.904 9.21895
3.90502 7.93714
3.90605 9.62848
3.90707 8.41984
3.9081 8.89588
3.90912 9.33202
3.91014 7.86492
3.91117 9.60188
3.91219 8.62983
3.91322 8.34097
3.91424 9.52776
3.91501 7.9913
3.91603 9.47265
3.91706 8.87403
3.91808 8.16233
3.9191 9.65604
3.92013 8.14618
3.92115 9.2427
3.92218 9.09827
3.9232 7.98845
3.92422 9.63893
3.92499 8.2564
3.92602 8.89683
3.92704 9.28736
3.92806 7.82121
3.92909 9.55437
3.93011 8.54431
3.93114 8.50915
3.93216 9.44794
3.93318 7.89723
3.93421 9.485
3.93523 8.7353
3.936 8.2488
3.93702 9.53346
3.93805 8.0179
3.93907 9.28546
3.9401 8.98235
3.94112 7.94189
3.94214 9.57432
3.94317 8.28206
3.94419 9.03746
3.94522 9.14008
3.94624 7.83927
3.94701 9.69499
3.94803 8.474
3.94906 8.50535
3.95008 9.35007
3.9511 7.86587
3.95213 9.46885
3.95315 8.60607
3.95418 8.19274
3.9552 9.45174
3.95622 7.88868
3.95699 9.18474
3.95802 8.84457
3.95904 7.86872
3.96006 9.45269
3.96109 8.05021
3.96211 8.94339
3.96314 9.00991
3.96416 7.67298
3.96518 9.41564
3.96621 8.28681
3.96723 8.60132
3.968 9.11538
3.96902 7.73
3.97005 9.4793
3.97107 8.4721
3.9721 8.2545
3.97312 9.41564
3.97414 7.81836
3.97517 9.29971
3.97619 8.7543
3.97722 7.9932
3.97824 9.52206
3.97901 8.06636
3.98003 9.06027
3.98106 9.01086
3.98208 7.84877
3.9831 9.57242
3.98413 8.27161
3.98515 8.78281
3.98618 9.2541
3.9872 7.90958
3.98822 9.59712
3.98899 8.4778
3.99002 8.49775
3.99104 9.60283
3.99206 7.85447
3.99309 9.44699
3.99411 8.83792
3.99514 8.21839
3.99616 9.54486
3.99718 8.15283
3.99821 9.30922
3.99923 9.02701
4 7.92859
4.00102 9.69689
4.00205 8.38278
4.00307 8.82747
4.0041 9.30066
4.00512 8.00555
4.00614 9.65414
4.00717 8.53196
4.00819 8.63268
4.00922 9.55532
4.01024 7.93809
4.01101 9.55912
4.01203 8.90063
4.01306 8.29061
4.01408 9.62088
4.0151 8.11387
4.01613 9.30351
4.01715 8.96049
4.01818 8.03406
4.0192 9.58667
4.02022 8.12147
4.02099 9.01181
4.02202 9.20184
4.02304 7.83357
4.02406 9.52491
4.02509 8.37708
4.02611 8.59847
4.02714 9.33297
4.02816 7.78226
4.02918 9.43939
4.03021 8.57282
4.03123 8.16233
4.032 10.8001
4.03302 10.0352
4.03405 8.27161
4.03507 7.39648
4.0361 9.26361
4.03712 10.1064
4.03814 7.60267
4.03917 9.57147
4.04019 11.5954
4.04122 9.45935
4.04224 7.70434
4.04301 8.03976
4.04403 11.0091
4.04506 11.0889
4.04608 8.91013
4.0471 8.83412
4.04813 8.58327
4.04915 10.1121
4.05018 11.1991
4.0512 10.0143
4.05222 9.52301
4.05299 10.5796
4.05402 10.1321
4.05504 9.93159
4.05606 10.077
4.05709 10.0475
4.05811 10.3193
4.05914 10.3402
4.06016 10.705
4.06118 10.9844
4.06221 10.4219
4.06323 8.49775
4.064 10.1349
4.06502 12.5769
4.06605 10.8295
4.06707 8.87213
4.0681 8.76856
4.06912 11.3246
4.07014 11.8329
4.07117 10.1919
4.07219 10.0019
4.07322 11.3037
4.07398 11.1184
4.07501 10.209
4.07603 10.7896
4.07706 10.9122
4.07808 10.496
4.0791 10.7041
4.08013 11.2562
4.08115 11.1193
4.08218 11.3065
4.0832 11.1573
4.08422 9.08877
4.08499 10.1435
4.08602 12.9608
4.08704 11.412
4.08806 9.31492
4.08909 8.93199
4.09011 11.3911
4.09114 12.1484
4.09216 10.5502
4.09318 9.87268
4.09421 11.6144
4.09523 11.0186
4.096 10.1891
4.09702 10.9949
4.09805 11.1241
4.09907 10.3202
4.1001 9.95725
4.10112 11.4462
4.10214 10.7165
4.10317 10.9426
4.10419 11.1317
4.10522 10.0133
4.10598 8.56331
4.10701 11.4994
4.10803 12.6292
4.10906 10.1397
4.11008 8.38373
4.1111 9.35578
4.11213 11.7313
4.11315 11.3835
4.11418 10.2822
4.1152 11.8405
4.11622 13.3076
4.11725 12.6577
4.11802 12.9874
4.11904 14.0488
4.12006 14.2569

